A Game of Competition for Risk

In this study, we present models where participants strategically select their risk levels and earn corresponding rewards, mirroring real-world competition across various sectors. Our analysis starts with a normal form game involving two players in a continuous action space, confirming the existence and uniqueness of a Nash equilibrium and providing an analytical solution. We then extend this analysis to multi-player scenarios, introducing a new numerical algorithm for its calculation. A key novelty of our work lies in using regret minimization algorithms to solve continuous games through discretization. This groundbreaking approach enables us to incorporate additional real-world factors like market frictions and risk correlations among firms. We also experimentally validate that the Nash equilibrium in our model also serves as a correlated equilibrium. Our findings illuminate how market frictions and risk correlations affect strategic risk-taking. We also explore how policy measures can impact risk-taking and its associated rewards, with our model providing broader applicability than the Diamond-Dybvig framework. We make our methodology and open-source code available at https://github.com/louisabraham/cfrgame Finally, we contribute methodologically by advocating the use of algorithms in economics, shifting focus from finite games to games with continuous action sets. Our study provides a solid framework for analyzing strategic interactions in continuous action games, emphasizing the importance of market frictions, risk correlations, and policy measures in strategic risk-taking dynamics.

==> equilibria.json <==
[{"corr": -1.0, "noise": -1, "C": 0, "nc1": 1.6848062180052636e-05, "nc2": 1.6848062180052636e-05, "u1": 0.4995158050330162, "u2": 0.500483910516899, "avg_r1": 0.4984716349260767, "avg_r2": 0.49946198664755836, "rmax1": 0.4984984984984985, "rmax2": 0.4994994994994995}, {"corr": -1.0, "noise": -1, "C": 0.01, "nc1": 0.0002326197162563215, "nc2": 0.0002326197162563215, "u1": 0.4948833719815852, "u2": 0.49536885484901916, "avg_r1": 0.48039313787538634, "avg_r2": 0.4943508448546475, "rmax1": 0.4984984984984985, "rmax2": 0.4994994994994995}, {"corr": -1.0, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0003567132839358833, "nc2": 0.0003567132839358833, "u1": 0.48503376172698576, "u2": 0.4845460856330955, "avg_r1": 0.483250838299973, "avg_r2": 0.4787104976421821, "rmax1": 0.4984984984984985, "rmax2": 0.4974974974974975}, {"corr": -1.0, "noise": -1, "C": 0.1, "nc1": 0.0002499387947339504, "nc2": 0.0002499387947339504, "u1": 0.4547187764793745, "u2": 0.45489159200410734, "avg_r1": 0.45083251445692346, "avg_r2": 0.4530614686087946, "rmax1": 0.4944944944944945, "rmax2": 0.49349349375269325}, {"corr": -1.0, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0004194510927048589, "nc2": 0.0004194510927048589, "u1": 0.380610199051024, "u2": 0.3800660181831439, "avg_r1": 0.3792688720860652, "avg_r2": 0.37753880633524706, "rmax1": 0.46842367574901966, "rmax2": 0.4693571318666205}, {"corr": -1.0, "noise": -1, "C": 1.0, "nc1": 0.001001340243010046, "nc2": 0.0010013402430100182, "u1": 0.25135242820885, "u2": 0.24986318458396384, "avg_r1": 0.2501360045648135, "avg_r2": 0.2486483039110965, "rmax1": 0.36632158112389346, "rmax2": 0.36811526866989164}, {"corr": -1.0, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0020557008578020453, "nc2": 0.0020557008578020453, "u1": 0.12011288281895625, "u2": 0.12172377508343081, "avg_r1": 0.11961834152879239, "avg_r2": 0.12013395268611589, "rmax1": 0.18995487416122128, "rmax2": 0.19206781630927325}, {"corr": -1.0, "noise": -1, "C": 10.0, "nc1": 0.0020664865325071904, "nc2": 0.0020664865325071904, "u1": 0.04577033117040562, "u2": 0.0429535583918868, "avg_r1": 0.04569838273766115, "avg_r2": 0.04542922803156781, "rmax1": 0.07439876305780695, "rmax2": 0.074811184796475}, {"corr": -1.0, "noise": 0, "C": 0, "nc1": 1.794850620773225e-05, "nc2": 1.794850620767674e-05, "u1": 0.49951689453859505, "u2": 0.5004827874938804, "avg_r1": 0.4984694678297945, "avg_r2": 0.4994590954772646, "rmax1": 0.4984984984984985, "rmax2": 0.4994994994994995}, {"corr": -1.0, "noise": 0, "C": 0.01, "nc1": 0.00021451012630130384, "nc2": 0.00021451012630130384, "u1": 0.4948704138491568, "u2": 0.49542134514733716, "avg_r1": 0.47634541891867754, "avg_r2": 0.494453650550014, "rmax1": 0.4984984984984985, "rmax2": 0.4994994994994995}, {"corr": -1.0, "noise": 0, "C": 0.03162277660168379, "nc1": 0.00026540795919527405, "nc2": 0.00026540795919527405, "u1": 0.48497003945885575, "u2": 0.48467395149727116, "avg_r1": 0.4800241335497035, "avg_r2": 0.47990956632945836, "rmax1": 0.4984984984984985, "rmax2": 0.4994994994994995}, {"corr": -1.0, "noise": 0, "C": 0.1, "nc1": 0.0002804198065290975, "nc2": 0.0002804198065290975, "u1": 0.4545973416157041, "u2": 0.45488445397706084, "avg_r1": 0.4509427409450798, "avg_r2": 0.45423716177156204, "rmax1": 0.4944944944944945, "rmax2": 0.49349366106396375}, {"corr": -1.0, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0006614421111549862, "nc2": 0.0006614421111549862, "u1": 0.3804750805352402, "u2": 0.3797832944860296, "avg_r1": 0.3801588667104844, "avg_r2": 0.3779701664548437, "rmax1": 0.4683913235976734, "rmax2": 0.46943889339601974}, {"corr": -1.0, "noise": 0, "C": 1.0, "nc1": 0.0012456958239130955, "nc2": 0.0012456958239130955, "u1": 0.2509065385207588, "u2": 0.24983976417238132, "avg_r1": 0.2501594338745291, "avg_r2": 0.24909419003765443, "rmax1": 0.3663713895555454, "rmax2": 0.36720320822369534}, {"corr": -1.0, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0014631458643161593, "nc2": 0.0014631458643161593, "u1": 0.12050416682855063, "u2": 0.12055685425024013, "avg_r1": 0.11998660586824934, "avg_r2": 0.12001096623833149, "rmax1": 0.1940673062420103, "rmax2": 0.1921810347270971}, {"corr": -1.0, "noise": 0, "C": 10.0, "nc1": 0.0018390342137314386, "nc2": 0.0018390342137314386, "u1": 0.04534471993361163, "u2": 0.04169001203598678, "avg_r1": 0.04582609781700761, "avg_r2": 0.04547042871083276, "rmax1": 0.07712479705189307, "rmax2": 0.0747233559657566}, {"corr": -1.0, "noise": 0.001, "C": 0, "nc1": 3.146476938503673e-05, "nc2": 3.146476938509224e-05, "u1": 0.5000562916762182, "u2": 0.4999433498589997, "avg_r1": 0.49843420308618924, "avg_r2": 0.49935818605329496, "rmax1": 0.4984984984984985, "rmax2": 0.4994994994994995}, {"corr": -1.0, "noise": 0.001, "C": 0.01, "nc1": 0.0001808274880218952, "nc2": 0.0001808274880218952, "u1": 0.49520604588397715, "u2": 0.4949402968943911, "avg_r1": 0.49191083576016176, "avg_r2": 0.4934276150431555, "rmax1": 0.4984984984984985, "rmax2": 0.4994994994994995}, {"corr": -1.0, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.00035362208957556707, "nc2": 0.00035362208957556707, "u1": 0.48487436147469887, "u2": 0.4847261373569265, "avg_r1": 0.48384524277636065, "avg_r2": 0.4774633449218364, "rmax1": 0.4984984984984985, "rmax2": 0.4974974974974975}, {"corr": -1.0, "noise": 0.001, "C": 0.1, "nc1": 0.00029932994013659453, "nc2": 0.00029932994013659453, "u1": 0.45491337324666387, "u2": 0.4545543025574453, "avg_r1": 0.45454834056379045, "avg_r2": 0.4507719852069018, "rmax1": 0.4944944944944945, "rmax2": 0.4934934934934935}, {"corr": -1.0, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.000483618699079591, "nc2": 0.000483618699079591, "u1": 0.3801172252527875, "u2": 0.38046734367538204, "avg_r1": 0.37798837891911063, "avg_r2": 0.3791091988002483, "rmax1": 0.46846846846846846, "rmax2": 0.4694670125497453}, {"corr": -1.0, "noise": 0.001, "C": 1.0, "nc1": 0.00102844248482592, "nc2": 0.00102844248482592, "u1": 0.2502512828222953, "u2": 0.2510502788077983, "avg_r1": 0.24894736294853256, "avg_r2": 0.24975100261095268, "rmax1": 0.37237058499946996, "rmax2": 0.37136417206343775}, {"corr": -1.0, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0013281381971212841, "nc2": 0.0013281381971212841, "u1": 0.12257669550534456, "u2": 0.1245775620675151, "avg_r1": 0.11871823421891183, "avg_r2": 0.11935248739118867, "rmax1": 0.20818955593851984, "rmax2": 0.20462697464844598}, {"corr": -1.0, "noise": 0.001, "C": 10.0, "nc1": 0.0014215570407076217, "nc2": 0.0014215570407076217, "u1": 0.05489065385516613, "u2": 0.05355821399599195, "avg_r1": 0.0446377137587085, "avg_r2": 0.044517399190675516, "rmax1": 0.08408407284177032, "rmax2": 0.04025866348268273}, {"corr": -1.0, "noise": 0.0017782794100389228, "C": 0, "nc1": 5.675578495012434e-06, "nc2": 5.6755784950679455e-06, "u1": 0.5000454660722005, "u2": 0.4999542578264243, "avg_r1": 0.49847886223053917, "avg_r2": 0.4974889655044401, "rmax1": 0.4984984984984985, "rmax2": 0.4974974974974975}, {"corr": -1.0, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.00011931088414884883, "nc2": 0.00011931088414884883, "u1": 0.49504416233110293, "u2": 0.49507053071907325, "avg_r1": 0.49507156896015186, "avg_r2": 0.4934327173120634, "rmax1": 0.4984984984984985, "rmax2": 0.4974974974974975}, {"corr": -1.0, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.00017063365534469854, "nc2": 0.00017063365534469854, "u1": 0.4846415693243048, "u2": 0.4849653390861117, "avg_r1": 0.4767906778216506, "avg_r2": 0.4843157470561995, "rmax1": 0.4964964964964965, "rmax2": 0.4974974974974975}, {"corr": -1.0, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0003919505273815571, "nc2": 0.0003919505273815571, "u1": 0.45467753679521483, "u2": 0.454684427792072, "avg_r1": 0.45297751741214365, "avg_r2": 0.4534005428494746, "rmax1": 0.4924924924924925, "rmax2": 0.4934934934934935}, {"corr": -1.0, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0006120266152774834, "nc2": 0.0006120266152774834, "u1": 0.380193689511374, "u2": 0.38038291398313373, "avg_r1": 0.3782878320925889, "avg_r2": 0.3788349340456996, "rmax1": 0.46646689482059195, "rmax2": 0.4674674674674675}, {"corr": -1.0, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0010480045516427228, "nc2": 0.0010480045516427228, "u1": 0.2515074582572875, "u2": 0.251093639030528, "avg_r1": 0.24890590207910904, "avg_r2": 0.24849292810080653, "rmax1": 0.3703703698558304, "rmax2": 0.3713678528036153}, {"corr": -1.0, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0017634460342440261, "nc2": 0.00176344603424404, "u1": 0.12498221667103672, "u2": 0.12482803372085721, "avg_r1": 0.11863744906205197, "avg_r2": 0.11859337390215952, "rmax1": 0.2062062062061934, "rmax2": 0.20720704644839757}, {"corr": -1.0, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0018012246505255958, "nc2": 0.0018012246505255958, "u1": 0.06697745921474103, "u2": 0.06250658142812991, "avg_r1": 0.04374444159245387, "avg_r2": 0.04330715408715464, "rmax1": 0.08208207750466316, "rmax2": 0.08061934991577609}, {"corr": -1.0, "noise": 0.0031622776601683794, "C": 0, "nc1": 4.335178755476843e-06, "nc2": 4.335178755421332e-06, "u1": 0.5000310715925198, "u2": 0.49996866217021524, "avg_r1": 0.49648967287209095, "avg_r2": 0.49746163396968457, "rmax1": 0.4964964964964965, "rmax2": 0.4974974974974975}, {"corr": -1.0, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 6.50778364508775e-05, "nc2": 6.50778364508775e-05, "u1": 0.4951256669538148, "u2": 0.49502962019050456, "avg_r1": 0.49144572378317114, "avg_r2": 0.492993049109978, "rmax1": 0.4964964964964965, "rmax2": 0.4974974974974975}, {"corr": -1.0, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.00024129097210673356, "nc2": 0.00024129097210673356, "u1": 0.4846803997769672, "u2": 0.48473318693033507, "avg_r1": 0.4839271054399795, "avg_r2": 0.48329188770536635, "rmax1": 0.4964964964964965, "rmax2": 0.4954954954954955}, {"corr": -1.0, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.00025503958738259946, "nc2": 0.00025503958738259946, "u1": 0.4546356036654578, "u2": 0.4546244708749443, "avg_r1": 0.45381645212939326, "avg_r2": 0.45358065589809105, "rmax1": 0.4904904904904905, "rmax2": 0.49149149149149146}, {"corr": -1.0, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0006434927345454478, "nc2": 0.0006434927345454478, "u1": 0.38032396096147064, "u2": 0.3803934510214871, "avg_r1": 0.3782388130097187, "avg_r2": 0.37843860570981697, "rmax1": 0.4644644645454097, "rmax2": 0.4654654623738497}, {"corr": -1.0, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0011705842214569384, "nc2": 0.0011705842214569384, "u1": 0.25163713106087376, "u2": 0.2522676139500944, "avg_r1": 0.24773786586021002, "avg_r2": 0.2483573161020418, "rmax1": 0.3683571235902298, "rmax2": 0.3673673676366802}, {"corr": -1.0, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0011541087650591697, "nc2": 0.0011541087650591697, "u1": 0.1305596458908962, "u2": 0.1312082443722975, "avg_r1": 0.11662103554790948, "avg_r2": 0.11682844980490582, "rmax1": 0.20220230366019942, "rmax2": 0.20320320276616868}, {"corr": -1.0, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0012416773761826372, "nc2": 0.0012416773761826372, "u1": 0.08733326565765623, "u2": 0.08556046547667157, "avg_r1": 0.04144285193218185, "avg_r2": 0.041267774716026585, "rmax1": 0.07604655373337747, "rmax2": 0.07707707707022204}, {"corr": -1.0, "noise": 0.005623413251903491, "C": 0, "nc1": 2.752664008287553e-06, "nc2": 2.752664008287553e-06, "u1": 0.5000315790756928, "u2": 0.49996816235019903, "avg_r1": 0.494483831528374, "avg_r2": 0.49349320015228376, "rmax1": 0.4944944944944945, "rmax2": 0.4934934934934935}, {"corr": -1.0, "noise": 0.005623413251903491, "C": 0.01, "nc1": 1.16155042954591e-05, "nc2": 1.16155042954591e-05, "u1": 0.4950886995534858, "u2": 0.4950309761019579, "avg_r1": 0.4944542150658573, "avg_r2": 0.49355079653126926, "rmax1": 0.4944944944944945, "rmax2": 0.4934934934934935}, {"corr": -1.0, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0001625072506107883, "nc2": 0.0001625072506107883, "u1": 0.48465305860926833, "u2": 0.4847179672409551, "avg_r1": 0.4842107009075992, "avg_r2": 0.48435416306364387, "rmax1": 0.4924924924924925, "rmax2": 0.4934934934934935}, {"corr": -1.0, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.00023802336120409828, "nc2": 0.00023802336120409828, "u1": 0.45472593889974877, "u2": 0.45467558574326905, "avg_r1": 0.4535841656596037, "avg_r2": 0.45239813828248865, "rmax1": 0.48848848848848847, "rmax2": 0.4874874874874875}, {"corr": -1.0, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.00065404057033569, "nc2": 0.00065404057033569, "u1": 0.3805932212808194, "u2": 0.38051976287146155, "avg_r1": 0.37781589129779963, "avg_r2": 0.3776106716737806, "rmax1": 0.4604604604607145, "rmax2": 0.4614614149116249}, {"corr": -1.0, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0006064555892620893, "nc2": 0.0006064555892620893, "u1": 0.2535632195176685, "u2": 0.25483892284632426, "avg_r1": 0.2451478191781738, "avg_r2": 0.24644996231191763, "rmax1": 0.3623623623278543, "rmax2": 0.3633297973945745}, {"corr": -1.0, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0010989806409444636, "nc2": 0.0010989806409444636, "u1": 0.13952852581781305, "u2": 0.14040319109733018, "avg_r1": 0.11371309939376868, "avg_r2": 0.11399247983968043, "rmax1": 0.19619618242524764, "rmax2": 0.19620219653131044}, {"corr": -1.0, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.001090401282277595, "nc2": 0.001090401282277581, "u1": 0.12508213788752137, "u2": 0.12492831441636923, "avg_r1": 0.037508458347122284, "avg_r2": 0.03749049621853097, "rmax1": 0.0004059293969350519, "rmax2": 0.06906906906906907}, {"corr": -1.0, "noise": 0.01, "C": 0, "nc1": 5.981417920297716e-06, "nc2": 5.981417920242205e-06, "u1": 0.4999993348552189, "u2": 0.5000004209650384, "avg_r1": 0.4904399885584272, "avg_r2": 0.4894924229085869, "rmax1": 0.4904904904904905, "rmax2": 0.4894894894894895}, {"corr": -1.0, "noise": 0.01, "C": 0.01, "nc1": 4.7332472597305664e-05, "nc2": 4.7332472597305664e-05, "u1": 0.49511720559090155, "u2": 0.4950845666025269, "avg_r1": 0.49022793161080047, "avg_r2": 0.4895577176638773, "rmax1": 0.4904904904904905, "rmax2": 0.4894894894894895}, {"corr": -1.0, "noise": 0.01, "C": 0.03162277660168379, "nc1": 5.306917509667608e-05, "nc2": 5.306917509667608e-05, "u1": 0.4847167862836533, "u2": 0.48475149086544245, "avg_r1": 0.4821364403792993, "avg_r2": 0.48335357797987943, "rmax1": 0.48848848848848847, "rmax2": 0.4894894894894895}, {"corr": -1.0, "noise": 0.01, "C": 0.1, "nc1": 0.00023012945060069123, "nc2": 0.00023012945060069123, "u1": 0.4547802267110974, "u2": 0.4546484670449205, "avg_r1": 0.45340692996229254, "avg_r2": 0.45230400340312743, "rmax1": 0.4824824824824825, "rmax2": 0.48348348348348347}, {"corr": -1.0, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0005061122587456945, "nc2": 0.0005061122587456945, "u1": 0.3810263984596784, "u2": 0.38087303633930125, "avg_r1": 0.3767091440901863, "avg_r2": 0.3762304627570118, "rmax1": 0.4544544245052979, "rmax2": 0.45345345600484127}, {"corr": -1.0, "noise": 0.01, "C": 1.0, "nc1": 0.0008399066449272241, "nc2": 0.0008399066449272241, "u1": 0.25734358225048587, "u2": 0.2575582213263642, "avg_r1": 0.2424335289979969, "avg_r2": 0.24266459755623304, "rmax1": 0.35247790044218613, "rmax2": 0.35335353288833793}, {"corr": -1.0, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0008133914654393504, "nc2": 0.0008133914654393504, "u1": 0.15796868500023611, "u2": 0.15708488361629477, "avg_r1": 0.10843595629889449, "avg_r2": 0.10816311862358913, "rmax1": 0.18418401640154541, "rmax2": 0.16519749512703608}, {"corr": -1.0, "noise": 0.01, "C": 10.0, "nc1": 0.00047123636099155597, "nc2": 0.00047123636099155597, "u1": 0.19709737845586828, "u2": 0.19985760991796836, "avg_r1": 0.029994301051528695, "avg_r2": 0.030310199965250778, "rmax1": 0.05405405405405406, "rmax2": 0.0010010010010022062}, {"corr": -1.0, "noise": 0.01778279410038923, "C": 0, "nc1": 6.653992153715649e-06, "nc2": 6.653992153715649e-06, "u1": 0.500007465018969, "u2": 0.4999923020488125, "avg_r1": 0.4824412300400331, "avg_r2": 0.4816045454043984, "rmax1": 0.4824824824824825, "rmax2": 0.48148148148148145}, {"corr": -1.0, "noise": 0.01778279410038923, "C": 0.01, "nc1": 7.612539393797579e-06, "nc2": 7.612539393797579e-06, "u1": 0.4951800899952226, "u2": 0.4951813984800238, "avg_r1": 0.4823377748495789, "avg_r2": 0.4814889705885125, "rmax1": 0.4824824824824825, "rmax2": 0.48148148148148145}, {"corr": -1.0, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 2.1155129071359635e-05, "nc2": 2.1155129071359635e-05, "u1": 0.48478780336265537, "u2": 0.4847991500270479, "avg_r1": 0.48052536806722723, "avg_r2": 0.48121060978711927, "rmax1": 0.4804804804804805, "rmax2": 0.48148148148148145}, {"corr": -1.0, "noise": 0.01778279410038923, "C": 0.1, "nc1": 9.798337972355409e-05, "nc2": 9.798337972355409e-05, "u1": 0.45488048033294776, "u2": 0.4547873691516622, "avg_r1": 0.45190520346694135, "avg_r2": 0.45141419604196675, "rmax1": 0.4744744744744745, "rmax2": 0.4754754754754755}, {"corr": -1.0, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0003847257681393601, "nc2": 0.0003847257681393601, "u1": 0.3820175925954099, "u2": 0.38187129005579423, "avg_r1": 0.37348090941171386, "avg_r2": 0.3731675198540907, "rmax1": 0.44244244244244246, "rmax2": 0.44316082239463755}, {"corr": -1.0, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0006014794454901606, "nc2": 0.0006014794454901606, "u1": 0.2636737867959107, "u2": 0.2645833902048325, "avg_r1": 0.23540709275175775, "avg_r2": 0.23633566332770273, "rmax1": 0.33638194324203463, "rmax2": 0.33732876655456756}, {"corr": -1.0, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0005829165962279725, "nc2": 0.0005829165962279725, "u1": 0.1900583007930418, "u2": 0.1906247954574083, "avg_r1": 0.09780574556888944, "avg_r2": 0.09803945115948998, "rmax1": 0.16101215628206983, "rmax2": 0.0010349221959433815}, {"corr": -1.0, "noise": 0.01778279410038923, "C": 10.0, "nc1": 0.0002060607763649247, "nc2": 0.0002060607763649247, "u1": 0.2696201717983798, "u2": 0.27030892636129, "avg_r1": 0.022908601398525803, "avg_r2": 0.02309848870375114, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": -1.0, "noise": 0.03162277660168379, "C": 0, "nc1": 1.4600885019144805e-05, "nc2": 1.4600885019144805e-05, "u1": 0.5000051185248953, "u2": 0.4999946264295654, "avg_r1": 0.4683768989738174, "avg_r2": 0.4682582502307894, "rmax1": 0.46846846846846846, "rmax2": 0.4674674674674675}, {"corr": -1.0, "noise": 0.03162277660168379, "C": 0.01, "nc1": 4.477564631233388e-06, "nc2": 4.477564631233388e-06, "u1": 0.49532227456703676, "u2": 0.4953191147075977, "avg_r1": 0.46834797360852876, "avg_r2": 0.4674910741848282, "rmax1": 0.46846846846846846, "rmax2": 0.4674674674674675}, {"corr": -1.0, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 1.7357171854304188e-05, "nc2": 1.7357171854304188e-05, "u1": 0.48526004653908233, "u2": 0.48525346117040824, "avg_r1": 0.4663440716290901, "avg_r2": 0.46609332922434776, "rmax1": 0.46646646646646645, "rmax2": 0.46546546546546547}, {"corr": -1.0, "noise": 0.03162277660168379, "C": 0.1, "nc1": 3.2179435289381164e-05, "nc2": 3.2179435289381164e-05, "u1": 0.4551133208138494, "u2": 0.4550231682054654, "avg_r1": 0.44971871869558655, "avg_r2": 0.44891432767673695, "rmax1": 0.46046046046046046, "rmax2": 0.45945945945945943}, {"corr": -1.0, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0003468621051661569, "nc2": 0.0003468621051661569, "u1": 0.3836820677714291, "u2": 0.3840640367850648, "avg_r1": 0.3665056216197634, "avg_r2": 0.36794517525947856, "rmax1": 0.4224224284915855, "rmax2": 0.4234234236014456}, {"corr": -1.0, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.00036370318215328545, "nc2": 0.00036370318215328545, "u1": 0.27663360235171686, "u2": 0.27654595496729345, "avg_r1": 0.22347480391601826, "avg_r2": 0.22334557511813297, "rmax1": 0.3087432993527252, "rmax2": 0.3093091953079339}, {"corr": -1.0, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.00031395134513784173, "nc2": 0.00031395134513784173, "u1": 0.24845914259115784, "u2": 0.24822798592134765, "avg_r1": 0.07959033458434597, "avg_r2": 0.07957116739371936, "rmax1": 0.12412412412412413, "rmax2": 0.0010010010010111348}, {"corr": -1.0, "noise": 0.03162277660168379, "C": 10.0, "nc1": 6.679562937161876e-05, "nc2": 6.679562937161876e-05, "u1": 0.4925032089618252, "u2": 0.49729072274725844, "avg_r1": 1.12456570061374e-05, "avg_r2": 0.0010093611720523542, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -1.0, "noise": 0.05623413251903491, "C": 0, "nc1": 1.1232299370611543e-06, "nc2": 1.1232299371166654e-06, "u1": 0.49999769427270135, "u2": 0.5000021082769405, "avg_r1": 0.44436372206650065, "avg_r2": 0.44344323062982766, "rmax1": 0.4444444444444444, "rmax2": 0.44344344344344344}, {"corr": -1.0, "noise": 0.05623413251903491, "C": 0.01, "nc1": 1.4894726117098411e-05, "nc2": 1.4894726117098411e-05, "u1": 0.4955717847397612, "u2": 0.4955757390126026, "avg_r1": 0.44257786101224217, "avg_r2": 0.44264762301604604, "rmax1": 0.44244244244244246, "rmax2": 0.44344344344344344}, {"corr": -1.0, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 1.0134460077360075e-05, "nc2": 1.0134460077360075e-05, "u1": 0.4860860379371149, "u2": 0.48607054745713685, "avg_r1": 0.4403276927987125, "avg_r2": 0.44015110386874823, "rmax1": 0.44044044044044045, "rmax2": 0.4394394394394394}, {"corr": -1.0, "noise": 0.05623413251903491, "C": 0.1, "nc1": 6.935062674240378e-06, "nc2": 6.935062674240378e-06, "u1": 0.4567545586570143, "u2": 0.456752763271125, "avg_r1": 0.4324156683512963, "avg_r2": 0.43250923966705135, "rmax1": 0.43243243243243246, "rmax2": 0.43343343343343343}, {"corr": -1.0, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 6.799308057159337e-05, "nc2": 6.799308057159337e-05, "u1": 0.3864990257483998, "u2": 0.3862944354345266, "avg_r1": 0.359573655192078, "avg_r2": 0.35891606601327036, "rmax1": 0.3923923923923924, "rmax2": 0.39139139784929605}, {"corr": -1.0, "noise": 0.05623413251903491, "C": 1.0, "nc1": 9.797267535271992e-05, "nc2": 9.797267535271992e-05, "u1": 0.29646523937458685, "u2": 0.29647329761054136, "avg_r1": 0.20353619590501604, "avg_r2": 0.20352521561948697, "rmax1": 0.26226226226226224, "rmax2": 0.26126126126127647}, {"corr": -1.0, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 2.287639285641907e-05, "nc2": 2.287639285641907e-05, "u1": 0.30340222258955396, "u2": 0.30336310515219495, "avg_r1": 0.06216536298926564, "avg_r2": 0.06218635752887004, "rmax1": 0.07007007007007007, "rmax2": 0.07107107107107107}, {"corr": -1.0, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.00019208690053584832, "nc2": 0.00019208690053584832, "u1": 0.49594634113068276, "u2": 0.49374876496938097, "avg_r1": 8.191733195025874e-07, "avg_r2": 0.0010296702166057595, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -1.0, "noise": 0.1, "C": 0, "nc1": 2.4418161186923193e-06, "nc2": 2.441816118636808e-06, "u1": 0.5000006645105269, "u2": 0.4999991752943567, "avg_r1": 0.40032401490590686, "avg_r2": 0.3995624555409751, "rmax1": 0.40040040040040037, "rmax2": 0.3993993993993994}, {"corr": -1.0, "noise": 0.1, "C": 0.01, "nc1": 4.445161233546102e-07, "nc2": 4.445161233546102e-07, "u1": 0.4960263138905472, "u2": 0.49601566764392285, "avg_r1": 0.3983870275874983, "avg_r2": 0.3973989630388995, "rmax1": 0.3983983983983984, "rmax2": 0.3973973973973974}, {"corr": -1.0, "noise": 0.1, "C": 0.03162277660168379, "nc1": 1.308441691050266e-06, "nc2": 1.308441691050266e-06, "u1": 0.48755798732175837, "u2": 0.48753129376577375, "avg_r1": 0.39431749798668686, "avg_r2": 0.39342368783905096, "rmax1": 0.3943943943943944, "rmax2": 0.3933933933933934}, {"corr": -1.0, "noise": 0.1, "C": 0.1, "nc1": 9.076897424353803e-06, "nc2": 9.076897424353803e-06, "u1": 0.4620004128185211, "u2": 0.46196725164435837, "avg_r1": 0.38026506284656586, "avg_r2": 0.3800568067813699, "rmax1": 0.38038038038038036, "rmax2": 0.3793793793793794}, {"corr": -1.0, "noise": 0.1, "C": 0.31622776601683794, "nc1": 1.6323682348995394e-05, "nc2": 1.6323682348995394e-05, "u1": 0.39354469645224377, "u2": 0.3936163278068956, "avg_r1": 0.33637883878770275, "avg_r2": 0.3366766857534898, "rmax1": 0.3363363363363363, "rmax2": 0.33733733733733734}, {"corr": -1.0, "noise": 0.1, "C": 1.0, "nc1": 1.0036760801857003e-05, "nc2": 1.0036760801857003e-05, "u1": 0.3000395831008711, "u2": 0.2999679982351487, "avg_r1": 0.2000265133742302, "avg_r2": 0.1999658651291956, "rmax1": 0.20020020020020018, "rmax2": 0.1991991991991992}, {"corr": -1.0, "noise": 0.1, "C": 3.1622776601683795, "nc1": 4.590902015655374e-06, "nc2": 4.590902015655374e-06, "u1": 0.49799746540176226, "u2": 0.4988305135391843, "avg_r1": 1.3581396463089006e-06, "avg_r2": 0.001001722993558565, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -1.0, "noise": 0.1, "C": 10.0, "nc1": 4.569871647258639e-05, "nc2": 4.569871647258639e-05, "u1": 0.49796942858449306, "u2": 0.4919666164628539, "avg_r1": 3.359245933453602e-06, "avg_r2": 0.0010030362493118146, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.9, "noise": -1, "C": 0, "nc1": 0.0003314113786589412, "nc2": 0.0003314113786589412, "u1": 0.47344034181668393, "u2": 0.47317369832759876, "avg_r1": 0.4730649548745043, "avg_r2": 0.4720046911845136, "rmax1": 0.5238582035282048, "rmax2": 0.524242272707609}, {"corr": -0.9, "noise": -1, "C": 0.01, "nc1": 0.0002757670001238832, "nc2": 0.0002757670001238832, "u1": 0.47017388960319595, "u2": 0.46953975074933185, "avg_r1": 0.4694536032590453, "avg_r2": 0.4666076785667709, "rmax1": 0.5223404701239136, "rmax2": 0.5232534921828553}, {"corr": -0.9, "noise": -1, "C": 0.03162277660168379, "nc1": 0.00023267342065624863, "nc2": 0.00023267342065624863, "u1": 0.46204102292089505, "u2": 0.46210480963072376, "avg_r1": 0.46035073793776055, "avg_r2": 0.46063823454551334, "rmax1": 0.5170357615647835, "rmax2": 0.5183749515501708}, {"corr": -0.9, "noise": -1, "C": 0.1, "nc1": 0.0003154483873123448, "nc2": 0.0003154483873123448, "u1": 0.4384025920110862, "u2": 0.4391351254860264, "avg_r1": 0.4353734740417611, "avg_r2": 0.43832898254632346, "rmax1": 0.5084010926804173, "rmax2": 0.5092097309717908}, {"corr": -0.9, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0005194987465002021, "nc2": 0.0005194987465002021, "u1": 0.37539441703058324, "u2": 0.37472050422134767, "avg_r1": 0.37434601685735125, "avg_r2": 0.37260084897588414, "rmax1": 0.4701338064652691, "rmax2": 0.4704931738367943}, {"corr": -0.9, "noise": -1, "C": 1.0, "nc1": 0.0014481626461999297, "nc2": 0.0014481626461999575, "u1": 0.2509074929258847, "u2": 0.24983261571288093, "avg_r1": 0.24984753294132342, "avg_r2": 0.24878590250327298, "rmax1": 0.3656604788048157, "rmax2": 0.36676712789549026}, {"corr": -0.9, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0016833246585097883, "nc2": 0.0016833246585097883, "u1": 0.12108099045579136, "u2": 0.12126153264542067, "avg_r1": 0.11976373084661009, "avg_r2": 0.11982851869712771, "rmax1": 0.19060198644722134, "rmax2": 0.19092071489973578}, {"corr": -0.9, "noise": -1, "C": 10.0, "nc1": 0.0013758360721185525, "nc2": 0.0013758360721185525, "u1": 0.04602395818428365, "u2": 0.04254530258245851, "avg_r1": 0.0457402084310608, "avg_r2": 0.04540286497174208, "rmax1": 0.07428212005636708, "rmax2": 0.07688020699232335}, {"corr": -0.9, "noise": 0, "C": 0, "nc1": 0.00025533814383321696, "nc2": 0.00025533814383321696, "u1": 0.47347832103226317, "u2": 0.4735104906557269, "avg_r1": 0.4717079205709642, "avg_r2": 0.47167172762180704, "rmax1": 0.5244296630207788, "rmax2": 0.5246880727556318}, {"corr": -0.9, "noise": 0, "C": 0.01, "nc1": 0.00024014598962324163, "nc2": 0.00024014598962324163, "u1": 0.4700900422994608, "u2": 0.4697078715933481, "avg_r1": 0.46868197599326267, "avg_r2": 0.46679923843387344, "rmax1": 0.5219990239710323, "rmax2": 0.523481203049324}, {"corr": -0.9, "noise": 0, "C": 0.03162277660168379, "nc1": 0.00034353597881048303, "nc2": 0.00034353597881048303, "u1": 0.46221186590607316, "u2": 0.4619796954148516, "avg_r1": 0.46094943711063174, "avg_r2": 0.45978867583299493, "rmax1": 0.5197846487762408, "rmax2": 0.518083138955354}, {"corr": -0.9, "noise": 0, "C": 0.1, "nc1": 0.0003762425615969067, "nc2": 0.0003762425615969067, "u1": 0.43840535047470974, "u2": 0.4392149070872835, "avg_r1": 0.43515614468795927, "avg_r2": 0.4382734869633339, "rmax1": 0.5073907801721063, "rmax2": 0.5076575810745003}, {"corr": -0.9, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0006531603966637434, "nc2": 0.0006531603966637434, "u1": 0.3754770986039791, "u2": 0.3747998004571323, "avg_r1": 0.37412045065657373, "avg_r2": 0.3724191888295722, "rmax1": 0.4719711166829249, "rmax2": 0.4712287575124628}, {"corr": -0.9, "noise": 0, "C": 1.0, "nc1": 0.0012234765717636653, "nc2": 0.001223476571763693, "u1": 0.2508527847312311, "u2": 0.2493452687864798, "avg_r1": 0.2503311019090443, "avg_r2": 0.24884050429240628, "rmax1": 0.36649572594151375, "rmax2": 0.3676067724830001}, {"corr": -0.9, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0012877461453364991, "nc2": 0.0012877461453364991, "u1": 0.12107736371749502, "u2": 0.12214171186811934, "avg_r1": 0.11948656217893695, "avg_r2": 0.11982849757065533, "rmax1": 0.1915242299071121, "rmax2": 0.19049515247690046}, {"corr": -0.9, "noise": 0, "C": 10.0, "nc1": 0.001501789282802514, "nc2": 0.001501789282802514, "u1": 0.045831172309572, "u2": 0.04270818589840699, "avg_r1": 0.04572409950143082, "avg_r2": 0.04542196415708033, "rmax1": 0.07530886456092445, "rmax2": 0.07362617508193492}, {"corr": -0.9, "noise": 0.001, "C": 0, "nc1": 0.0002495183651154975, "nc2": 0.0002495183651154975, "u1": 0.4731635318826381, "u2": 0.4733016017249979, "avg_r1": 0.472448556606618, "avg_r2": 0.47305473695945355, "rmax1": 0.524524524524524, "rmax2": 0.5235604874762246}, {"corr": -0.9, "noise": 0.001, "C": 0.01, "nc1": 0.0002495449842675468, "nc2": 0.0002495449842675468, "u1": 0.4697211569541557, "u2": 0.4700462366623547, "avg_r1": 0.46727123972365026, "avg_r2": 0.4686685130437732, "rmax1": 0.5225225225225221, "rmax2": 0.5235234468778147}, {"corr": -0.9, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.00024657736380617745, "nc2": 0.00024657736380617745, "u1": 0.46199702213854993, "u2": 0.46204516954622254, "avg_r1": 0.46066959707780336, "avg_r2": 0.46088465670583323, "rmax1": 0.5185185077266273, "rmax2": 0.5195195195127063}, {"corr": -0.9, "noise": 0.001, "C": 0.1, "nc1": 0.00044090715789352197, "nc2": 0.00044090715789352197, "u1": 0.4384529046455937, "u2": 0.43842365547047163, "avg_r1": 0.43823568468500324, "avg_r2": 0.43812045757119705, "rmax1": 0.5085085085082903, "rmax2": 0.5075075075075062}, {"corr": -0.9, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0005323557501694665, "nc2": 0.0005323557501694665, "u1": 0.374773729917588, "u2": 0.3754588043524137, "avg_r1": 0.372444107993096, "avg_r2": 0.3742180953489325, "rmax1": 0.47247247159126976, "rmax2": 0.47147121366194167}, {"corr": -0.9, "noise": 0.001, "C": 1.0, "nc1": 0.0009769302743900532, "nc2": 0.0009769302743900532, "u1": 0.25026034490736504, "u2": 0.25088067360359895, "avg_r1": 0.2488068669797004, "avg_r2": 0.24942758515673144, "rmax1": 0.3723718176988364, "rmax2": 0.3710871579536749}, {"corr": -0.9, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0012460136525534737, "nc2": 0.0012460136525534599, "u1": 0.12245722768186511, "u2": 0.12397065066464949, "avg_r1": 0.11890962908798744, "avg_r2": 0.11939072099493273, "rmax1": 0.20820614241403035, "rmax2": 0.20743275965660743}, {"corr": -0.9, "noise": 0.001, "C": 10.0, "nc1": 0.0016021010062865354, "nc2": 0.0016021010062865354, "u1": 0.05474219341522895, "u2": 0.052702956927574714, "avg_r1": 0.04472473109837115, "avg_r2": 0.044530753356966296, "rmax1": 0.08408408141051729, "rmax2": 0.050996704257610236}, {"corr": -0.9, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0003147761232216717, "nc2": 0.0003147761232216717, "u1": 0.4733804338154821, "u2": 0.4735353711819469, "avg_r1": 0.4717330418422113, "avg_r2": 0.4721794744020568, "rmax1": 0.5225225225225225, "rmax2": 0.5235235235235235}, {"corr": -0.9, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0001793276197625815, "nc2": 0.0001793276197625815, "u1": 0.4698994587867495, "u2": 0.46975894941609747, "avg_r1": 0.4684012843795024, "avg_r2": 0.46770065849584486, "rmax1": 0.5205504865588054, "rmax2": 0.5215215215215215}, {"corr": -0.9, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0002478970603196351, "nc2": 0.0002478970603196351, "u1": 0.4620672970870763, "u2": 0.46197344864693884, "avg_r1": 0.46088153840947393, "avg_r2": 0.4605862123778763, "rmax1": 0.5185185185185185, "rmax2": 0.5175175175175175}, {"corr": -0.9, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.000311582380894293, "nc2": 0.000311582380894293, "u1": 0.4384512960908337, "u2": 0.43890680458377274, "avg_r1": 0.43633654292015733, "avg_r2": 0.4382562322083814, "rmax1": 0.5065065065065065, "rmax2": 0.5075075074864753}, {"corr": -0.9, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.000731820270079564, "nc2": 0.000731820270079564, "u1": 0.3752276587096241, "u2": 0.37480411204223124, "avg_r1": 0.37414390364455663, "avg_r2": 0.37303992090972093, "rmax1": 0.47047050922302797, "rmax2": 0.471471470688961}, {"corr": -0.9, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0009274142282307829, "nc2": 0.0009274142282307829, "u1": 0.25152183837248676, "u2": 0.25192028531609706, "avg_r1": 0.24777230749344809, "avg_r2": 0.2481779042445697, "rmax1": 0.3703703703692356, "rmax2": 0.37135706115001127}, {"corr": -0.9, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0015018280423206298, "nc2": 0.0015018280423206437, "u1": 0.12467915446612003, "u2": 0.12603404502525112, "avg_r1": 0.11825896885871497, "avg_r2": 0.11868624641866526, "rmax1": 0.20620508139421817, "rmax2": 0.20617383764379416}, {"corr": -0.9, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0014851259503308595, "nc2": 0.0014851259503308595, "u1": 0.06630708608301575, "u2": 0.0625637439903566, "avg_r1": 0.04373905528585171, "avg_r2": 0.04337386121758695, "rmax1": 0.08208207928941998, "rmax2": 0.08049697588375498}, {"corr": -0.9, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.000250189502904008, "nc2": 0.000250189502904008, "u1": 0.47360082044673324, "u2": 0.4735698166960874, "avg_r1": 0.47128349856917967, "avg_r2": 0.4714005139751776, "rmax1": 0.5205205205205206, "rmax2": 0.5195195195195202}, {"corr": -0.9, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.00020073104305468048, "nc2": 0.00020073104305468048, "u1": 0.46982926398967256, "u2": 0.46993283264718105, "avg_r1": 0.4678423397342637, "avg_r2": 0.46816795771700126, "rmax1": 0.5185185185232002, "rmax2": 0.5195195195195141}, {"corr": -0.9, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.00037404988023620467, "nc2": 0.00037404988023620467, "u1": 0.46194180325398126, "u2": 0.46211839188149373, "avg_r1": 0.4603611301990115, "avg_r2": 0.4611820439806129, "rmax1": 0.514515237918381, "rmax2": 0.5155155155155156}, {"corr": -0.9, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.00039830108358385186, "nc2": 0.00039830108358385186, "u1": 0.43870993017648685, "u2": 0.4385808607547212, "avg_r1": 0.4377071156172462, "avg_r2": 0.43713766463664305, "rmax1": 0.5045045045044901, "rmax2": 0.5035035035035035}, {"corr": -0.9, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0005831149375018496, "nc2": 0.0005831149375018496, "u1": 0.37507725046353857, "u2": 0.37517547390311173, "avg_r1": 0.3731921601761834, "avg_r2": 0.37346615112252557, "rmax1": 0.46846846846846835, "rmax2": 0.4694571655877266}, {"corr": -0.9, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0009848314602779462, "nc2": 0.0009848314602779462, "u1": 0.2523573339053278, "u2": 0.25261455690915313, "avg_r1": 0.24708045021141473, "avg_r2": 0.24735080462861286, "rmax1": 0.36835125220650516, "rmax2": 0.36755543569646854}, {"corr": -0.9, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0017750476929842274, "nc2": 0.0017750476929842274, "u1": 0.13012057562294718, "u2": 0.12956646706376326, "avg_r1": 0.11714176963271394, "avg_r2": 0.1169656730039473, "rmax1": 0.20322363698091672, "rmax2": 0.20320320298417308}, {"corr": -0.9, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0009835432508570746, "nc2": 0.0009835432508570746, "u1": 0.08728873955101026, "u2": 0.08719426531437127, "avg_r1": 0.04127577624667012, "avg_r2": 0.04127592281222009, "rmax1": 0.07604743734892895, "rmax2": 0.07707707592005049}, {"corr": -0.9, "noise": 0.005623413251903491, "C": 0, "nc1": 0.00026002944768854785, "nc2": 0.00026002944768854785, "u1": 0.4733583926138536, "u2": 0.4732595355352744, "avg_r1": 0.47293261351716365, "avg_r2": 0.47243835768345327, "rmax1": 0.5165165165165165, "rmax2": 0.5155162629233038}, {"corr": -0.9, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.00022933773527544776, "nc2": 0.00022933773527544776, "u1": 0.46975903184191264, "u2": 0.4699126402540156, "avg_r1": 0.4681244835528756, "avg_r2": 0.4686526137584609, "rmax1": 0.5145145145145145, "rmax2": 0.5155155155152014}, {"corr": -0.9, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.00026898445990769515, "nc2": 0.00026898445990769515, "u1": 0.46219212376057345, "u2": 0.462034178994614, "avg_r1": 0.46091854206200433, "avg_r2": 0.4602278781597372, "rmax1": 0.5113591243091247, "rmax2": 0.5115115115115115}, {"corr": -0.9, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.00035354491123779086, "nc2": 0.00035354491123779086, "u1": 0.438468960180834, "u2": 0.4387090077029658, "avg_r1": 0.43730074237144223, "avg_r2": 0.43826887124593655, "rmax1": 0.5005005004871521, "rmax2": 0.4994994994994995}, {"corr": -0.9, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.000599036283266019, "nc2": 0.000599036283266019, "u1": 0.3754101889723451, "u2": 0.37538774686487664, "avg_r1": 0.3726720830430158, "avg_r2": 0.37267558091048547, "rmax1": 0.4644644311040942, "rmax2": 0.4647845156208519}, {"corr": -0.9, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0009475405159939942, "nc2": 0.0009475405159939942, "u1": 0.2539026027587652, "u2": 0.2535401714464905, "avg_r1": 0.2461895378173121, "avg_r2": 0.24579070157777383, "rmax1": 0.36292950764957665, "rmax2": 0.3613614205304949}, {"corr": -0.9, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0013847377256710203, "nc2": 0.0013847377256710203, "u1": 0.14007788946276103, "u2": 0.13934042779704295, "avg_r1": 0.11404865907391823, "avg_r2": 0.11381922084368237, "rmax1": 0.19619619616569242, "rmax2": 0.1966910790671228}, {"corr": -0.9, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0005836858695529579, "nc2": 0.0005836858695529579, "u1": 0.12588873958486899, "u2": 0.12497305471043399, "avg_r1": 0.03749207749930922, "avg_r2": 0.037421742657012314, "rmax1": 6.295379532476643e-06, "rmax2": 0.0690690682530141}, {"corr": -0.9, "noise": 0.01, "C": 0, "nc1": 0.00022413053805314664, "nc2": 0.00022413053805314664, "u1": 0.4734675455964582, "u2": 0.473608581992396, "avg_r1": 0.4717160397960002, "avg_r2": 0.4724485951091337, "rmax1": 0.508508517175368, "rmax2": 0.5095095095095095}, {"corr": -0.9, "noise": 0.01, "C": 0.01, "nc1": 0.00018094355773512483, "nc2": 0.00018094355773512483, "u1": 0.47008339149744005, "u2": 0.4701586266085275, "avg_r1": 0.46766302429819834, "avg_r2": 0.4678191700882772, "rmax1": 0.5085085085079711, "rmax2": 0.5075075075075075}, {"corr": -0.9, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.00022945077104624678, "nc2": 0.00022945077104624678, "u1": 0.46228602455785645, "u2": 0.46203743809566733, "avg_r1": 0.4613957481948441, "avg_r2": 0.4603577033763726, "rmax1": 0.5045045045045045, "rmax2": 0.5035035035035035}, {"corr": -0.9, "noise": 0.01, "C": 0.1, "nc1": 0.0003266745576329111, "nc2": 0.0003266745576329111, "u1": 0.438898295089583, "u2": 0.4388167096381037, "avg_r1": 0.4372199159869359, "avg_r2": 0.4368383476519305, "rmax1": 0.49249262737215893, "rmax2": 0.49290046354760786}, {"corr": -0.9, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.000568299674563455, "nc2": 0.000568299674563455, "u1": 0.3760887883943431, "u2": 0.3762454574524092, "avg_r1": 0.37069619022618794, "avg_r2": 0.3709940069478407, "rmax1": 0.4564805524209696, "rmax2": 0.4554591905323275}, {"corr": -0.9, "noise": 0.01, "C": 1.0, "nc1": 0.000752375653994275, "nc2": 0.000752375653994275, "u1": 0.25768870303647223, "u2": 0.2571724569199874, "avg_r1": 0.24257134440104616, "avg_r2": 0.2420472899006718, "rmax1": 0.3540165382864388, "rmax2": 0.3533504693169962}, {"corr": -0.9, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0012447134023124418, "nc2": 0.0012447134023124418, "u1": 0.15561207952757217, "u2": 0.15653004265971118, "avg_r1": 0.10860498907865222, "avg_r2": 0.10891473245257582, "rmax1": 0.18414975238166065, "rmax2": 0.18510213140062587}, {"corr": -0.9, "noise": 0.01, "C": 10.0, "nc1": 0.0004631087497320441, "nc2": 0.0004631087497320441, "u1": 0.19778515950846612, "u2": 0.19937663345105403, "avg_r1": 0.030053468561651343, "avg_r2": 0.030230351847376095, "rmax1": 8.530464416979244e-14, "rmax2": 0.0011440444174332326}, {"corr": -0.9, "noise": 0.01778279410038923, "C": 0, "nc1": 0.00010851738194922467, "nc2": 0.00010851738194922467, "u1": 0.47380805810269194, "u2": 0.47392184742454607, "avg_r1": 0.47189875299179485, "avg_r2": 0.47228133842362696, "rmax1": 0.49649649651465094, "rmax2": 0.4974974974974975}, {"corr": -0.9, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.00016931397423003425, "nc2": 0.00016931397423003425, "u1": 0.4703309346411817, "u2": 0.4701551121877666, "avg_r1": 0.46887380238288506, "avg_r2": 0.46814045663934245, "rmax1": 0.4964964964964965, "rmax2": 0.4954954954954955}, {"corr": -0.9, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.00023272709560939742, "nc2": 0.00023272709560939742, "u1": 0.46298565057911034, "u2": 0.462887446890164, "avg_r1": 0.45892353328668556, "avg_r2": 0.4583181893341823, "rmax1": 0.4924924924924925, "rmax2": 0.49149149149154064}, {"corr": -0.9, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.00021819153958763104, "nc2": 0.00021819153958763104, "u1": 0.4393664002597739, "u2": 0.43954329732717173, "avg_r1": 0.4352433474310989, "avg_r2": 0.43594852256651645, "rmax1": 0.48048048048048086, "rmax2": 0.48148148148095743}, {"corr": -0.9, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0004912115011976859, "nc2": 0.0004912115011976859, "u1": 0.37719323980653235, "u2": 0.3770506456951077, "avg_r1": 0.36891622882489006, "avg_r2": 0.36863464627671827, "rmax1": 0.4442841789910094, "rmax2": 0.4434463167841027}, {"corr": -0.9, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0005521788093020286, "nc2": 0.0005521788093020286, "u1": 0.26414294802423444, "u2": 0.2638242241402068, "avg_r1": 0.23595281874679358, "avg_r2": 0.23566110598616866, "rmax1": 0.33666757749645887, "rmax2": 0.33729627851004207}, {"corr": -0.9, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.00041108729950037337, "nc2": 0.00041108729950037337, "u1": 0.19082182932104136, "u2": 0.19107006197407642, "avg_r1": 0.0976858326174608, "avg_r2": 0.09777709791357221, "rmax1": 0.1621262336751998, "rmax2": 0.0010751612326920638}, {"corr": -0.9, "noise": 0.01778279410038923, "C": 10.0, "nc1": 0.00024863719767836967, "nc2": 0.00024863719767836967, "u1": 0.27031576847925354, "u2": 0.2704239956297271, "avg_r1": 0.02290336601398782, "avg_r2": 0.023022657394478004, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": -0.9, "noise": 0.03162277660168379, "C": 0, "nc1": 5.373360047283837e-05, "nc2": 5.373360047283837e-05, "u1": 0.4746480661137877, "u2": 0.4751467983192343, "avg_r1": 0.4718802694099311, "avg_r2": 0.47422935294782564, "rmax1": 0.4804804804804805, "rmax2": 0.4794794794794795}, {"corr": -0.9, "noise": 0.03162277660168379, "C": 0.01, "nc1": 6.580165492470202e-05, "nc2": 6.580165492470202e-05, "u1": 0.4710970903357717, "u2": 0.47102946171553484, "avg_r1": 0.4701339444753692, "avg_r2": 0.46992921317824177, "rmax1": 0.47847847847847846, "rmax2": 0.4774774774774775}, {"corr": -0.9, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 6.301241616740727e-05, "nc2": 6.301241616740727e-05, "u1": 0.463457556125041, "u2": 0.4633604952370314, "avg_r1": 0.46162236002285195, "avg_r2": 0.4610085108791323, "rmax1": 0.4744744744744745, "rmax2": 0.4754754754754753}, {"corr": -0.9, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.00011079278374093171, "nc2": 0.00011079278374093171, "u1": 0.4407727626505533, "u2": 0.4403360201367024, "avg_r1": 0.435501523732885, "avg_r2": 0.4337193695151875, "rmax1": 0.4624624624624625, "rmax2": 0.46146146146146144}, {"corr": -0.9, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.00027678593536384355, "nc2": 0.00027678593536384355, "u1": 0.3793134357413144, "u2": 0.38024893629870915, "avg_r1": 0.3617646531385443, "avg_r2": 0.3642095755031006, "rmax1": 0.4224224406753671, "rmax2": 0.423423070732181}, {"corr": -0.9, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0006703632975464391, "nc2": 0.0006703632975464391, "u1": 0.2755556223956727, "u2": 0.27606315301863793, "avg_r1": 0.22386583510498223, "avg_r2": 0.22426423376001242, "rmax1": 0.30930544066322024, "rmax2": 0.3093042765137725}, {"corr": -0.9, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.00012576092628388547, "nc2": 0.00012576092628388547, "u1": 0.24858704762453454, "u2": 0.24888331394475322, "avg_r1": 0.07939590182993514, "avg_r2": 0.07951791748300496, "rmax1": 0.12412412412412008, "rmax2": 0.01314049976665435}, {"corr": -0.9, "noise": 0.03162277660168379, "C": 10.0, "nc1": 0.00010078759062887022, "nc2": 0.00010078759062887022, "u1": 0.4924569153089297, "u2": 0.49722974433352995, "avg_r1": 1.8152364465383395e-05, "avg_r2": 0.0010131816708980278, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.9, "noise": 0.05623413251903491, "C": 0, "nc1": 3.756447474967395e-06, "nc2": 3.756447474967395e-06, "u1": 0.4856348723370006, "u2": 0.48582900675464724, "avg_r1": 0.4426588024182985, "avg_r2": 0.44337489726667956, "rmax1": 0.44244244244244246, "rmax2": 0.44344344344344344}, {"corr": -0.9, "noise": 0.05623413251903491, "C": 0.01, "nc1": 7.771816885715488e-06, "nc2": 7.771816885715488e-06, "u1": 0.4817127696591858, "u2": 0.481584667263557, "avg_r1": 0.44199485822186296, "avg_r2": 0.4415000689411052, "rmax1": 0.44244244244244246, "rmax2": 0.44144144144144143}, {"corr": -0.9, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 1.5277063607488373e-06, "nc2": 1.5277063607488373e-06, "u1": 0.47276415005083783, "u2": 0.472977163153377, "avg_r1": 0.4387028394484661, "avg_r2": 0.4394308219502317, "rmax1": 0.43843843843843844, "rmax2": 0.4394394394394394}, {"corr": -0.9, "noise": 0.05623413251903491, "C": 0.1, "nc1": 8.77058178444523e-06, "nc2": 8.77058178444523e-06, "u1": 0.4454569147493644, "u2": 0.4455112618965852, "avg_r1": 0.4312079972506103, "avg_r2": 0.4313455961393038, "rmax1": 0.43043043043043044, "rmax2": 0.4314314314314314}, {"corr": -0.9, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 5.360614506649819e-05, "nc2": 5.360614506649819e-05, "u1": 0.38330369426320116, "u2": 0.38328382039824077, "avg_r1": 0.3572645335067924, "avg_r2": 0.3571717689825852, "rmax1": 0.39039039039039036, "rmax2": 0.3893918717493266}, {"corr": -0.9, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.00013934089104589154, "nc2": 0.00013934089104589154, "u1": 0.2963433903380869, "u2": 0.2963470669151321, "avg_r1": 0.20358931056250093, "avg_r2": 0.20365576455245127, "rmax1": 0.26226226226226224, "rmax2": 0.2612868606790182}, {"corr": -0.9, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 9.723302884900864e-06, "nc2": 9.723302884900864e-06, "u1": 0.30368940546200923, "u2": 0.3045349619747761, "avg_r1": 0.061798787165613864, "avg_r2": 0.06209154332510875, "rmax1": 0.07007007007007007, "rmax2": 0.07107107107107107}, {"corr": -0.9, "noise": 0.05623413251903491, "C": 10.0, "nc1": 4.43324016394242e-05, "nc2": 4.43324016394242e-05, "u1": 0.49602057036624125, "u2": 0.4939052190165094, "avg_r1": 3.866243328040874e-06, "avg_r2": 0.0010035548180588262, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.9, "noise": 0.1, "C": 0, "nc1": 8.624026213543967e-06, "nc2": 8.624026213543967e-06, "u1": 0.4950496899211381, "u2": 0.4950907642889384, "avg_r1": 0.3926618143058269, "avg_r2": 0.39306248256425314, "rmax1": 0.3923923923923924, "rmax2": 0.3933933933933934}, {"corr": -0.9, "noise": 0.1, "C": 0.01, "nc1": 5.905189948807177e-06, "nc2": 5.905189948807177e-06, "u1": 0.49133123119690014, "u2": 0.49134420300841863, "avg_r1": 0.3912835078879542, "avg_r2": 0.3913377710090341, "rmax1": 0.39039039039039036, "rmax2": 0.3913913913913914}, {"corr": -0.9, "noise": 0.1, "C": 0.03162277660168379, "nc1": 2.2093816465562632e-05, "nc2": 2.2093816465562632e-05, "u1": 0.4834427458750602, "u2": 0.4834445899196601, "avg_r1": 0.387331899057234, "avg_r2": 0.38726946885591035, "rmax1": 0.3864843189828792, "rmax2": 0.38738738738738737}, {"corr": -0.9, "noise": 0.1, "C": 0.1, "nc1": 8.360555130260128e-06, "nc2": 8.360555130260128e-06, "u1": 0.4593398102139366, "u2": 0.4593728190325203, "avg_r1": 0.37486687982772326, "avg_r2": 0.37503527997582264, "rmax1": 0.3743743743743744, "rmax2": 0.37537537537537535}, {"corr": -0.9, "noise": 0.1, "C": 0.31622776601683794, "nc1": 5.632259471421985e-06, "nc2": 5.632259471421985e-06, "u1": 0.3932100743692369, "u2": 0.3932872847621389, "avg_r1": 0.3343731521181888, "avg_r2": 0.3346135713956727, "rmax1": 0.33433433433433435, "rmax2": 0.3353353353353353}, {"corr": -0.9, "noise": 0.1, "C": 1.0, "nc1": 2.0872671753213723e-05, "nc2": 2.0872671753213723e-05, "u1": 0.3002080769985443, "u2": 0.2999876588312155, "avg_r1": 0.19999508600027063, "avg_r2": 0.1998055022381225, "rmax1": 0.20020020020020018, "rmax2": 0.19919919919920678}, {"corr": -0.9, "noise": 0.1, "C": 3.1622776601683795, "nc1": 7.482999830538128e-05, "nc2": 7.482999830538128e-05, "u1": 0.49792720718167327, "u2": 0.498724094345471, "avg_r1": 5.720506970574018e-05, "avg_r2": 0.0010017463659418942, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.9, "noise": 0.1, "C": 10.0, "nc1": 0.00013626467301297573, "nc2": 0.00013626467301297573, "u1": 0.49793375088543, "u2": 0.4918909558815589, "avg_r1": 5.803857354003173e-06, "avg_r2": 0.0010117254655754005, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.8, "noise": -1, "C": 0, "nc1": 0.00037040254224790514, "nc2": 0.00037040254224790514, "u1": 0.46216832152242987, "u2": 0.4622994656441285, "avg_r1": 0.4609971514822204, "avg_r2": 0.46161362457662347, "rmax1": 0.5348170805313573, "rmax2": 0.53467058598085}, {"corr": -0.8, "noise": -1, "C": 0.01, "nc1": 0.0003900160316934742, "nc2": 0.0003900160316934742, "u1": 0.4587361512871736, "u2": 0.45909341264769227, "avg_r1": 0.45657638872792716, "avg_r2": 0.45803851477338087, "rmax1": 0.5333846919858566, "rmax2": 0.5310835228764622}, {"corr": -0.8, "noise": -1, "C": 0.03162277660168379, "nc1": 0.00038817997522250236, "nc2": 0.00038817997522250236, "u1": 0.4518020113975728, "u2": 0.45163826315476713, "avg_r1": 0.45000622343493035, "avg_r2": 0.44956937261119057, "rmax1": 0.5283181122653196, "rmax2": 0.5289306652143395}, {"corr": -0.8, "noise": -1, "C": 0.1, "nc1": 0.00047597038035634975, "nc2": 0.00047597038035634975, "u1": 0.4294268861856842, "u2": 0.42917423235191726, "avg_r1": 0.42937436913734894, "avg_r2": 0.4285527171934681, "rmax1": 0.5153860779030903, "rmax2": 0.5158272989754384}, {"corr": -0.8, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0004896009693481918, "nc2": 0.0004896009693481918, "u1": 0.36992738999800373, "u2": 0.3690426694352201, "avg_r1": 0.3692059639663691, "avg_r2": 0.36722484910589, "rmax1": 0.47427059133862615, "rmax2": 0.47407177827574976}, {"corr": -0.8, "noise": -1, "C": 1.0, "nc1": 0.0012016623469091325, "nc2": 0.0012016623469091048, "u1": 0.24895922654028146, "u2": 0.2490139763400987, "avg_r1": 0.24910028313846438, "avg_r2": 0.24915957520915244, "rmax1": 0.36775577409096827, "rmax2": 0.3651657808072208}, {"corr": -0.8, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0016910734755400808, "nc2": 0.0016910734755400808, "u1": 0.12066674111972593, "u2": 0.12126580825456065, "avg_r1": 0.11975760826311188, "avg_r2": 0.11995296523376615, "rmax1": 0.19237360335919673, "rmax2": 0.18953285528390482}, {"corr": -0.8, "noise": -1, "C": 10.0, "nc1": 0.0015029952531426319, "nc2": 0.0015029952531426319, "u1": 0.04603677980612656, "u2": 0.04365147065232819, "avg_r1": 0.04562930510947957, "avg_r2": 0.04540186679977237, "rmax1": 0.07261577145557843, "rmax2": 0.07286205293043152}, {"corr": -0.8, "noise": 0, "C": 0, "nc1": 0.00039266792690317853, "nc2": 0.00039266792690317853, "u1": 0.4621732481481571, "u2": 0.4623271160285935, "avg_r1": 0.4611229814032195, "avg_r2": 0.4616268263655866, "rmax1": 0.5356400387566213, "rmax2": 0.5333992189259407}, {"corr": -0.8, "noise": 0, "C": 0.01, "nc1": 0.00037696469891418394, "nc2": 0.00037696469891418394, "u1": 0.45880576804574086, "u2": 0.45921305368074217, "avg_r1": 0.4563575283345417, "avg_r2": 0.45792942107746126, "rmax1": 0.5317217199071167, "rmax2": 0.5306312214672422}, {"corr": -0.8, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0004987773803532547, "nc2": 0.0004987773803532547, "u1": 0.4516039951314466, "u2": 0.4516161807216072, "avg_r1": 0.45017455265831463, "avg_r2": 0.45024466709498484, "rmax1": 0.5288459635622857, "rmax2": 0.5273480861877795}, {"corr": -0.8, "noise": 0, "C": 0.1, "nc1": 0.0005056501040127115, "nc2": 0.0005056501040127115, "u1": 0.42950893682047653, "u2": 0.4292770008729233, "avg_r1": 0.4290572819150076, "avg_r2": 0.42821267858586687, "rmax1": 0.5154329326883348, "rmax2": 0.5165901424737086}, {"corr": -0.8, "noise": 0, "C": 0.31622776601683794, "nc1": 0.000827832007948448, "nc2": 0.000827832007948448, "u1": 0.36999014801574265, "u2": 0.3691308071377953, "avg_r1": 0.3689867759913446, "avg_r2": 0.3670694721680756, "rmax1": 0.4734905065172902, "rmax2": 0.47439860395575}, {"corr": -0.8, "noise": 0, "C": 1.0, "nc1": 0.0008726240400774299, "nc2": 0.0008726240400774299, "u1": 0.24905565360743762, "u2": 0.24895301124167907, "avg_r1": 0.24915808598593014, "avg_r2": 0.24906492450080545, "rmax1": 0.36549756713345216, "rmax2": 0.3644393328177712}, {"corr": -0.8, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0016075690089943917, "nc2": 0.0016075690089943917, "u1": 0.12066214411813288, "u2": 0.12021221090654254, "avg_r1": 0.12009010007871644, "avg_r2": 0.11995505533046795, "rmax1": 0.19577297536666208, "rmax2": 0.19229905907894593}, {"corr": -0.8, "noise": 0, "C": 10.0, "nc1": 0.002010132758906401, "nc2": 0.002010132758906401, "u1": 0.04569799063379, "u2": 0.04205176472130661, "avg_r1": 0.04578967415503846, "avg_r2": 0.0454353472273057, "rmax1": 0.07466636248818675, "rmax2": 0.07459254869863258}, {"corr": -0.8, "noise": 0.001, "C": 0, "nc1": 0.0005920817605494233, "nc2": 0.0005920817605494233, "u1": 0.4624155832384977, "u2": 0.4622974051631384, "avg_r1": 0.4611271158329018, "avg_r2": 0.46040425807384244, "rmax1": 0.5345345297810769, "rmax2": 0.5355355354808441}, {"corr": -0.8, "noise": 0.001, "C": 0.01, "nc1": 0.0003702730594094539, "nc2": 0.0003702730594094539, "u1": 0.45891451946666945, "u2": 0.4586826583657895, "avg_r1": 0.4583098115208395, "avg_r2": 0.4573873473687067, "rmax1": 0.5325324849682708, "rmax2": 0.5335335335332767}, {"corr": -0.8, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0004388585755131791, "nc2": 0.0004388585755131791, "u1": 0.45164809802210276, "u2": 0.4515797995251883, "avg_r1": 0.45025520918566186, "avg_r2": 0.4500855107626643, "rmax1": 0.5285285283302056, "rmax2": 0.5295295294603803}, {"corr": -0.8, "noise": 0.001, "C": 0.1, "nc1": 0.0004090498799160236, "nc2": 0.0004090498799160236, "u1": 0.4294621533770946, "u2": 0.42966870927862655, "avg_r1": 0.42775252949173553, "avg_r2": 0.4284310309021129, "rmax1": 0.5165165105161327, "rmax2": 0.5155098047527503}, {"corr": -0.8, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0005126783086093489, "nc2": 0.0005126783086093489, "u1": 0.36933021991424314, "u2": 0.3697694212553182, "avg_r1": 0.3675786524151191, "avg_r2": 0.36855551996763114, "rmax1": 0.4764761668040676, "rmax2": 0.4758828308514036}, {"corr": -0.8, "noise": 0.001, "C": 1.0, "nc1": 0.0010265909724296862, "nc2": 0.0010265909724296862, "u1": 0.2499556877938664, "u2": 0.2505562712005133, "avg_r1": 0.24760208406478174, "avg_r2": 0.2481842422965907, "rmax1": 0.37237228906725184, "rmax2": 0.37329380920915983}, {"corr": -0.8, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0012817510910140828, "nc2": 0.0012817510910140967, "u1": 0.12271293145576746, "u2": 0.12452159807495365, "avg_r1": 0.11872982725695438, "avg_r2": 0.11930451797789551, "rmax1": 0.2082051075106102, "rmax2": 0.20754584176097415}, {"corr": -0.8, "noise": 0.001, "C": 10.0, "nc1": 0.0019227912434487682, "nc2": 0.0019227912434487682, "u1": 0.05377319775634714, "u2": 0.05243750327723927, "avg_r1": 0.0447502766867426, "avg_r2": 0.04462865038104852, "rmax1": 0.08408408241120827, "rmax2": 0.05232746443331297}, {"corr": -0.8, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0004275293691358706, "nc2": 0.0004275293691358706, "u1": 0.4624078059137609, "u2": 0.46226493684065834, "avg_r1": 0.46117092905086665, "avg_r2": 0.4607063829966166, "rmax1": 0.5345345345298036, "rmax2": 0.5335335335335285}, {"corr": -0.8, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0004386264333433032, "nc2": 0.0004386264333433032, "u1": 0.4586002830072257, "u2": 0.4590408378455794, "avg_r1": 0.4569570965603389, "avg_r2": 0.458630573979412, "rmax1": 0.532532532422939, "rmax2": 0.5315315315315314}, {"corr": -0.8, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0003725742951225519, "nc2": 0.0003725742951225519, "u1": 0.45136924970343856, "u2": 0.4513957503995188, "avg_r1": 0.4509171277972693, "avg_r2": 0.45091653411483423, "rmax1": 0.528528528528519, "rmax2": 0.5275275275275267}, {"corr": -0.8, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0004550568142316913, "nc2": 0.0004550568142316913, "u1": 0.4295446519120614, "u2": 0.42928087604485254, "avg_r1": 0.4290845228257665, "avg_r2": 0.42820013219701514, "rmax1": 0.5145145145145145, "rmax2": 0.5155155154085518}, {"corr": -0.8, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0008700120570434011, "nc2": 0.0008700120570434011, "u1": 0.3693491852602343, "u2": 0.3695530297324576, "avg_r1": 0.3680637706565847, "avg_r2": 0.36852415565592495, "rmax1": 0.47447447447447444, "rmax2": 0.47547544189542046}, {"corr": -0.8, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0014248630175305865, "nc2": 0.0014248630175305865, "u1": 0.25012092928076146, "u2": 0.2503909303447961, "avg_r1": 0.2477642682158558, "avg_r2": 0.24802934213996286, "rmax1": 0.3703703703247387, "rmax2": 0.37136792326221363}, {"corr": -0.8, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.001549923683942217, "nc2": 0.001549923683942217, "u1": 0.12409196837032374, "u2": 0.1265292690120946, "avg_r1": 0.11809485823556345, "avg_r2": 0.11886873472166971, "rmax1": 0.20620620607687334, "rmax2": 0.20720717604709907}, {"corr": -0.8, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0012829720526755309, "nc2": 0.001282972052675524, "u1": 0.06678389126527262, "u2": 0.0618184363983746, "avg_r1": 0.043813857293711914, "avg_r2": 0.043325907402969835, "rmax1": 0.0820820820814032, "rmax2": 0.08107533467754266}, {"corr": -0.8, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0004499490436754572, "nc2": 0.0004499490436754572, "u1": 0.4620361104597256, "u2": 0.46234378385622327, "avg_r1": 0.4610589860169685, "avg_r2": 0.46206690536916584, "rmax1": 0.5325213923129029, "rmax2": 0.5315315315315315}, {"corr": -0.8, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.00035252776032251854, "nc2": 0.00035252776032251854, "u1": 0.4588408709259298, "u2": 0.4589357803485529, "avg_r1": 0.45740513937372185, "avg_r2": 0.4579043221279089, "rmax1": 0.5305304867701502, "rmax2": 0.5295295295295295}, {"corr": -0.8, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.00039885238991943517, "nc2": 0.00039885238991943517, "u1": 0.45156804496580294, "u2": 0.45151900149442586, "avg_r1": 0.45054239754323533, "avg_r2": 0.4504491159496485, "rmax1": 0.5264936924642419, "rmax2": 0.5255255255255256}, {"corr": -0.8, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.00037974691010272954, "nc2": 0.00037974691010272954, "u1": 0.42940575592549407, "u2": 0.4294986496390177, "avg_r1": 0.42836601659978835, "avg_r2": 0.42866514358359864, "rmax1": 0.5125125125073013, "rmax2": 0.5115121382355889}, {"corr": -0.8, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0007629162321499683, "nc2": 0.0007629162321499683, "u1": 0.3696709820304589, "u2": 0.36957867379007714, "avg_r1": 0.3680119485138269, "avg_r2": 0.3678251021123542, "rmax1": 0.47247247247247004, "rmax2": 0.47344365204047056}, {"corr": -0.8, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0009808661364906213, "nc2": 0.0009808661364906213, "u1": 0.25184410517429373, "u2": 0.25117372838233853, "avg_r1": 0.2470079141564047, "avg_r2": 0.24634795832887124, "rmax1": 0.36836828840612346, "rmax2": 0.3673673673673672}, {"corr": -0.8, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0009066066840364984, "nc2": 0.0009066066840364984, "u1": 0.13016711300691639, "u2": 0.13127221366110092, "avg_r1": 0.11659615923905045, "avg_r2": 0.11694716046386935, "rmax1": 0.20220997076873387, "rmax2": 0.20320320318766494}, {"corr": -0.8, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0011294001383108376, "nc2": 0.0011294001383108376, "u1": 0.08669799354602413, "u2": 0.08685794723612505, "avg_r1": 0.041311256933625855, "avg_r2": 0.04133314694223683, "rmax1": 0.07542006342799361, "rmax2": 0.0770770770742556}, {"corr": -0.8, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0003818085194369214, "nc2": 0.0003818085194369214, "u1": 0.462545673742823, "u2": 0.4624969547750761, "avg_r1": 0.46040729121815266, "avg_r2": 0.46035276797764185, "rmax1": 0.5266980062274125, "rmax2": 0.5275275274812445}, {"corr": -0.8, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0003971309022364755, "nc2": 0.0003971309022364755, "u1": 0.4589547723694714, "u2": 0.45900644291808185, "avg_r1": 0.4571681623472521, "avg_r2": 0.457368632073897, "rmax1": 0.5245789575533925, "rmax2": 0.5255255255169251}, {"corr": -0.8, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0005164327353440745, "nc2": 0.0005164327353440745, "u1": 0.45177342856144476, "u2": 0.4517723148313654, "avg_r1": 0.4497424268000656, "avg_r2": 0.44977141620915806, "rmax1": 0.5205206273253841, "rmax2": 0.5215215213117302}, {"corr": -0.8, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.00039682676502728054, "nc2": 0.00039682676502728054, "u1": 0.4300660251143773, "u2": 0.4295666788045482, "avg_r1": 0.42818203527138576, "avg_r2": 0.4265017248099999, "rmax1": 0.5085084742948183, "rmax2": 0.5075075075528086}, {"corr": -0.8, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0006928253822811592, "nc2": 0.0006928253822811592, "u1": 0.36967907082761325, "u2": 0.3701309138045924, "avg_r1": 0.36679518563404195, "avg_r2": 0.3678024168449931, "rmax1": 0.4684671715169962, "rmax2": 0.46754754775973095}, {"corr": -0.8, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.001312454576306965, "nc2": 0.001312454576306965, "u1": 0.2527153151691989, "u2": 0.2529866177247785, "avg_r1": 0.24525502462618948, "avg_r2": 0.24549576683438085, "rmax1": 0.36305276081130555, "rmax2": 0.3632133147012506}, {"corr": -0.8, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0015967808984227727, "nc2": 0.0015967808984227727, "u1": 0.14075628085848177, "u2": 0.13901327139315595, "avg_r1": 0.11414770217097404, "avg_r2": 0.11360028301338529, "rmax1": 0.19619619607029085, "rmax2": 0.1967915903518895}, {"corr": -0.8, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0012270903195080174, "nc2": 0.0012270903195080174, "u1": 0.1255036576336786, "u2": 0.1235967596906523, "avg_r1": 0.037635822973376254, "avg_r2": 0.037454133882252945, "rmax1": 0.0069830055174206354, "rmax2": 0.06906906906906907}, {"corr": -0.8, "noise": 0.01, "C": 0, "nc1": 0.0002990535197237576, "nc2": 0.0002990535197237576, "u1": 0.46253030972469605, "u2": 0.46233215234909275, "avg_r1": 0.46134626730671, "avg_r2": 0.46055959861865214, "rmax1": 0.5205205198718361, "rmax2": 0.5195195195195195}, {"corr": -0.8, "noise": 0.01, "C": 0.01, "nc1": 0.00031365173908137756, "nc2": 0.00031365173908137756, "u1": 0.4589013197704539, "u2": 0.4590464448900708, "avg_r1": 0.4575065878745719, "avg_r2": 0.45798087111232405, "rmax1": 0.518518518506895, "rmax2": 0.5175175995975035}, {"corr": -0.8, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.00043352328037465915, "nc2": 0.00043352328037465915, "u1": 0.4518870400924469, "u2": 0.45233674742203234, "avg_r1": 0.44806002924661287, "avg_r2": 0.4495061936682394, "rmax1": 0.514448490993973, "rmax2": 0.5135135135118987}, {"corr": -0.8, "noise": 0.01, "C": 0.1, "nc1": 0.000508975963559366, "nc2": 0.000508975963559366, "u1": 0.43005912059725354, "u2": 0.42975266732017703, "avg_r1": 0.42781514167643436, "avg_r2": 0.42677993878175424, "rmax1": 0.5005005935036424, "rmax2": 0.4994994994994995}, {"corr": -0.8, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0006952855192745022, "nc2": 0.0006952855192745022, "u1": 0.3704227715727384, "u2": 0.3705634064216319, "avg_r1": 0.3659365220764841, "avg_r2": 0.3661962864766588, "rmax1": 0.4604602025138253, "rmax2": 0.45962324183282505}, {"corr": -0.8, "noise": 0.01, "C": 1.0, "nc1": 0.0008671689424914475, "nc2": 0.0008671689424914475, "u1": 0.2566530791839164, "u2": 0.25617449744441817, "avg_r1": 0.24217243697501165, "avg_r2": 0.2416637625001382, "rmax1": 0.35424271684013414, "rmax2": 0.35335331460241176}, {"corr": -0.8, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0010364531258449106, "nc2": 0.0010364531258449106, "u1": 0.15702231877957734, "u2": 0.15782555091869058, "avg_r1": 0.10820101839087652, "avg_r2": 0.10845625561075786, "rmax1": 0.18418040887184875, "rmax2": 0.18318111164614242}, {"corr": -0.8, "noise": 0.01, "C": 10.0, "nc1": 0.0006668772692422498, "nc2": 0.0006668772692422498, "u1": 0.19760540510523844, "u2": 0.20007990991476654, "avg_r1": 0.029979812233845896, "avg_r2": 0.030251655575880974, "rmax1": 1.65336655828549e-12, "rmax2": 0.0010010010011558277}, {"corr": -0.8, "noise": 0.01778279410038923, "C": 0, "nc1": 0.00030062731026858636, "nc2": 0.00030062731026858636, "u1": 0.46323694478905014, "u2": 0.4626513899306839, "avg_r1": 0.46094631552507953, "avg_r2": 0.45880986413351776, "rmax1": 0.5084807561403714, "rmax2": 0.5075075075075077}, {"corr": -0.8, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.0003480596698706151, "nc2": 0.0003480596698706151, "u1": 0.4591940979927248, "u2": 0.45963535398783784, "avg_r1": 0.456241708423367, "avg_r2": 0.45746810610164657, "rmax1": 0.5064920514723595, "rmax2": 0.5055055055055055}, {"corr": -0.8, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.00032363417834180286, "nc2": 0.00032363417834180286, "u1": 0.4519313645079043, "u2": 0.4521684348903532, "avg_r1": 0.44951231153036686, "avg_r2": 0.4500916398354551, "rmax1": 0.5005005442264919, "rmax2": 0.5015015015015015}, {"corr": -0.8, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.0004077676989499568, "nc2": 0.0004077676989499568, "u1": 0.4301429987362719, "u2": 0.43058382701868314, "avg_r1": 0.42566826217461107, "avg_r2": 0.4270864140171921, "rmax1": 0.4884882811778813, "rmax2": 0.4874874900734609}, {"corr": -0.8, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0008337299673619181, "nc2": 0.0008337299673619181, "u1": 0.37222863068151846, "u2": 0.37182093337648364, "avg_r1": 0.3633716134263545, "avg_r2": 0.36235425855709313, "rmax1": 0.4464956091028612, "rmax2": 0.44729076543405094}, {"corr": -0.8, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0005667527053546118, "nc2": 0.0005667527053546118, "u1": 0.26321385242258544, "u2": 0.26312912032019425, "avg_r1": 0.23545015473757136, "avg_r2": 0.23527115763647757, "rmax1": 0.337573010351924, "rmax2": 0.33733577128959674}, {"corr": -0.8, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0007882825652815451, "nc2": 0.0007882825652815451, "u1": 0.18911003100843493, "u2": 0.19078479494622402, "avg_r1": 0.09775233560665067, "avg_r2": 0.09833824646345488, "rmax1": 0.029479952981993535, "rmax2": 0.0014406578704201688}, {"corr": -0.8, "noise": 0.01778279410038923, "C": 10.0, "nc1": 2.9212865087835382e-05, "nc2": 2.9212865087835382e-05, "u1": 0.26992845950372346, "u2": 0.2744287773741593, "avg_r1": 0.022508868237474833, "avg_r2": 0.02305540774815632, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": -0.8, "noise": 0.03162277660168379, "C": 0, "nc1": 0.00017444808888933405, "nc2": 0.00017444808888933405, "u1": 0.4638429853139102, "u2": 0.4637731889531796, "avg_r1": 0.45931331616497706, "avg_r2": 0.4591440679368103, "rmax1": 0.48848757788575914, "rmax2": 0.4874874874874875}, {"corr": -0.8, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0003420804238762343, "nc2": 0.0003420804238762343, "u1": 0.46075842250287385, "u2": 0.46042414433844076, "avg_r1": 0.45586064949344296, "avg_r2": 0.45425427438320254, "rmax1": 0.48648648648648646, "rmax2": 0.4854854854854855}, {"corr": -0.8, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.00027696830039258824, "nc2": 0.00027696830039258824, "u1": 0.4534452302938979, "u2": 0.4530474374584066, "avg_r1": 0.44838040432916654, "avg_r2": 0.44675265445845325, "rmax1": 0.4804804804804805, "rmax2": 0.48148148148148145}, {"corr": -0.8, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.00033718883024658197, "nc2": 0.00033718883024658197, "u1": 0.43112027939245523, "u2": 0.43146140102475916, "avg_r1": 0.4245868145980952, "avg_r2": 0.4257168171019392, "rmax1": 0.468437711510492, "rmax2": 0.4674674674674675}, {"corr": -0.8, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0003732971316078859, "nc2": 0.0003732971316078859, "u1": 0.3747910318047802, "u2": 0.3745799590113829, "avg_r1": 0.35788803589361223, "avg_r2": 0.35734274643211417, "rmax1": 0.42442268618985113, "rmax2": 0.42342606079299155}, {"corr": -0.8, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.00040955593655511713, "nc2": 0.00040955593655511713, "u1": 0.27593353138993737, "u2": 0.27591906294307617, "avg_r1": 0.22290815010541304, "avg_r2": 0.22302676276324757, "rmax1": 0.3083083083083792, "rmax2": 0.3092700091808675}, {"corr": -0.8, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.00024827603200189285, "nc2": 0.00024827603200189285, "u1": 0.248945377818232, "u2": 0.24796900369357308, "avg_r1": 0.07968077469343104, "avg_r2": 0.07940790837575609, "rmax1": 0.12412412412412413, "rmax2": 0.0010010010016229627}, {"corr": -0.8, "noise": 0.03162277660168379, "C": 10.0, "nc1": 3.574836528091874e-05, "nc2": 3.574836528091874e-05, "u1": 0.49253532727123606, "u2": 0.49735951017609065, "avg_r1": 1.4552246126276552e-06, "avg_r2": 0.001009061029472564, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.8, "noise": 0.05623413251903491, "C": 0, "nc1": 1.3485521362099906e-05, "nc2": 1.3485521362099906e-05, "u1": 0.4684094010193273, "u2": 0.4684171782292601, "avg_r1": 0.45461205406393557, "avg_r2": 0.45464987475339197, "rmax1": 0.4544544544544544, "rmax2": 0.45545545545545546}, {"corr": -0.8, "noise": 0.05623413251903491, "C": 0.01, "nc1": 8.138638306898205e-06, "nc2": 8.138638306898205e-06, "u1": 0.4643487590640255, "u2": 0.4644013508404597, "avg_r1": 0.4532025249868229, "avg_r2": 0.4533476962980736, "rmax1": 0.45245245245245247, "rmax2": 0.45345345345345345}, {"corr": -0.8, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 1.1257257417629507e-05, "nc2": 1.1257257417629507e-05, "u1": 0.4557416470081319, "u2": 0.45574185125987443, "avg_r1": 0.4502743653245528, "avg_r2": 0.4502812042005041, "rmax1": 0.45045045045045046, "rmax2": 0.4494494494494494}, {"corr": -0.8, "noise": 0.05623413251903491, "C": 0.1, "nc1": 5.1192139041977835e-05, "nc2": 5.1192139041977835e-05, "u1": 0.43364865358784793, "u2": 0.433963231275716, "avg_r1": 0.42366682248726484, "avg_r2": 0.4251786250492972, "rmax1": 0.4364364364364364, "rmax2": 0.43543543543543545}, {"corr": -0.8, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.00013061448512435847, "nc2": 0.00013061448512435847, "u1": 0.3784096457897765, "u2": 0.37896589651389107, "avg_r1": 0.35038089449011794, "avg_r2": 0.35176534324274233, "rmax1": 0.39039039039039036, "rmax2": 0.3893893893893894}, {"corr": -0.8, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.00014569164801042644, "nc2": 0.00014569164801042644, "u1": 0.2967384461305475, "u2": 0.29637217369503827, "avg_r1": 0.20302715560699489, "avg_r2": 0.2027056117384542, "rmax1": 0.26226226226226224, "rmax2": 0.2612612648424827}, {"corr": -0.8, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 7.380647743082669e-06, "nc2": 7.380647743082669e-06, "u1": 0.30368204956798206, "u2": 0.30429635759640056, "avg_r1": 0.06187320454661634, "avg_r2": 0.06209488247352041, "rmax1": 0.07007007007007007, "rmax2": 0.07107107107107107}, {"corr": -0.8, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.00014736202333365256, "nc2": 0.00014736202333365256, "u1": 0.4959152620932382, "u2": 0.49384886118735233, "avg_r1": 2.0989400494018047e-05, "avg_r2": 0.001002598270184358, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.8, "noise": 0.1, "C": 0, "nc1": 3.5969751873698996e-06, "nc2": 3.5969751873698996e-06, "u1": 0.4858295625160041, "u2": 0.48589716724511073, "avg_r1": 0.3930301825759417, "avg_r2": 0.39335199819030486, "rmax1": 0.3923923923923924, "rmax2": 0.3933933933933934}, {"corr": -0.8, "noise": 0.1, "C": 0.01, "nc1": 3.181520185802089e-06, "nc2": 3.181520185802089e-06, "u1": 0.4823245100633086, "u2": 0.4823803766000381, "avg_r1": 0.3911125256576998, "avg_r2": 0.39137057921098856, "rmax1": 0.39039039039039036, "rmax2": 0.3913913913913914}, {"corr": -0.8, "noise": 0.1, "C": 0.03162277660168379, "nc1": 1.0955873264772986e-05, "nc2": 1.0955873264772986e-05, "u1": 0.47484742150315673, "u2": 0.47483876938036645, "avg_r1": 0.38714958728891696, "avg_r2": 0.38709343668886737, "rmax1": 0.3863863863863864, "rmax2": 0.38738738738738737}, {"corr": -0.8, "noise": 0.1, "C": 0.1, "nc1": 1.9354672161742137e-05, "nc2": 1.9354672161742137e-05, "u1": 0.4521067241164725, "u2": 0.45214903893490443, "avg_r1": 0.3736684700282267, "avg_r2": 0.3738153399242732, "rmax1": 0.3743743743743744, "rmax2": 0.3733733733733734}, {"corr": -0.8, "noise": 0.1, "C": 0.31622776601683794, "nc1": 7.3593536559779515e-06, "nc2": 7.3593536559779515e-06, "u1": 0.3899418483096278, "u2": 0.3898545426149211, "avg_r1": 0.33218232026953, "avg_r2": 0.33196303252642123, "rmax1": 0.33233233233233234, "rmax2": 0.3313313313313313}, {"corr": -0.8, "noise": 0.1, "C": 1.0, "nc1": 1.222032452530275e-05, "nc2": 1.222032452530275e-05, "u1": 0.3006824746820166, "u2": 0.30039808540577656, "avg_r1": 0.19945588482912135, "avg_r2": 0.1991543217334505, "rmax1": 0.20020020020020018, "rmax2": 0.1991991991991992}, {"corr": -0.8, "noise": 0.1, "C": 3.1622776601683795, "nc1": 6.829337820640768e-05, "nc2": 6.829337820640768e-05, "u1": 0.49791650492255285, "u2": 0.4987515617312973, "avg_r1": 2.4787868467980397e-05, "avg_r2": 0.0010288619656683392, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.8, "noise": 0.1, "C": 10.0, "nc1": 0.00014498005872531916, "nc2": 0.00014498005872531916, "u1": 0.4979069616209676, "u2": 0.4919069073463447, "avg_r1": 9.72094597900442e-06, "avg_r2": 0.0010088921560592898, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.7, "noise": -1, "C": 0, "nc1": 0.0004056175409963281, "nc2": 0.0004056175409963281, "u1": 0.4536617066730273, "u2": 0.45450869813336703, "avg_r1": 0.45005308990899084, "avg_r2": 0.4530371870982115, "rmax1": 0.54040600621114, "rmax2": 0.5410744037893765}, {"corr": -0.7, "noise": -1, "C": 0.01, "nc1": 0.0004644673092624174, "nc2": 0.0004644673092624174, "u1": 0.4504420469906185, "u2": 0.4511855923779593, "avg_r1": 0.44662790388703116, "avg_r2": 0.4493744694798562, "rmax1": 0.5398789686339946, "rmax2": 0.5372438571957663}, {"corr": -0.7, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0004836267005003947, "nc2": 0.0004836267005003947, "u1": 0.44354996417497905, "u2": 0.44339430027831706, "avg_r1": 0.44233385356471666, "avg_r2": 0.44188228929291495, "rmax1": 0.5350113377740424, "rmax2": 0.5371457100185565}, {"corr": -0.7, "noise": -1, "C": 0.1, "nc1": 0.0006565150717870449, "nc2": 0.0006565150717870449, "u1": 0.42315005885066603, "u2": 0.4221515773662423, "avg_r1": 0.42120717672693153, "avg_r2": 0.41824718068012345, "rmax1": 0.520179982810085, "rmax2": 0.5181921253820263}, {"corr": -0.7, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0006147412024871124, "nc2": 0.0006147412024871124, "u1": 0.36489819448407884, "u2": 0.3641829098597951, "avg_r1": 0.3640387609238881, "avg_r2": 0.36255289243301475, "rmax1": 0.4751308928116866, "rmax2": 0.47758652683766833}, {"corr": -0.7, "noise": -1, "C": 1.0, "nc1": 0.0013215016308884553, "nc2": 0.0013215016308884553, "u1": 0.24801783315729234, "u2": 0.24917458589232327, "avg_r1": 0.24660949629454498, "avg_r2": 0.2476959824403069, "rmax1": 0.3605112799494181, "rmax2": 0.36380645428137426}, {"corr": -0.7, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0017498790904805217, "nc2": 0.0017498790904805217, "u1": 0.12150228096779322, "u2": 0.12057594880019361, "avg_r1": 0.11993912573961703, "avg_r2": 0.11964978772888152, "rmax1": 0.19277342764533528, "rmax2": 0.19171737935361882}, {"corr": -0.7, "noise": -1, "C": 10.0, "nc1": 0.0017738099112246941, "nc2": 0.0017738099112246941, "u1": 0.04580819488555708, "u2": 0.04210208188071468, "avg_r1": 0.045783739060896944, "avg_r2": 0.045425082306205386, "rmax1": 0.07408943149800114, "rmax2": 0.07297563232559276}, {"corr": -0.7, "noise": 0, "C": 0, "nc1": 0.0005509599528379927, "nc2": 0.0005509599528379927, "u1": 0.45374850498145675, "u2": 0.45450394187894416, "avg_r1": 0.45001431050565555, "avg_r2": 0.4526602630371882, "rmax1": 0.5402064478286064, "rmax2": 0.5394834624564596}, {"corr": -0.7, "noise": 0, "C": 0.01, "nc1": 0.0004098240478712101, "nc2": 0.0004098240478712101, "u1": 0.4502263798466583, "u2": 0.4509446627944257, "avg_r1": 0.44762766154034306, "avg_r2": 0.4501157891827931, "rmax1": 0.5388651795827026, "rmax2": 0.5381601381053778}, {"corr": -0.7, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0005997119692730535, "nc2": 0.0005997119692730535, "u1": 0.4433832259174691, "u2": 0.44326565325714357, "avg_r1": 0.44274730460863276, "avg_r2": 0.4424268544820298, "rmax1": 0.5361421486990886, "rmax2": 0.5334970608245378}, {"corr": -0.7, "noise": 0, "C": 0.1, "nc1": 0.0005398933923940752, "nc2": 0.0005398933923940752, "u1": 0.4228866049316366, "u2": 0.4220768474912958, "avg_r1": 0.4214382880485091, "avg_r2": 0.41908573541224725, "rmax1": 0.5199273169274121, "rmax2": 0.5186142352363301}, {"corr": -0.7, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0007797566021884861, "nc2": 0.0007797566021884861, "u1": 0.36501750368488695, "u2": 0.3642593922828607, "avg_r1": 0.3638952661015838, "avg_r2": 0.3622873524331879, "rmax1": 0.4725097115280256, "rmax2": 0.4746602869373404}, {"corr": -0.7, "noise": 0, "C": 1.0, "nc1": 0.0010420367720613277, "nc2": 0.0010420367720613277, "u1": 0.24775845673072688, "u2": 0.24888450910575735, "avg_r1": 0.24687886273960435, "avg_r2": 0.2479489944244502, "rmax1": 0.3644128084109682, "rmax2": 0.36311755193258444}, {"corr": -0.7, "noise": 0, "C": 3.1622776601683795, "nc1": 0.002187417017388199, "nc2": 0.002187417017388199, "u1": 0.11981817981212198, "u2": 0.12080469061269085, "avg_r1": 0.11986349135064153, "avg_r2": 0.1201851981501795, "rmax1": 0.190603129343084, "rmax2": 0.19246402767983525}, {"corr": -0.7, "noise": 0, "C": 10.0, "nc1": 0.0018805265856161116, "nc2": 0.0018805265856161116, "u1": 0.045737978844310107, "u2": 0.04131837120165076, "avg_r1": 0.045862983115798804, "avg_r2": 0.04543123060387538, "rmax1": 0.07590934493140628, "rmax2": 0.0739231841816705}, {"corr": -0.7, "noise": 0.001, "C": 0, "nc1": 0.0005044579738249788, "nc2": 0.0005044579738249788, "u1": 0.4541161588488114, "u2": 0.45397320444133726, "avg_r1": 0.45190989575719615, "avg_r2": 0.4513735115185519, "rmax1": 0.5435844317602005, "rmax2": 0.5435435101869918}, {"corr": -0.7, "noise": 0.001, "C": 0.01, "nc1": 0.00043236778675287413, "nc2": 0.00043236778675287413, "u1": 0.45077606457797564, "u2": 0.45039457459006255, "avg_r1": 0.44946981792217156, "avg_r2": 0.4481604094020937, "rmax1": 0.5420869980075061, "rmax2": 0.5415415365354688}, {"corr": -0.7, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0005938458903906874, "nc2": 0.0005938458903906874, "u1": 0.44356599866648694, "u2": 0.4437730726860299, "avg_r1": 0.4411755285011394, "avg_r2": 0.44189782725945753, "rmax1": 0.5365363908105962, "rmax2": 0.5359737956115707}, {"corr": -0.7, "noise": 0.001, "C": 0.1, "nc1": 0.0004946180750981521, "nc2": 0.0004946180750981521, "u1": 0.42199073541899373, "u2": 0.42223670940543007, "avg_r1": 0.42098915781118473, "avg_r2": 0.4217109749779323, "rmax1": 0.5225225225017575, "rmax2": 0.5235231676450995}, {"corr": -0.7, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0005910988040623844, "nc2": 0.0005910988040623844, "u1": 0.36448208031688595, "u2": 0.3648966571024248, "avg_r1": 0.3625521069946458, "avg_r2": 0.3634190192436352, "rmax1": 0.48047969493337334, "rmax2": 0.4791887876295938}, {"corr": -0.7, "noise": 0.001, "C": 1.0, "nc1": 0.001037128171365559, "nc2": 0.001037128171365559, "u1": 0.24850960786853493, "u2": 0.24839067186314445, "avg_r1": 0.24734679521649033, "avg_r2": 0.2472349548767362, "rmax1": 0.3711809707928487, "rmax2": 0.37337087664838103}, {"corr": -0.7, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0012657068131220334, "nc2": 0.0012657068131220472, "u1": 0.12286947128022985, "u2": 0.12440541328807882, "avg_r1": 0.11873000370651078, "avg_r2": 0.11921765490345934, "rmax1": 0.20820289182069474, "rmax2": 0.20760984549084313}, {"corr": -0.7, "noise": 0.001, "C": 10.0, "nc1": 0.0015329372997848964, "nc2": 0.0015329372997848964, "u1": 0.054524416482948854, "u2": 0.053115949061373416, "avg_r1": 0.044681641964015695, "avg_r2": 0.04455418283708114, "rmax1": 0.0840840816200822, "rmax2": 0.05994670254449849}, {"corr": -0.7, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.00041725561640587605, "nc2": 0.00041725561640587605, "u1": 0.4538773645866263, "u2": 0.45384896922474105, "avg_r1": 0.45233873300031446, "avg_r2": 0.45226142509372574, "rmax1": 0.5425425425381961, "rmax2": 0.5415415415395533}, {"corr": -0.7, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.000571855386451714, "nc2": 0.000571855386451714, "u1": 0.4505468105442324, "u2": 0.4505095511691378, "avg_r1": 0.44917226071880434, "avg_r2": 0.44894827558848016, "rmax1": 0.5405405405400545, "rmax2": 0.5395576617347068}, {"corr": -0.7, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0006196085110680705, "nc2": 0.0006196085110680705, "u1": 0.443338055551491, "u2": 0.44324848842015135, "avg_r1": 0.4428039843885301, "avg_r2": 0.44261678662753734, "rmax1": 0.5365018536852294, "rmax2": 0.5355355355244008}, {"corr": -0.7, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.00048046788185585054, "nc2": 0.00048046788185585054, "u1": 0.42250355408455437, "u2": 0.4221930741318325, "avg_r1": 0.42115038872110266, "avg_r2": 0.4201900131824975, "rmax1": 0.5205217776935289, "rmax2": 0.5215215211788321}, {"corr": -0.7, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0007680457847271671, "nc2": 0.0007680457847271671, "u1": 0.3645041410041635, "u2": 0.3647928774472743, "avg_r1": 0.3627740688004699, "avg_r2": 0.3633763756863304, "rmax1": 0.47847847846962893, "rmax2": 0.4794789264021595}, {"corr": -0.7, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.001096471842232133, "nc2": 0.0010964718422321607, "u1": 0.2489489722332887, "u2": 0.24931705558954692, "avg_r1": 0.2464707878137874, "avg_r2": 0.24681545592617496, "rmax1": 0.37236835040651517, "rmax2": 0.3713713713637029}, {"corr": -0.7, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.001448722022461657, "nc2": 0.001448722022461657, "u1": 0.12526893757675953, "u2": 0.12575159157391816, "avg_r1": 0.11830552196474434, "avg_r2": 0.11845929169113112, "rmax1": 0.20620620617318625, "rmax2": 0.20720691068439237}, {"corr": -0.7, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0012220535901645846, "nc2": 0.0012220535901645846, "u1": 0.06666906468098012, "u2": 0.06390112619242813, "avg_r1": 0.043605352377952586, "avg_r2": 0.043337503386937024, "rmax1": 0.08208191426859929, "rmax2": 0.08105046346424656}, {"corr": -0.7, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0003568364660538892, "nc2": 0.0003568364660538892, "u1": 0.4540691203316073, "u2": 0.4539638032549581, "avg_r1": 0.4519885489932798, "avg_r2": 0.4516324717921403, "rmax1": 0.5405405368402241, "rmax2": 0.5395395395395451}, {"corr": -0.7, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0005155851919704246, "nc2": 0.0005155851919704246, "u1": 0.45035831018484557, "u2": 0.4503587052149437, "avg_r1": 0.4496955890655929, "avg_r2": 0.4497942117510276, "rmax1": 0.538538016489371, "rmax2": 0.5375375375375375}, {"corr": -0.7, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.00046426142264405224, "nc2": 0.00046426142264405224, "u1": 0.4435600984321595, "u2": 0.44337689681064096, "avg_r1": 0.4423952422027093, "avg_r2": 0.4418462103718338, "rmax1": 0.5325325527402697, "rmax2": 0.533533530235468}, {"corr": -0.7, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0006243425387470469, "nc2": 0.0006243425387470469, "u1": 0.4220672349025177, "u2": 0.4223229490096792, "avg_r1": 0.420760008498572, "avg_r2": 0.42149471553180295, "rmax1": 0.5185185185185185, "rmax2": 0.5195191648083464}, {"corr": -0.7, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.000617807561527961, "nc2": 0.000617807561527961, "u1": 0.3650152785670776, "u2": 0.36460120700504756, "avg_r1": 0.3632342818198755, "avg_r2": 0.3623288342284113, "rmax1": 0.47647647353635353, "rmax2": 0.47651910832260036}, {"corr": -0.7, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0009214132393962626, "nc2": 0.0009214132393962626, "u1": 0.2500893074007975, "u2": 0.24990091658874036, "avg_r1": 0.24592244425138596, "avg_r2": 0.24573298881846617, "rmax1": 0.3686014648710678, "rmax2": 0.36927025839079913}, {"corr": -0.7, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.001124826958005004, "nc2": 0.001124826958005004, "u1": 0.1306164149116568, "u2": 0.13030130961214698, "avg_r1": 0.11686695398948271, "avg_r2": 0.11677194817283221, "rmax1": 0.20220220220833768, "rmax2": 0.20320320107863757}, {"corr": -0.7, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.001390863878148088, "nc2": 0.001390863878148088, "u1": 0.08778206023902327, "u2": 0.08507578455971697, "avg_r1": 0.041486715994993234, "avg_r2": 0.041227397094836096, "rmax1": 0.07607593991449002, "rmax2": 0.07707706780322608}, {"corr": -0.7, "noise": 0.005623413251903491, "C": 0, "nc1": 0.00040842131498181056, "nc2": 0.00040842131498181056, "u1": 0.45403860234520765, "u2": 0.45395327915701195, "avg_r1": 0.45215600598706274, "avg_r2": 0.45170091545592816, "rmax1": 0.5365195512911304, "rmax2": 0.5355355355355312}, {"corr": -0.7, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0005177445199173736, "nc2": 0.0005177445199173736, "u1": 0.45053866268235704, "u2": 0.45024391643136125, "avg_r1": 0.45012509700839537, "avg_r2": 0.44917139389196137, "rmax1": 0.5344209737946555, "rmax2": 0.5335335497539729}, {"corr": -0.7, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0004009946371635875, "nc2": 0.0004009946371635875, "u1": 0.44374748130124353, "u2": 0.4435871395152643, "avg_r1": 0.441896578775236, "avg_r2": 0.44127719233205787, "rmax1": 0.5285313263280332, "rmax2": 0.5275655032594717}, {"corr": -0.7, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0006190580954881231, "nc2": 0.0006190580954881231, "u1": 0.42233402757326305, "u2": 0.42236194745838795, "avg_r1": 0.42077436453081113, "avg_r2": 0.42076465726323353, "rmax1": 0.5145145140198842, "rmax2": 0.5152614542705226}, {"corr": -0.7, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.000748288223623883, "nc2": 0.000748288223623883, "u1": 0.3650341562354575, "u2": 0.3647825210399354, "avg_r1": 0.36286283509914524, "avg_r2": 0.3622611966709243, "rmax1": 0.4724622253589119, "rmax2": 0.4714714714234902}, {"corr": -0.7, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.001254477936319831, "nc2": 0.001254477936319831, "u1": 0.2519243050372791, "u2": 0.25223706057759715, "avg_r1": 0.2437233098569116, "avg_r2": 0.2439842607996917, "rmax1": 0.364250851569207, "rmax2": 0.3633633544106117}, {"corr": -0.7, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0009067515352442213, "nc2": 0.0009067515352442213, "u1": 0.1398769725932772, "u2": 0.1407957643961736, "avg_r1": 0.11354855821450299, "avg_r2": 0.11385086740744511, "rmax1": 0.19619619618064305, "rmax2": 0.19635617959854862}, {"corr": -0.7, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0010285198955815866, "nc2": 0.0010285198955815866, "u1": 0.125513767015099, "u2": 0.12495845243103641, "avg_r1": 0.03749484609665192, "avg_r2": 0.03745786340246376, "rmax1": 7.2176771978514134e-09, "rmax2": 0.06905935327061281}, {"corr": -0.7, "noise": 0.01, "C": 0, "nc1": 0.0005555041383151216, "nc2": 0.0005555041383151216, "u1": 0.454259134631182, "u2": 0.454116744610666, "avg_r1": 0.4518220197387186, "avg_r2": 0.451195745992906, "rmax1": 0.5285285239559304, "rmax2": 0.5275275275544719}, {"corr": -0.7, "noise": 0.01, "C": 0.01, "nc1": 0.0004855984888689213, "nc2": 0.0004855984888689213, "u1": 0.45083239454233387, "u2": 0.45078481917519553, "avg_r1": 0.44837209398160527, "avg_r2": 0.44831326749310135, "rmax1": 0.526521863076446, "rmax2": 0.5257113229789654}, {"corr": -0.7, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0004937235364222414, "nc2": 0.0004937235364222414, "u1": 0.44353846019553594, "u2": 0.44357624256536543, "avg_r1": 0.4420210804707181, "avg_r2": 0.4421448978588721, "rmax1": 0.5207278265523172, "rmax2": 0.5215214764030823}, {"corr": -0.7, "noise": 0.01, "C": 0.1, "nc1": 0.00048811324213199336, "nc2": 0.00048811324213199336, "u1": 0.42223518679162075, "u2": 0.4227073462938297, "avg_r1": 0.4198884207312905, "avg_r2": 0.42120240067408393, "rmax1": 0.5065092109070736, "rmax2": 0.5075070509502377}, {"corr": -0.7, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0004822464630422352, "nc2": 0.0004822464630422352, "u1": 0.36561976105983085, "u2": 0.3659820223415017, "avg_r1": 0.3603646636392784, "avg_r2": 0.3611572018954591, "rmax1": 0.4644049239442247, "rmax2": 0.46347140078718213}, {"corr": -0.7, "noise": 0.01, "C": 1.0, "nc1": 0.0013793014833535233, "nc2": 0.0013793014833535233, "u1": 0.25482493690394004, "u2": 0.2551315750385241, "avg_r1": 0.2409465947577018, "avg_r2": 0.24127794421750143, "rmax1": 0.3543427763452329, "rmax2": 0.35455896174835283}, {"corr": -0.7, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0011052938169527349, "nc2": 0.0011052938169527349, "u1": 0.15707511636929095, "u2": 0.15681458644143992, "avg_r1": 0.10848073669224109, "avg_r2": 0.10842665851411157, "rmax1": 0.18418418418150675, "rmax2": 0.17862463532486228}, {"corr": -0.7, "noise": 0.01, "C": 10.0, "nc1": 0.00030523955480629694, "nc2": 0.00030523955480629694, "u1": 0.19789892704858666, "u2": 0.200274066296232, "avg_r1": 0.029956801323597543, "avg_r2": 0.030225872581855343, "rmax1": 0.05405405405279174, "rmax2": 0.0010016234092352497}, {"corr": -0.7, "noise": 0.01778279410038923, "C": 0, "nc1": 0.00034761501322932986, "nc2": 0.00034761501322932986, "u1": 0.4541128229776943, "u2": 0.4544951540238863, "avg_r1": 0.45088975107426466, "avg_r2": 0.4523233729796615, "rmax1": 0.5145145354450958, "rmax2": 0.5155155155155156}, {"corr": -0.7, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.00037978807236527246, "nc2": 0.00037978807236527246, "u1": 0.4515824864672179, "u2": 0.4510604967140398, "avg_r1": 0.44815505887887674, "avg_r2": 0.44646314603218973, "rmax1": 0.5125128434655093, "rmax2": 0.5135089343695332}, {"corr": -0.7, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.000418993439168569, "nc2": 0.000418993439168569, "u1": 0.44387920729146246, "u2": 0.44421941551858196, "avg_r1": 0.4404763548159079, "avg_r2": 0.4415988973357581, "rmax1": 0.5085093906369609, "rmax2": 0.5078732384421191}, {"corr": -0.7, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.0005021063494009548, "nc2": 0.0005021063494009548, "u1": 0.42345125167740677, "u2": 0.4237991582690586, "avg_r1": 0.41706081360664204, "avg_r2": 0.41808642271547497, "rmax1": 0.4944898231606767, "rmax2": 0.4934940366090349}, {"corr": -0.7, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.000556226249648184, "nc2": 0.000556226249648184, "u1": 0.3670579092081244, "u2": 0.36732369591369, "avg_r1": 0.35774577144877917, "avg_r2": 0.3583988201660855, "rmax1": 0.4504501955223726, "rmax2": 0.4499699472665783}, {"corr": -0.7, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0007705804934368121, "nc2": 0.0007705804934368121, "u1": 0.26225963752067516, "u2": 0.261824651862308, "avg_r1": 0.23461812093992157, "avg_r2": 0.23422686115156427, "rmax1": 0.3364627796310924, "rmax2": 0.33737598126927826}, {"corr": -0.7, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0006411631563805198, "nc2": 0.0006411631563805198, "u1": 0.1900085431317755, "u2": 0.19089075535255542, "avg_r1": 0.09770106183430455, "avg_r2": 0.09803630907884373, "rmax1": 0.005310538262453709, "rmax2": 0.0010253780887041182}, {"corr": -0.7, "noise": 0.01778279410038923, "C": 10.0, "nc1": 8.624970147103062e-05, "nc2": 8.624970147103062e-05, "u1": 0.27070589421095315, "u2": 0.2743418882089938, "avg_r1": 0.022521475778515144, "avg_r2": 0.022973741601693187, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": -0.7, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0002217603322979822, "nc2": 0.0002217603322979822, "u1": 0.4552810651729171, "u2": 0.4549350752933963, "avg_r1": 0.45116414359359236, "avg_r2": 0.4499949016366039, "rmax1": 0.4944944977344975, "rmax2": 0.49549538046082314}, {"corr": -0.7, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.00022570638440860824, "nc2": 0.00022570638440860824, "u1": 0.4522100737012271, "u2": 0.45185127525986535, "avg_r1": 0.4470035318795754, "avg_r2": 0.44579222390846107, "rmax1": 0.49249249249214333, "rmax2": 0.49149149149149146}, {"corr": -0.7, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0003056243972555106, "nc2": 0.0003056243972555106, "u1": 0.44481463856664666, "u2": 0.4445953678718629, "avg_r1": 0.4408440923500946, "avg_r2": 0.4399803036437008, "rmax1": 0.4884884884667716, "rmax2": 0.4874874874874875}, {"corr": -0.7, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.00039323376048644443, "nc2": 0.00039323376048644443, "u1": 0.4244716087434006, "u2": 0.4240410352639799, "avg_r1": 0.4175793864380561, "avg_r2": 0.41621539509192396, "rmax1": 0.4724724724726445, "rmax2": 0.47347158401986567}, {"corr": -0.7, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0005422278105375322, "nc2": 0.0005422278105375322, "u1": 0.3692062565854724, "u2": 0.37015808474689127, "avg_r1": 0.35236820109662803, "avg_r2": 0.3546625454198004, "rmax1": 0.4264264264264265, "rmax2": 0.4274281866632127}, {"corr": -0.7, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0006400381022833579, "nc2": 0.0006400381022833579, "u1": 0.27546170000051845, "u2": 0.2739830690032172, "avg_r1": 0.22313147678897455, "avg_r2": 0.2216633925796056, "rmax1": 0.3083126179502778, "rmax2": 0.30922953865591557}, {"corr": -0.7, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0001514862624796276, "nc2": 0.0001514862624796276, "u1": 0.24880538153375478, "u2": 0.24890553111664163, "avg_r1": 0.07937757674640272, "avg_r2": 0.07944482311049803, "rmax1": 0.12412412412412413, "rmax2": 0.1251221107561097}, {"corr": -0.7, "noise": 0.03162277660168379, "C": 10.0, "nc1": 0.0001760383950036859, "nc2": 0.0001760383950036859, "u1": 0.49228928906539215, "u2": 0.4971548988079086, "avg_r1": 1.7674294696469322e-05, "avg_r2": 0.0010379069146642583, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.7, "noise": 0.05623413251903491, "C": 0, "nc1": 0.00011933384223528076, "nc2": 0.00011933384223528076, "u1": 0.45666867550164464, "u2": 0.45807578632509705, "avg_r1": 0.4464720144821374, "avg_r2": 0.4515149379542881, "rmax1": 0.4624624624624625, "rmax2": 0.4614621645170318}, {"corr": -0.7, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0001620810607812495, "nc2": 0.0001620810607812495, "u1": 0.4538807396842542, "u2": 0.4541745899484508, "avg_r1": 0.4449451194801465, "avg_r2": 0.4466672693563035, "rmax1": 0.46046046046046046, "rmax2": 0.45945945945735067}, {"corr": -0.7, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0001800673896732996, "nc2": 0.0001800673896732996, "u1": 0.44584963537392486, "u2": 0.4480805908558609, "avg_r1": 0.4346205348504351, "avg_r2": 0.4428602422579646, "rmax1": 0.45645645645645644, "rmax2": 0.4554554554526091}, {"corr": -0.7, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0002698342300235246, "nc2": 0.0002698342300235246, "u1": 0.426766093115378, "u2": 0.4269190982658756, "avg_r1": 0.4133831031225631, "avg_r2": 0.4138260838742236, "rmax1": 0.4384385024955136, "rmax2": 0.4394394394394394}, {"corr": -0.7, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.00031640597596077624, "nc2": 0.00031640597596077624, "u1": 0.3743141821189073, "u2": 0.37481868771076465, "avg_r1": 0.344561319892973, "avg_r2": 0.3457806109783451, "rmax1": 0.39039039039031725, "rmax2": 0.3893893893893894}, {"corr": -0.7, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.0001306929412481228, "nc2": 0.0001306929412481228, "u1": 0.2955286277468696, "u2": 0.295322712028383, "avg_r1": 0.2028267419349217, "avg_r2": 0.20261080550490151, "rmax1": 0.2622622560837609, "rmax2": 0.26126126126126126}, {"corr": -0.7, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 7.191387221122669e-05, "nc2": 7.191387221122669e-05, "u1": 0.30441102271403037, "u2": 0.30281272033524925, "avg_r1": 0.06234537271292363, "avg_r2": 0.061859968097797896, "rmax1": 0.07007194719923449, "rmax2": 0.07107107107107107}, {"corr": -0.7, "noise": 0.05623413251903491, "C": 10.0, "nc1": 7.837659117454487e-05, "nc2": 7.837659117454487e-05, "u1": 0.4960082334000402, "u2": 0.49386377150729177, "avg_r1": 1.3907645120896609e-06, "avg_r2": 0.0010114087417752386, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.7, "noise": 0.1, "C": 0, "nc1": 4.677546819431555e-06, "nc2": 4.677546819431555e-06, "u1": 0.4757883838614964, "u2": 0.4757829323115339, "avg_r1": 0.3974197678854482, "avg_r2": 0.3974074186908261, "rmax1": 0.39839839839839836, "rmax2": 0.3973973973973974}, {"corr": -0.7, "noise": 0.1, "C": 0.01, "nc1": 1.1104655692206755e-06, "nc2": 1.1104655692206755e-06, "u1": 0.47236800079986, "u2": 0.4726437792486349, "avg_r1": 0.394393781303358, "avg_r2": 0.39539566002384263, "rmax1": 0.3943943943943944, "rmax2": 0.39539539539539537}, {"corr": -0.7, "noise": 0.1, "C": 0.03162277660168379, "nc1": 6.029247518968273e-06, "nc2": 6.029247518968273e-06, "u1": 0.46515467066043364, "u2": 0.4652140560004752, "avg_r1": 0.39059539769378104, "avg_r2": 0.3908024309463763, "rmax1": 0.39039039039039036, "rmax2": 0.3913913913913914}, {"corr": -0.7, "noise": 0.1, "C": 0.1, "nc1": 9.23190259077833e-06, "nc2": 9.23190259077833e-06, "u1": 0.443414216099209, "u2": 0.4433640056697738, "avg_r1": 0.3763314809961662, "avg_r2": 0.3761507463447236, "rmax1": 0.3763763763763764, "rmax2": 0.37537537537537535}, {"corr": -0.7, "noise": 0.1, "C": 0.31622776601683794, "nc1": 1.2395644575224907e-06, "nc2": 1.2395644575224907e-06, "u1": 0.3837018853498585, "u2": 0.38414875954517935, "avg_r1": 0.3323365398064129, "avg_r2": 0.3332975934978834, "rmax1": 0.33233233233233234, "rmax2": 0.3333333333333333}, {"corr": -0.7, "noise": 0.1, "C": 1.0, "nc1": 1.4730816842445371e-05, "nc2": 1.4730816842445371e-05, "u1": 0.3007222160580999, "u2": 0.3005363133355024, "avg_r1": 0.1986250714194791, "avg_r2": 0.1984423737630727, "rmax1": 0.1981981981981982, "rmax2": 0.1991991991991992}, {"corr": -0.7, "noise": 0.1, "C": 3.1622776601683795, "nc1": 7.078293470935693e-05, "nc2": 7.078293470935693e-05, "u1": 0.49791776726632647, "u2": 0.49874456611502904, "avg_r1": 3.205992368784903e-05, "avg_r2": 0.0010234029241134393, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.7, "noise": 0.1, "C": 10.0, "nc1": 0.00011437434082955944, "nc2": 0.00011437434082955944, "u1": 0.4979114630568096, "u2": 0.4919399567842927, "avg_r1": 1.0086997065548788e-05, "avg_r2": 0.0010047710158205309, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.6, "noise": -1, "C": 0, "nc1": 0.0005686445805222484, "nc2": 0.0005686445805222484, "u1": 0.4472310682328078, "u2": 0.4465718145879746, "avg_r1": 0.4454692032184699, "avg_r2": 0.4434113894894817, "rmax1": 0.5461361209890373, "rmax2": 0.5463444714844962}, {"corr": -0.6, "noise": -1, "C": 0.01, "nc1": 0.0005585023699194447, "nc2": 0.0005585023699194447, "u1": 0.44410192379899627, "u2": 0.44343632064862987, "avg_r1": 0.44197160297933485, "avg_r2": 0.439815849552318, "rmax1": 0.5460816375282398, "rmax2": 0.5438014093317005}, {"corr": -0.6, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0004455686752278254, "nc2": 0.0004455686752278254, "u1": 0.43647337078488346, "u2": 0.43719788672487386, "avg_r1": 0.43322699442163604, "avg_r2": 0.4355143874548735, "rmax1": 0.5387167390189544, "rmax2": 0.5378692860459335}, {"corr": -0.6, "noise": -1, "C": 0.1, "nc1": 0.0008398876699210467, "nc2": 0.0008398876699210467, "u1": 0.41630945587566853, "u2": 0.41559261182136076, "avg_r1": 0.4156807977848437, "avg_r2": 0.41368057514374545, "rmax1": 0.5216283537738107, "rmax2": 0.5265097057778768}, {"corr": -0.6, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0005847410445209977, "nc2": 0.0005847410445209977, "u1": 0.3597083721372959, "u2": 0.36052971003009826, "avg_r1": 0.35777463422137834, "avg_r2": 0.3593596682081005, "rmax1": 0.47793894328203335, "rmax2": 0.477893388156575}, {"corr": -0.6, "noise": -1, "C": 1.0, "nc1": 0.001431444238736479, "nc2": 0.001431444238736479, "u1": 0.2471670305907057, "u2": 0.2462580464672225, "avg_r1": 0.2465717312177082, "avg_r2": 0.245721159771974, "rmax1": 0.3642839599402521, "rmax2": 0.36405686237348067}, {"corr": -0.6, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0016256168760123285, "nc2": 0.0016256168760123285, "u1": 0.12016453930916625, "u2": 0.12143618681660112, "avg_r1": 0.1195695516212141, "avg_r2": 0.11997596142400582, "rmax1": 0.19086192386290435, "rmax2": 0.1921684775853818}, {"corr": -0.6, "noise": -1, "C": 10.0, "nc1": 0.001674463459494381, "nc2": 0.001674463459494381, "u1": 0.045821969412168505, "u2": 0.04261211328454541, "avg_r1": 0.04573247937513174, "avg_r2": 0.0454226306237064, "rmax1": 0.07479739343177684, "rmax2": 0.07381157001337452}, {"corr": -0.6, "noise": 0, "C": 0, "nc1": 0.0004923530255466768, "nc2": 0.0004923530255466768, "u1": 0.4469727694680334, "u2": 0.4465709177009973, "avg_r1": 0.4455261297324915, "avg_r2": 0.4441403825601868, "rmax1": 0.5458743248107218, "rmax2": 0.5475426930594551}, {"corr": -0.6, "noise": 0, "C": 0.01, "nc1": 0.0005498789277291194, "nc2": 0.0005498789277291194, "u1": 0.4439969705223449, "u2": 0.44354485416608225, "avg_r1": 0.44165394221435056, "avg_r2": 0.44013955995891907, "rmax1": 0.5445322061719474, "rmax2": 0.5451463445892992}, {"corr": -0.6, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0007081434066799064, "nc2": 0.0007081434066799064, "u1": 0.43649322850037614, "u2": 0.4369850294906354, "avg_r1": 0.43394216314788725, "avg_r2": 0.43546299790452964, "rmax1": 0.5402676242326769, "rmax2": 0.5430810547986905}, {"corr": -0.6, "noise": 0, "C": 0.1, "nc1": 0.0006140225632733642, "nc2": 0.0006140225632733642, "u1": 0.41629798763806997, "u2": 0.4157583049543312, "avg_r1": 0.41521929320413653, "avg_r2": 0.41371089587181326, "rmax1": 0.5217791627652395, "rmax2": 0.5253745225258611}, {"corr": -0.6, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0006887441454817012, "nc2": 0.0006887441454817012, "u1": 0.3595440092456914, "u2": 0.3604168660984158, "avg_r1": 0.3579855034330588, "avg_r2": 0.3596840537850792, "rmax1": 0.47851716329610655, "rmax2": 0.4783360683063793}, {"corr": -0.6, "noise": 0, "C": 1.0, "nc1": 0.0009228628245886716, "nc2": 0.0009228628245886716, "u1": 0.2470925491523484, "u2": 0.2461797709328541, "avg_r1": 0.24663756731322395, "avg_r2": 0.2457951577468442, "rmax1": 0.3611667709607156, "rmax2": 0.36245137605326383}, {"corr": -0.6, "noise": 0, "C": 3.1622776601683795, "nc1": 0.001605391796863323, "nc2": 0.001605391796863323, "u1": 0.12044771953696663, "u2": 0.12041872047769835, "avg_r1": 0.1198894474029969, "avg_r2": 0.11988776621512157, "rmax1": 0.1933200846967107, "rmax2": 0.19064639676204126}, {"corr": -0.6, "noise": 0, "C": 10.0, "nc1": 0.0016364526105908175, "nc2": 0.0016364526105908175, "u1": 0.04495807220732377, "u2": 0.042628248607941996, "avg_r1": 0.04573135896661526, "avg_r2": 0.04550852112929279, "rmax1": 0.07487973950411904, "rmax2": 0.07487597334766971}, {"corr": -0.6, "noise": 0.001, "C": 0, "nc1": 0.0005338283345427408, "nc2": 0.0005338283345427408, "u1": 0.446630604853289, "u2": 0.44670347760222345, "avg_r1": 0.44500803639274766, "avg_r2": 0.4451958017056664, "rmax1": 0.5505497003176181, "rmax2": 0.5501624093090475}, {"corr": -0.6, "noise": 0.001, "C": 0.01, "nc1": 0.0005166222846366697, "nc2": 0.0005166222846366697, "u1": 0.4434418034744352, "u2": 0.4437219071171156, "avg_r1": 0.4410089332765219, "avg_r2": 0.441926869005696, "rmax1": 0.5485478224211426, "rmax2": 0.5475026472710829}, {"corr": -0.6, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0005038186756680663, "nc2": 0.0005038186756680663, "u1": 0.4368933711637803, "u2": 0.43636196413445927, "avg_r1": 0.43584033981597925, "avg_r2": 0.43425323347235834, "rmax1": 0.5445357959661046, "rmax2": 0.5435435312644414}, {"corr": -0.6, "noise": 0.001, "C": 0.1, "nc1": 0.000527263111156695, "nc2": 0.000527263111156695, "u1": 0.41572630571188174, "u2": 0.41620654371035887, "avg_r1": 0.41401370474274535, "avg_r2": 0.4152866420293657, "rmax1": 0.528528505663398, "rmax2": 0.5280290563292356}, {"corr": -0.6, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0006683830208643049, "nc2": 0.0006683830208643049, "u1": 0.3605847372036566, "u2": 0.3597889166746755, "avg_r1": 0.3591855061424548, "avg_r2": 0.35765529512917876, "rmax1": 0.48447451553324067, "rmax2": 0.48348338273062164}, {"corr": -0.6, "noise": 0.001, "C": 1.0, "nc1": 0.0009217081133562621, "nc2": 0.0009217081133562621, "u1": 0.247115074496575, "u2": 0.24711334797714, "avg_r1": 0.24577243528357662, "avg_r2": 0.24577980307873795, "rmax1": 0.37431558253836006, "rmax2": 0.3732568477228047}, {"corr": -0.6, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.001043515875906384, "nc2": 0.001043515875906384, "u1": 0.12226749267121548, "u2": 0.12449540387652931, "avg_r1": 0.11860748565824283, "avg_r2": 0.1193115908072557, "rmax1": 0.2082007304513284, "rmax2": 0.20824425393419793}, {"corr": -0.6, "noise": 0.001, "C": 10.0, "nc1": 0.0017035778004274998, "nc2": 0.0017035778004274998, "u1": 0.0550237573514408, "u2": 0.052829105647363574, "avg_r1": 0.04470906093574038, "avg_r2": 0.04450427050031214, "rmax1": 0.08408408255268628, "rmax2": 0.07250338033053996}, {"corr": -0.6, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0005819840715504121, "nc2": 0.0005819840715504121, "u1": 0.4463760532833116, "u2": 0.44682957482956737, "avg_r1": 0.4445687399959507, "avg_r2": 0.44608470032432357, "rmax1": 0.5504321889859701, "rmax2": 0.5495495495472481}, {"corr": -0.6, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0005916234245102459, "nc2": 0.0005916234245102459, "u1": 0.44357402953386005, "u2": 0.44333414629561124, "avg_r1": 0.4423011780692732, "avg_r2": 0.44146403116623684, "rmax1": 0.5465466481296385, "rmax2": 0.5475475302317607}, {"corr": -0.6, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0006344315046099558, "nc2": 0.0006344315046099558, "u1": 0.43654903281063145, "u2": 0.4366796567366496, "avg_r1": 0.4349134471646777, "avg_r2": 0.43527879547848625, "rmax1": 0.5425425423384439, "rmax2": 0.54171514659926}, {"corr": -0.6, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0007563114017013484, "nc2": 0.0007563114017013484, "u1": 0.41579513959363246, "u2": 0.41595744738251955, "avg_r1": 0.4147180489477875, "avg_r2": 0.4151270645992567, "rmax1": 0.5266041088595032, "rmax2": 0.5275275272521052}, {"corr": -0.6, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0006883317706208869, "nc2": 0.0006883317706208869, "u1": 0.3600393093108535, "u2": 0.3599990894177077, "avg_r1": 0.35880341448935543, "avg_r2": 0.35871645497587434, "rmax1": 0.482482436668009, "rmax2": 0.48148194738001265}, {"corr": -0.6, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0009040895411006611, "nc2": 0.0009040895411006611, "u1": 0.24757615623882503, "u2": 0.24787251443002464, "avg_r1": 0.2450721154661612, "avg_r2": 0.24535209066562194, "rmax1": 0.3723723722382427, "rmax2": 0.3732439239885423}, {"corr": -0.6, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0014968125419211609, "nc2": 0.0014968125419211609, "u1": 0.12499013611232902, "u2": 0.12654552566525915, "avg_r1": 0.11796159713043303, "avg_r2": 0.11845333668221222, "rmax1": 0.20620620580318158, "rmax2": 0.2072070667684832}, {"corr": -0.6, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0010369666663497742, "nc2": 0.0010369666663497673, "u1": 0.06668882982886888, "u2": 0.061924467664648375, "avg_r1": 0.043802864316716345, "avg_r2": 0.04333452681390498, "rmax1": 0.08208208162006575, "rmax2": 0.08107260875551464}, {"corr": -0.6, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0004728871132073653, "nc2": 0.0004728871132073653, "u1": 0.4470481313334991, "u2": 0.4467147818569039, "avg_r1": 0.4450430214698213, "avg_r2": 0.4438961978918288, "rmax1": 0.5465467625089142, "rmax2": 0.5463718940379029}, {"corr": -0.6, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.00065642511389985, "nc2": 0.00065642511389985, "u1": 0.4433419311306082, "u2": 0.4432149042148347, "avg_r1": 0.4426825958923646, "avg_r2": 0.4422749675642376, "rmax1": 0.5445448765329538, "rmax2": 0.5455448597710757}, {"corr": -0.6, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0004660328860816021, "nc2": 0.0004660328860816021, "u1": 0.4368641135675986, "u2": 0.43681882084973656, "avg_r1": 0.4344231964446459, "avg_r2": 0.4343008877629646, "rmax1": 0.5405371100060746, "rmax2": 0.5395395395395394}, {"corr": -0.6, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.000698744947561003, "nc2": 0.000698744947561003, "u1": 0.4162236530065557, "u2": 0.41582592713308153, "avg_r1": 0.4150253063216019, "avg_r2": 0.41394237734099437, "rmax1": 0.5245244976049119, "rmax2": 0.5235442383863865}, {"corr": -0.6, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.000910361922497771, "nc2": 0.000910361922497771, "u1": 0.3602142914949191, "u2": 0.36027305450571273, "avg_r1": 0.35825349824094627, "avg_r2": 0.3583862863105146, "rmax1": 0.4804433880026844, "rmax2": 0.47947947947830355}, {"corr": -0.6, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0012492238835184744, "nc2": 0.0012492238835184744, "u1": 0.24863673219452045, "u2": 0.24832879969166044, "avg_r1": 0.24465652375385127, "avg_r2": 0.2443708343544936, "rmax1": 0.37025192852738237, "rmax2": 0.3693693275059958}, {"corr": -0.6, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0012957739478806907, "nc2": 0.0012957739478806907, "u1": 0.13004740976905188, "u2": 0.1304493421860173, "avg_r1": 0.11672968008626466, "avg_r2": 0.1168614926587064, "rmax1": 0.20220220218133247, "rmax2": 0.20320319519152488}, {"corr": -0.6, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0010526827639384811, "nc2": 0.0010526827639384811, "u1": 0.08689460421736546, "u2": 0.08469036711618172, "avg_r1": 0.041527908673500966, "avg_r2": 0.041312510369543004, "rmax1": 0.07607606966208685, "rmax2": 0.0770770769103914}, {"corr": -0.6, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0006518809867138708, "nc2": 0.0006518809867138708, "u1": 0.4466179903363209, "u2": 0.4467257166462614, "avg_r1": 0.44494757700342674, "avg_r2": 0.4453076242854175, "rmax1": 0.5425425425425425, "rmax2": 0.5435322286414516}, {"corr": -0.6, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0006193374284380049, "nc2": 0.0006193374284380049, "u1": 0.44324797980803493, "u2": 0.4433151400190555, "avg_r1": 0.442350595497394, "avg_r2": 0.4426389492979501, "rmax1": 0.5405407296071866, "rmax2": 0.5400016369743437}, {"corr": -0.6, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.000612042797973722, "nc2": 0.000612042797973722, "u1": 0.43640102950354837, "u2": 0.4366297257934026, "avg_r1": 0.43507551021614543, "avg_r2": 0.4357531764519489, "rmax1": 0.5345359078609161, "rmax2": 0.5355355350317521}, {"corr": -0.6, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0005262527914445814, "nc2": 0.0005262527914445814, "u1": 0.4164115890457349, "u2": 0.41605829549161005, "avg_r1": 0.4144616813172498, "avg_r2": 0.4134983359462612, "rmax1": 0.5205201992031547, "rmax2": 0.5195296719641259}, {"corr": -0.6, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.000897138854510704, "nc2": 0.000897138854510704, "u1": 0.36055835319071877, "u2": 0.3604053484198934, "avg_r1": 0.35801032959471446, "avg_r2": 0.35775482188288715, "rmax1": 0.474474474475874, "rmax2": 0.47548081281163246}, {"corr": -0.6, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.00124594505328246, "nc2": 0.00124594505328246, "u1": 0.2503761923609863, "u2": 0.25113050680868054, "avg_r1": 0.24206615394451908, "avg_r2": 0.24275955380480274, "rmax1": 0.364359281688645, "rmax2": 0.3633816256760091}, {"corr": -0.6, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0011695895676688828, "nc2": 0.0011695895676688828, "u1": 0.13864400688886214, "u2": 0.14102554645200951, "avg_r1": 0.11339455440527575, "avg_r2": 0.11415412424348129, "rmax1": 0.19619589891303352, "rmax2": 0.1952326946290177}, {"corr": -0.6, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0007067522110445479, "nc2": 0.000706752211044534, "u1": 0.12489054221648059, "u2": 0.12528108077071318, "avg_r1": 0.03746652330708107, "avg_r2": 0.03751553744562197, "rmax1": 6.339015041316951e-07, "rmax2": 0.06906906906906907}, {"corr": -0.6, "noise": 0.01, "C": 0, "nc1": 0.0004825333619813965, "nc2": 0.0004825333619813965, "u1": 0.4471886581732086, "u2": 0.4472773051725595, "avg_r1": 0.4434959405262733, "avg_r2": 0.4437401549384202, "rmax1": 0.5345345335331245, "rmax2": 0.5355190022561392}, {"corr": -0.6, "noise": 0.01, "C": 0.01, "nc1": 0.0005203770748915537, "nc2": 0.0005203770748915537, "u1": 0.44364997845479126, "u2": 0.44353592009866033, "avg_r1": 0.44181078596799706, "avg_r2": 0.44150600807915885, "rmax1": 0.532532532532533, "rmax2": 0.5335193839006613}, {"corr": -0.6, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0005563796929179965, "nc2": 0.0005563796929179965, "u1": 0.43703643851820423, "u2": 0.436980179457878, "avg_r1": 0.4340870552315883, "avg_r2": 0.4339931457428085, "rmax1": 0.5273671705882831, "rmax2": 0.5275285902575483}, {"corr": -0.6, "noise": 0.01, "C": 0.1, "nc1": 0.0005874763714172615, "nc2": 0.0005874763714172615, "u1": 0.416307949478932, "u2": 0.41630683465604984, "avg_r1": 0.41379658397345775, "avg_r2": 0.4139431056524132, "rmax1": 0.5125116945863403, "rmax2": 0.5129043018550602}, {"corr": -0.6, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0006567441017418241, "nc2": 0.0006567441017418241, "u1": 0.361504073005002, "u2": 0.3609803616801582, "avg_r1": 0.3569929853196776, "avg_r2": 0.3558742382441989, "rmax1": 0.4675525721683699, "rmax2": 0.46723391706111445}, {"corr": -0.6, "noise": 0.01, "C": 1.0, "nc1": 0.001108894707799457, "nc2": 0.001108894707799457, "u1": 0.2533685901076832, "u2": 0.25470130706984195, "avg_r1": 0.23873373318856217, "avg_r2": 0.240024567553771, "rmax1": 0.3543515590633521, "rmax2": 0.3552477605540991}, {"corr": -0.6, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0009842482697035304, "nc2": 0.0009842482697035304, "u1": 0.15796422712241984, "u2": 0.15675715642489466, "avg_r1": 0.10844157663370618, "avg_r2": 0.10805795371467758, "rmax1": 0.18417622457569616, "rmax2": 0.18311215942037148}, {"corr": -0.6, "noise": 0.01, "C": 10.0, "nc1": 0.0004649563013451319, "nc2": 0.0004649563013451319, "u1": 0.19813956617133038, "u2": 0.19955175517404206, "avg_r1": 0.03002827141099547, "avg_r2": 0.03020222833980935, "rmax1": 0.05405405405405406, "rmax2": 0.0010010010051716507}, {"corr": -0.6, "noise": 0.01778279410038923, "C": 0, "nc1": 0.000583395529606956, "nc2": 0.000583395529606956, "u1": 0.44748295741090743, "u2": 0.4475005557136071, "avg_r1": 0.4433018407015833, "avg_r2": 0.4430977712934236, "rmax1": 0.5225173450035401, "rmax2": 0.5215215214425625}, {"corr": -0.6, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.000519693901482432, "nc2": 0.000519693901482432, "u1": 0.4439528935113672, "u2": 0.4448189476890495, "avg_r1": 0.4382126638128106, "avg_r2": 0.4407742073782139, "rmax1": 0.5185307526838878, "rmax2": 0.5195195189494863}, {"corr": -0.6, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.0005792953563136805, "nc2": 0.0005792953563136805, "u1": 0.43770865436639755, "u2": 0.4373093633318824, "avg_r1": 0.43357378000152436, "avg_r2": 0.4322799212224916, "rmax1": 0.5145144943771498, "rmax2": 0.5148339354254998}, {"corr": -0.6, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.000541299315750976, "nc2": 0.000541299315750976, "u1": 0.41737679038788716, "u2": 0.4166427317937749, "avg_r1": 0.4133142222312107, "avg_r2": 0.4112919958956145, "rmax1": 0.49898595892421327, "rmax2": 0.4994994941242758}, {"corr": -0.6, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0005839596068771269, "nc2": 0.0005839596068771269, "u1": 0.3624560193796709, "u2": 0.3626869208583693, "avg_r1": 0.3537950825446085, "avg_r2": 0.3542493851187579, "rmax1": 0.4527278525713904, "rmax2": 0.4534322948002919}, {"corr": -0.6, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0005773952621771494, "nc2": 0.0005773952621771494, "u1": 0.26058741752003534, "u2": 0.2615218370692623, "avg_r1": 0.23244491776141138, "avg_r2": 0.23333160762757932, "rmax1": 0.33826156341232, "rmax2": 0.33748018622646686}, {"corr": -0.6, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0007695570098752158, "nc2": 0.0007695570098752158, "u1": 0.19107477396953412, "u2": 0.1904777996359912, "avg_r1": 0.0977950693464428, "avg_r2": 0.09762903362312031, "rmax1": 0.00041298960372882155, "rmax2": 0.0010010344772159578}, {"corr": -0.6, "noise": 0.01778279410038923, "C": 10.0, "nc1": 2.8771258685555967e-05, "nc2": 2.8771258685555967e-05, "u1": 0.26956429888754024, "u2": 0.27478223925167006, "avg_r1": 0.02247318271779908, "avg_r2": 0.02309207092336538, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": -0.6, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0004875889677617429, "nc2": 0.0004875889677617429, "u1": 0.4476757160746233, "u2": 0.4478173612713005, "avg_r1": 0.4432897900103073, "avg_r2": 0.44381623485109023, "rmax1": 0.5005005300662223, "rmax2": 0.5014776920241205}, {"corr": -0.6, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0004167185298444842, "nc2": 0.0004167185298444842, "u1": 0.4445516747263598, "u2": 0.44479321626280116, "avg_r1": 0.4396749964788851, "avg_r2": 0.4402853372770482, "rmax1": 0.49849848181217, "rmax2": 0.49749750261192943}, {"corr": -0.6, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0007246067433255288, "nc2": 0.0007246067433255288, "u1": 0.4372447232108402, "u2": 0.4383250088114835, "avg_r1": 0.4316665727127418, "avg_r2": 0.43508564719300535, "rmax1": 0.4924984123222142, "rmax2": 0.4934934540582864}, {"corr": -0.6, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.0005298198175586188, "nc2": 0.0005298198175586188, "u1": 0.41860507916841766, "u2": 0.41794454316996804, "avg_r1": 0.4105485294125801, "avg_r2": 0.4088479271657476, "rmax1": 0.4764764764777799, "rmax2": 0.4774767389400878}, {"corr": -0.6, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.000544214322348413, "nc2": 0.000544214322348413, "u1": 0.365870252951491, "u2": 0.36535913437937767, "avg_r1": 0.3490704642393421, "avg_r2": 0.34793298407451045, "rmax1": 0.4284297337234457, "rmax2": 0.42942944780518555}, {"corr": -0.6, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0004931906165167588, "nc2": 0.0004931906165167588, "u1": 0.2728575544351767, "u2": 0.27429149091927574, "avg_r1": 0.22058634205342031, "avg_r2": 0.22200516570231144, "rmax1": 0.30836322776887676, "rmax2": 0.30929635927095706}, {"corr": -0.6, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0002481911474787324, "nc2": 0.0002481911474787324, "u1": 0.2484660291425312, "u2": 0.24802424990313804, "avg_r1": 0.07962805159473246, "avg_r2": 0.07952527512717165, "rmax1": 0.12412412412412413, "rmax2": 0.0010010010892532615}, {"corr": -0.6, "noise": 0.03162277660168379, "C": 10.0, "nc1": 0.00014910527861244915, "nc2": 0.00014910527861244915, "u1": 0.49244564907381455, "u2": 0.49707987215986316, "avg_r1": 4.4589922103548495e-05, "avg_r2": 0.0010028579476129835, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.6, "noise": 0.05623413251903491, "C": 0, "nc1": 0.0005351034393507592, "nc2": 0.0005351034393507592, "u1": 0.4511264647789515, "u2": 0.45016494741250573, "avg_r1": 0.44034348836822357, "avg_r2": 0.4366537036764622, "rmax1": 0.4676451806239882, "rmax2": 0.4674674655287472}, {"corr": -0.6, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0005499291490834723, "nc2": 0.0005499291490834723, "u1": 0.44600139147419704, "u2": 0.4489766125131312, "avg_r1": 0.43067903726260537, "avg_r2": 0.43977096326805054, "rmax1": 0.46446446446446443, "rmax2": 0.46546546546546547}, {"corr": -0.6, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0006417777437441874, "nc2": 0.0006417777437441874, "u1": 0.44219787332302, "u2": 0.4408679606199727, "avg_r1": 0.42750868969373734, "avg_r2": 0.4234485313994055, "rmax1": 0.4584584584584584, "rmax2": 0.45945945945944716}, {"corr": -0.6, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0004481709091195829, "nc2": 0.0004481709091195829, "u1": 0.4206575341944143, "u2": 0.42036818394726655, "avg_r1": 0.40698319106093495, "avg_r2": 0.4065278868948564, "rmax1": 0.44244244244243447, "rmax2": 0.44144144737178764}, {"corr": -0.6, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.00027184077518754846, "nc2": 0.00027184077518754846, "u1": 0.3708643168781678, "u2": 0.3707211540332001, "avg_r1": 0.33984660099150343, "avg_r2": 0.3395333315796095, "rmax1": 0.39239239238901286, "rmax2": 0.3893893893893894}, {"corr": -0.6, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.0002410263304533644, "nc2": 0.0002410263304533644, "u1": 0.2936650262154894, "u2": 0.29439330829242477, "avg_r1": 0.2019889910850526, "avg_r2": 0.20264320034503513, "rmax1": 0.2622601212043878, "rmax2": 0.26126126126126126}, {"corr": -0.6, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 8.951910683230313e-06, "nc2": 8.951910683230313e-06, "u1": 0.30329499616599875, "u2": 0.3044415668525966, "avg_r1": 0.06182085732943944, "avg_r2": 0.0622109538081288, "rmax1": 0.07007007007007007, "rmax2": 0.07107107107107107}, {"corr": -0.6, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.00015728784560342657, "nc2": 0.00015728784560342657, "u1": 0.495950538530272, "u2": 0.493798967737052, "avg_r1": 6.560215780297186e-06, "avg_r2": 0.0010184891512094462, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.6, "noise": 0.1, "C": 0, "nc1": 8.299076692697138e-06, "nc2": 8.299076692697138e-06, "u1": 0.465298905407405, "u2": 0.4653089162000724, "avg_r1": 0.4034024872243806, "avg_r2": 0.4034434029850991, "rmax1": 0.4044044044043949, "rmax2": 0.4034034034034034}, {"corr": -0.6, "noise": 0.1, "C": 0.01, "nc1": 9.807580005793959e-06, "nc2": 9.807580005793959e-06, "u1": 0.4620060362823331, "u2": 0.46199026768092777, "avg_r1": 0.4011792808522535, "avg_r2": 0.4011175780096704, "rmax1": 0.40040040040040037, "rmax2": 0.4014014014014014}, {"corr": -0.6, "noise": 0.1, "C": 0.03162277660168379, "nc1": 1.0188321737270023e-05, "nc2": 1.0188321737270023e-05, "u1": 0.4551390265781431, "u2": 0.45498280835803595, "avg_r1": 0.3962196806247549, "avg_r2": 0.39571532595108383, "rmax1": 0.3963963963963964, "rmax2": 0.39539539539539537}, {"corr": -0.6, "noise": 0.1, "C": 0.1, "nc1": 4.0862382869044644e-06, "nc2": 4.0862382869044644e-06, "u1": 0.4337074772834107, "u2": 0.4339056615378643, "avg_r1": 0.380600931087133, "avg_r2": 0.3811332559696056, "rmax1": 0.38038038038038036, "rmax2": 0.3813813813813814}, {"corr": -0.6, "noise": 0.1, "C": 0.31622776601683794, "nc1": 2.090511059482658e-06, "nc2": 2.090511059482658e-06, "u1": 0.37695178700658405, "u2": 0.3770204686639043, "avg_r1": 0.33432621247486316, "avg_r2": 0.3344713971803217, "rmax1": 0.33433433433433435, "rmax2": 0.3353353353353353}, {"corr": -0.6, "noise": 0.1, "C": 1.0, "nc1": 9.65173711375833e-06, "nc2": 9.65173711375833e-06, "u1": 0.3001712560229774, "u2": 0.3000302846329407, "avg_r1": 0.1978167672003634, "avg_r2": 0.19768690494810096, "rmax1": 0.1981981981981982, "rmax2": 0.1971971971971972}, {"corr": -0.6, "noise": 0.1, "C": 3.1622776601683795, "nc1": 7.876538040435532e-05, "nc2": 7.876538040435532e-05, "u1": 0.49789849065176983, "u2": 0.49874335161440925, "avg_r1": 2.099122270049278e-05, "avg_r2": 0.001040951473288255, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.6, "noise": 0.1, "C": 10.0, "nc1": 0.00023393982288905102, "nc2": 0.00023393982288905102, "u1": 0.49787225293567644, "u2": 0.49183280558877723, "avg_r1": 1.1951492324362155e-05, "avg_r2": 0.0010175426484689291, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.5, "noise": -1, "C": 0, "nc1": 0.0009277398135801307, "nc2": 0.0009277398135801307, "u1": 0.440027278891093, "u2": 0.44056863565472737, "avg_r1": 0.43796172118909776, "avg_r2": 0.43953811692854905, "rmax1": 0.5515852750696593, "rmax2": 0.5519678331516638}, {"corr": -0.5, "noise": -1, "C": 0.01, "nc1": 0.000614407585660226, "nc2": 0.000614407585660226, "u1": 0.43749039011575314, "u2": 0.43681415539392304, "avg_r1": 0.4366476070461839, "avg_r2": 0.43461671896657683, "rmax1": 0.5504550497690556, "rmax2": 0.5516321485849938}, {"corr": -0.5, "noise": -1, "C": 0.03162277660168379, "nc1": 0.000629517714686445, "nc2": 0.000629517714686445, "u1": 0.43026038644771986, "u2": 0.43095355792738815, "avg_r1": 0.4275696955680403, "avg_r2": 0.4295879905097354, "rmax1": 0.5446473952281802, "rmax2": 0.5444049787059513}, {"corr": -0.5, "noise": -1, "C": 0.1, "nc1": 0.0006491498294666775, "nc2": 0.0006491498294666775, "u1": 0.4100572662193966, "u2": 0.41095387591365534, "avg_r1": 0.4073848968528959, "avg_r2": 0.40970913016087424, "rmax1": 0.5269012098181052, "rmax2": 0.5254395021144167}, {"corr": -0.5, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0009115911920229425, "nc2": 0.0009115911920229425, "u1": 0.3557446001410531, "u2": 0.35592058206528493, "avg_r1": 0.35432797679797745, "avg_r2": 0.35466253177788565, "rmax1": 0.4800812838573174, "rmax2": 0.4778467023823103}, {"corr": -0.5, "noise": -1, "C": 1.0, "nc1": 0.0008082959147600044, "nc2": 0.0008082959147600044, "u1": 0.2451630047213483, "u2": 0.24541103106046852, "avg_r1": 0.24433041233093594, "avg_r2": 0.24456029204028978, "rmax1": 0.362515271235215, "rmax2": 0.36089952893845045}, {"corr": -0.5, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0018524207180651009, "nc2": 0.0018524207180651009, "u1": 0.12004675182152653, "u2": 0.12102418632707411, "avg_r1": 0.11953232899812831, "avg_r2": 0.11984301249796633, "rmax1": 0.19041968162638198, "rmax2": 0.18967461358005056}, {"corr": -0.5, "noise": -1, "C": 10.0, "nc1": 0.0018440618701347292, "nc2": 0.0018440618701347292, "u1": 0.045517231181838445, "u2": 0.04212126882560493, "avg_r1": 0.045778867518891174, "avg_r2": 0.045450738833322096, "rmax1": 0.07503449653645737, "rmax2": 0.07314016675118726}, {"corr": -0.5, "noise": 0, "C": 0, "nc1": 0.0006453250635258811, "nc2": 0.0006453250635258811, "u1": 0.4402700647756632, "u2": 0.44059882182256116, "avg_r1": 0.4378741288828185, "avg_r2": 0.4388908461370151, "rmax1": 0.5534599942476728, "rmax2": 0.551098055941498}, {"corr": -0.5, "noise": 0, "C": 0.01, "nc1": 0.00045601017937302313, "nc2": 0.00045601017937302313, "u1": 0.4372777815193021, "u2": 0.4367413749113865, "avg_r1": 0.4368503112044219, "avg_r2": 0.4352924922783694, "rmax1": 0.5507766509038446, "rmax2": 0.5512936657250833}, {"corr": -0.5, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0006896734755519329, "nc2": 0.0006896734755519329, "u1": 0.43018436842970453, "u2": 0.43087410689472516, "avg_r1": 0.42778611777238235, "avg_r2": 0.42979152232253715, "rmax1": 0.5469828683269611, "rmax2": 0.5470324453337541}, {"corr": -0.5, "noise": 0, "C": 0.1, "nc1": 0.0006926139047632174, "nc2": 0.0006926139047632174, "u1": 0.4101751891646343, "u2": 0.41069768212179253, "avg_r1": 0.40800619033137964, "avg_r2": 0.4093825346234694, "rmax1": 0.5280538636903329, "rmax2": 0.5246299407532273}, {"corr": -0.5, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0009064415255039537, "nc2": 0.0009064415255039537, "u1": 0.3553611517577637, "u2": 0.355443323644982, "avg_r1": 0.355206259870404, "avg_r2": 0.35534873273006995, "rmax1": 0.47986747099625204, "rmax2": 0.48025618297445816}, {"corr": -0.5, "noise": 0, "C": 1.0, "nc1": 0.0012625245496785953, "nc2": 0.0012625245496785953, "u1": 0.24503019681033397, "u2": 0.2455286010963103, "avg_r1": 0.24422686911311153, "avg_r2": 0.24467603672984148, "rmax1": 0.36084233795356924, "rmax2": 0.3601164778835545}, {"corr": -0.5, "noise": 0, "C": 3.1622776601683795, "nc1": 0.002565924480360318, "nc2": 0.002565924480360318, "u1": 0.12021430588216486, "u2": 0.1210155738634468, "avg_r1": 0.11953440030369972, "avg_r2": 0.11979086377354589, "rmax1": 0.1902010439030608, "rmax2": 0.1911228018916589}, {"corr": -0.5, "noise": 0, "C": 10.0, "nc1": 0.002058505951162491, "nc2": 0.002058505951162491, "u1": 0.0455139780147069, "u2": 0.04135771992159185, "avg_r1": 0.045855367885793266, "avg_r2": 0.0454508992439953, "rmax1": 0.0774671805791595, "rmax2": 0.07428798785041402}, {"corr": -0.5, "noise": 0.001, "C": 0, "nc1": 0.0006552032952298892, "nc2": 0.0006552032952298892, "u1": 0.4402115974481389, "u2": 0.4399940962417944, "avg_r1": 0.4397418602345773, "avg_r2": 0.4390415822211525, "rmax1": 0.5565551166663788, "rmax2": 0.5575574867540666}, {"corr": -0.5, "noise": 0.001, "C": 0.01, "nc1": 0.000818883970509221, "nc2": 0.000818883970509221, "u1": 0.43698515540287264, "u2": 0.4372954797419764, "avg_r1": 0.4351361107912359, "avg_r2": 0.4361246336020072, "rmax1": 0.5545512491495023, "rmax2": 0.5554931041802753}, {"corr": -0.5, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0006807066171994336, "nc2": 0.0006807066171994336, "u1": 0.4308307592626455, "u2": 0.43000733380719086, "avg_r1": 0.4302722014881417, "avg_r2": 0.42801670187271057, "rmax1": 0.5505301558123012, "rmax2": 0.5495494558930026}, {"corr": -0.5, "noise": 0.001, "C": 0.1, "nc1": 0.0005791580985078371, "nc2": 0.0005791580985078371, "u1": 0.41039597782472637, "u2": 0.4101984153449583, "avg_r1": 0.4093065285025923, "avg_r2": 0.40879343292339443, "rmax1": 0.5344270786293517, "rmax2": 0.5335335268645838}, {"corr": -0.5, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0006074449680675276, "nc2": 0.0006074449680675276, "u1": 0.3557227058914757, "u2": 0.35556996091798576, "avg_r1": 0.3549631436621379, "avg_r2": 0.3546707498770756, "rmax1": 0.48647918018800534, "rmax2": 0.4874695801882343}, {"corr": -0.5, "noise": 0.001, "C": 1.0, "nc1": 0.0011711100025424137, "nc2": 0.0011711100025424137, "u1": 0.24573786529205427, "u2": 0.24581550522479753, "avg_r1": 0.24397040000489523, "avg_r2": 0.24403902345807166, "rmax1": 0.37390331246661584, "rmax2": 0.3744840531616136}, {"corr": -0.5, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.001175658190549031, "nc2": 0.0011756581905490449, "u1": 0.12206458386962375, "u2": 0.12387060598092062, "avg_r1": 0.11863910544106776, "avg_r2": 0.11920868636791422, "rmax1": 0.20820633637415498, "rmax2": 0.20826403519943174}, {"corr": -0.5, "noise": 0.001, "C": 10.0, "nc1": 0.0012854838318635195, "nc2": 0.0012854838318635195, "u1": 0.0547448727429566, "u2": 0.05343827681875976, "avg_r1": 0.04464708278481873, "avg_r2": 0.04452847001554763, "rmax1": 0.08408407933265748, "rmax2": 0.03722497769868615}, {"corr": -0.5, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.00048057459293937566, "nc2": 0.00048057459293937566, "u1": 0.4400863374398096, "u2": 0.4402418382760461, "avg_r1": 0.43896380283878306, "avg_r2": 0.43944371882569055, "rmax1": 0.5565548994930821, "rmax2": 0.5555558603806541}, {"corr": -0.5, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.000649894064919776, "nc2": 0.000649894064919776, "u1": 0.43716674744493056, "u2": 0.43746022436573356, "avg_r1": 0.43472020867403605, "avg_r2": 0.43558984782564475, "rmax1": 0.5525548234878054, "rmax2": 0.5535535253323804}, {"corr": -0.5, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0005726815529687457, "nc2": 0.0005726815529687457, "u1": 0.4301673389619285, "u2": 0.4304664101394507, "avg_r1": 0.42900294789078014, "avg_r2": 0.42983034585769375, "rmax1": 0.5485485462691106, "rmax2": 0.5475536581930877}, {"corr": -0.5, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0006819002058695012, "nc2": 0.0006819002058695012, "u1": 0.4104444018985042, "u2": 0.4108452502660445, "avg_r1": 0.40767672150914647, "avg_r2": 0.4086675855607999, "rmax1": 0.5325322303251235, "rmax2": 0.5315313660721609}, {"corr": -0.5, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0008868599967438717, "nc2": 0.0008868599967438717, "u1": 0.3561479993510437, "u2": 0.35606062722450776, "avg_r1": 0.35404281939158977, "avg_r2": 0.35387206163490137, "rmax1": 0.4844846561941544, "rmax2": 0.4854844668175743}, {"corr": -0.5, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0007101112208593441, "nc2": 0.0007101112208593441, "u1": 0.24612808975863995, "u2": 0.24581930738912622, "avg_r1": 0.24396370897427194, "avg_r2": 0.24368737088982517, "rmax1": 0.3733041774506984, "rmax2": 0.3733733643754954}, {"corr": -0.5, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0013942099137045916, "nc2": 0.0013942099137045777, "u1": 0.12486650922889325, "u2": 0.125430127385875, "avg_r1": 0.1181511611348271, "avg_r2": 0.11832643714109606, "rmax1": 0.20620603610319246, "rmax2": 0.20718813234540007}, {"corr": -0.5, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0016489566124892746, "nc2": 0.0016489566124892746, "u1": 0.0670054858652186, "u2": 0.06208656099925952, "avg_r1": 0.04378403291267993, "avg_r2": 0.04330103105270801, "rmax1": 0.08208208194092628, "rmax2": 0.08103302521776229}, {"corr": -0.5, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0006966943961849714, "nc2": 0.0006966943961849714, "u1": 0.4402240096110636, "u2": 0.4406623302199525, "avg_r1": 0.4377792773674396, "avg_r2": 0.4390726506003956, "rmax1": 0.5526203022612184, "rmax2": 0.5535535080962968}, {"corr": -0.5, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0005257190001828893, "nc2": 0.0005257190001828893, "u1": 0.4370121688176006, "u2": 0.4375829961586686, "avg_r1": 0.4343516644755716, "avg_r2": 0.436036080248118, "rmax1": 0.5505505739245282, "rmax2": 0.5515510154620076}, {"corr": -0.5, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0005947272897740552, "nc2": 0.0005947272897740552, "u1": 0.4301714256184111, "u2": 0.4305837739918005, "avg_r1": 0.42869462266212455, "avg_r2": 0.4298538267815896, "rmax1": 0.5465464350828317, "rmax2": 0.545557922240174}, {"corr": -0.5, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0005303100384037585, "nc2": 0.0005303100384037585, "u1": 0.4104023847832094, "u2": 0.41042403069744865, "avg_r1": 0.4087971362898851, "avg_r2": 0.40880453899215696, "rmax1": 0.5305190419413147, "rmax2": 0.5295295295294312}, {"corr": -0.5, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0008747336600015698, "nc2": 0.0008747336600015698, "u1": 0.3558355780631593, "u2": 0.35590424196835585, "avg_r1": 0.3543496188973495, "avg_r2": 0.3544641216381814, "rmax1": 0.4824848713623012, "rmax2": 0.4834647984283283}, {"corr": -0.5, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0012699201335185928, "nc2": 0.0012699201335185928, "u1": 0.24702161139290726, "u2": 0.24722276425369932, "avg_r1": 0.2427002872695865, "avg_r2": 0.2428891273613718, "rmax1": 0.3703702264878056, "rmax2": 0.3700670273400516}, {"corr": -0.5, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0012959913010586743, "nc2": 0.0012959913010586743, "u1": 0.13037810277641404, "u2": 0.13015668126322882, "avg_r1": 0.11666902723828784, "avg_r2": 0.116593330406561, "rmax1": 0.20392341693192118, "rmax2": 0.203198809111075}, {"corr": -0.5, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0010948016395105897, "nc2": 0.0010948016395105897, "u1": 0.08783431597888253, "u2": 0.0851564454063556, "avg_r1": 0.0414791251233803, "avg_r2": 0.04121685249053687, "rmax1": 0.0774403356192609, "rmax2": 0.07707707707474995}, {"corr": -0.5, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0005961460893858517, "nc2": 0.0005961460893858517, "u1": 0.44056163983344065, "u2": 0.44029433841574106, "avg_r1": 0.43887001613353693, "avg_r2": 0.4380516189698958, "rmax1": 0.5487839354011698, "rmax2": 0.5495492749720132}, {"corr": -0.5, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0005114830100176881, "nc2": 0.0005114830100176881, "u1": 0.43756320590976916, "u2": 0.4376338585612919, "avg_r1": 0.4343524051552575, "avg_r2": 0.43445314487007447, "rmax1": 0.5465473845855345, "rmax2": 0.5455818577020782}, {"corr": -0.5, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0006244346748700558, "nc2": 0.0006244346748700558, "u1": 0.4311525051810889, "u2": 0.43061702574086497, "avg_r1": 0.428658899206635, "avg_r2": 0.42696485585202293, "rmax1": 0.5422863381561377, "rmax2": 0.5404590423440372}, {"corr": -0.5, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0004885424941117877, "nc2": 0.0004885424941117877, "u1": 0.41042624594408733, "u2": 0.4104541877596389, "avg_r1": 0.408717078253452, "avg_r2": 0.40871663826251764, "rmax1": 0.5247928456258887, "rmax2": 0.5255187091685414}, {"corr": -0.5, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0007820915600392775, "nc2": 0.0007820915600392775, "u1": 0.35604590470279013, "u2": 0.3564669624044718, "avg_r1": 0.35330382343910793, "avg_r2": 0.3541167066113762, "rmax1": 0.47847065530374794, "rmax2": 0.4789922730064248}, {"corr": -0.5, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0010480898583592746, "nc2": 0.0010480898583592746, "u1": 0.24861713603117155, "u2": 0.24948040820683254, "avg_r1": 0.24065485537924786, "avg_r2": 0.2414476128685785, "rmax1": 0.3643992464776172, "rmax2": 0.36533155275040813}, {"corr": -0.5, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0015005838407218253, "nc2": 0.0015005838407218253, "u1": 0.13805179303876128, "u2": 0.14105089231273146, "avg_r1": 0.11324500400347778, "avg_r2": 0.11418471027371063, "rmax1": 0.19619070343121278, "rmax2": 0.19519519519519507}, {"corr": -0.5, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0010538705448075864, "nc2": 0.0010538705448076002, "u1": 0.12670567995022414, "u2": 0.12353155295547197, "avg_r1": 0.037639233189792044, "avg_r2": 0.037333315294975036, "rmax1": 0.013709276458601937, "rmax2": 0.0690690690690516}, {"corr": -0.5, "noise": 0.01, "C": 0, "nc1": 0.0007137715357389829, "nc2": 0.0007137715357389829, "u1": 0.4408487514086561, "u2": 0.4402827079736681, "avg_r1": 0.43898171483926063, "avg_r2": 0.4372261980017681, "rmax1": 0.541924938446761, "rmax2": 0.541541247139925}, {"corr": -0.5, "noise": 0.01, "C": 0.01, "nc1": 0.0007212054691695946, "nc2": 0.0007212054691695946, "u1": 0.43796857478846213, "u2": 0.4374705383770031, "avg_r1": 0.434848520102508, "avg_r2": 0.43341903093290607, "rmax1": 0.5386042271075054, "rmax2": 0.5387759307055968}, {"corr": -0.5, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0006862159517298516, "nc2": 0.0006862159517298516, "u1": 0.4309309611186092, "u2": 0.43108985430284236, "avg_r1": 0.42735510095937723, "avg_r2": 0.4277624100696471, "rmax1": 0.5326348530585678, "rmax2": 0.5335590136101457}, {"corr": -0.5, "noise": 0.01, "C": 0.1, "nc1": 0.0005842716250686886, "nc2": 0.0005842716250686886, "u1": 0.41092387138883085, "u2": 0.41117479418274466, "avg_r1": 0.40689482305783387, "avg_r2": 0.4075744469196918, "rmax1": 0.5170048240518149, "rmax2": 0.5175910076022178}, {"corr": -0.5, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0007601157537968639, "nc2": 0.0007601157537968639, "u1": 0.35673852220708047, "u2": 0.3572032012122324, "avg_r1": 0.3519959097358108, "avg_r2": 0.3528584793724847, "rmax1": 0.4704505821210687, "rmax2": 0.4695737424088154}, {"corr": -0.5, "noise": 0.01, "C": 1.0, "nc1": 0.0010866911417509728, "nc2": 0.0010866911417509728, "u1": 0.25227440807049034, "u2": 0.2522971192252825, "avg_r1": 0.238131484570318, "avg_r2": 0.23813980399136558, "rmax1": 0.3557609485487982, "rmax2": 0.35532375738166033}, {"corr": -0.5, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.001149521951496979, "nc2": 0.001149521951496979, "u1": 0.15668324504979586, "u2": 0.15722127947601258, "avg_r1": 0.10815716311139678, "avg_r2": 0.10833679813586986, "rmax1": 0.18256656787202125, "rmax2": 0.17294326686489267}, {"corr": -0.5, "noise": 0.01, "C": 10.0, "nc1": 0.0005143514075632016, "nc2": 0.0005143514075632016, "u1": 0.19698746750609847, "u2": 0.1974467666969382, "avg_r1": 0.03024177370478928, "avg_r2": 0.030312799950980428, "rmax1": 1.6370737239070324e-19, "rmax2": 0.001001001001003375}, {"corr": -0.5, "noise": 0.01778279410038923, "C": 0, "nc1": 0.0008428361278589036, "nc2": 0.0008428361278589036, "u1": 0.44047042816677695, "u2": 0.4404364981505359, "avg_r1": 0.43895966197227143, "avg_r2": 0.4386920781168624, "rmax1": 0.5283945698618568, "rmax2": 0.527527876460481}, {"corr": -0.5, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.0005561728660050669, "nc2": 0.0005561728660050669, "u1": 0.43747504094556233, "u2": 0.43758077192564937, "avg_r1": 0.4348413197833019, "avg_r2": 0.43512679626714706, "rmax1": 0.5262837809600521, "rmax2": 0.5255302325276653}, {"corr": -0.5, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.0004976960685922904, "nc2": 0.0004976960685922904, "u1": 0.431739791445682, "u2": 0.43134762453618847, "avg_r1": 0.42683980217560735, "avg_r2": 0.42579209899880466, "rmax1": 0.520520497798436, "rmax2": 0.5209372550875413}, {"corr": -0.5, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.0009030567757309926, "nc2": 0.0009030567757309926, "u1": 0.4119762023251999, "u2": 0.4120221350176028, "avg_r1": 0.40495658250191213, "avg_r2": 0.40517081903159113, "rmax1": 0.5026077012903848, "rmax2": 0.5037049428552559}, {"corr": -0.5, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0005488848930235157, "nc2": 0.0005488848930235157, "u1": 0.3586526498183109, "u2": 0.35977851367391117, "avg_r1": 0.34723994384781676, "avg_r2": 0.3494695415374003, "rmax1": 0.4561357370003059, "rmax2": 0.4556464801335922}, {"corr": -0.5, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0008731651925982242, "nc2": 0.0008731651925982242, "u1": 0.2588851568456043, "u2": 0.25968093926357605, "avg_r1": 0.2314876751685059, "avg_r2": 0.2321499536263013, "rmax1": 0.33866609032864203, "rmax2": 0.337337343041361}, {"corr": -0.5, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.001192076667457298, "nc2": 0.001192076667457298, "u1": 0.18833934314173292, "u2": 0.1883537377600586, "avg_r1": 0.09835662769298238, "avg_r2": 0.09839412785298417, "rmax1": 0.001224645257245099, "rmax2": 0.0018521478735659038}, {"corr": -0.5, "noise": 0.01778279410038923, "C": 10.0, "nc1": 0.0001313480855862914, "nc2": 0.0001313480855862914, "u1": 0.26976273851561094, "u2": 0.27281309045366253, "avg_r1": 0.02266742787488827, "avg_r2": 0.023074319038321613, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": -0.5, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0004504863002184334, "nc2": 0.0004504863002184334, "u1": 0.4411116716219927, "u2": 0.4414449808898399, "avg_r1": 0.43661685974463804, "avg_r2": 0.43777788871184475, "rmax1": 0.5065056698801002, "rmax2": 0.5059552412659972}, {"corr": -0.5, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.000538165640364463, "nc2": 0.000538165640364463, "u1": 0.43787819886931506, "u2": 0.43828982373628916, "avg_r1": 0.43355630520025207, "avg_r2": 0.43477985661478, "rmax1": 0.5040559316510321, "rmax2": 0.503503711391722}, {"corr": -0.5, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0004909379752950915, "nc2": 0.0004909379752950915, "u1": 0.4318790004439116, "u2": 0.4330193621964955, "avg_r1": 0.4229845265154768, "avg_r2": 0.4260805495193155, "rmax1": 0.4984857152764061, "rmax2": 0.49888408580100596}, {"corr": -0.5, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.0005008214779848585, "nc2": 0.0005008214779848585, "u1": 0.41210921373934944, "u2": 0.41298569846534106, "avg_r1": 0.40309284582354954, "avg_r2": 0.40553496948767953, "rmax1": 0.4804854378750742, "rmax2": 0.4814815836772181}, {"corr": -0.5, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0006398753108491917, "nc2": 0.0006398753108491917, "u1": 0.36259378900982236, "u2": 0.3616227200942886, "avg_r1": 0.3442818194259629, "avg_r2": 0.34239579115532637, "rmax1": 0.4311359790728837, "rmax2": 0.4314314680382936}, {"corr": -0.5, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0007464781267547127, "nc2": 0.0007464781267547127, "u1": 0.27303546062321565, "u2": 0.2716208330959467, "avg_r1": 0.22065085198284135, "avg_r2": 0.21934938244563207, "rmax1": 0.30913646066511236, "rmax2": 0.3093074110553826}, {"corr": -0.5, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0001415835619926198, "nc2": 0.0001415835619926198, "u1": 0.24874526767019553, "u2": 0.24909599747961492, "avg_r1": 0.07923828455175617, "avg_r2": 0.0793708388134847, "rmax1": 0.12412412412412413, "rmax2": 0.12512512512512514}, {"corr": -0.5, "noise": 0.03162277660168379, "C": 10.0, "nc1": 0.0001572959620108616, "nc2": 0.0001572959620108616, "u1": 0.4922739488103442, "u2": 0.4972348286333291, "avg_r1": 2.1907986400777614e-06, "avg_r2": 0.0010469314458493473, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.5, "noise": 0.05623413251903491, "C": 0, "nc1": 0.00028280834623034545, "nc2": 0.00028280834623034545, "u1": 0.44335493695832895, "u2": 0.44474303188163955, "avg_r1": 0.42921055990632384, "avg_r2": 0.4338044488086604, "rmax1": 0.47047047047047047, "rmax2": 0.46946946946957696}, {"corr": -0.5, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0008054637722345603, "nc2": 0.0008054637722345603, "u1": 0.43990855133022966, "u2": 0.4424254383969304, "avg_r1": 0.42443115832206857, "avg_r2": 0.4316680118030993, "rmax1": 0.46846846921285756, "rmax2": 0.4674674674674675}, {"corr": -0.5, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0003179134503533687, "nc2": 0.0003179134503533687, "u1": 0.4334491760505323, "u2": 0.43455920355556843, "avg_r1": 0.4208658061469329, "avg_r2": 0.4243861506777959, "rmax1": 0.4624624624624625, "rmax2": 0.46146146146146194}, {"corr": -0.5, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0009185150549307908, "nc2": 0.0009185150549307908, "u1": 0.4160065760270141, "u2": 0.41693136766876704, "avg_r1": 0.39525564772085503, "avg_r2": 0.39781282320224975, "rmax1": 0.44435829303583674, "rmax2": 0.4434434434438162}, {"corr": -0.5, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.0006582337249836923, "nc2": 0.0006582337249836923, "u1": 0.36907750909330667, "u2": 0.3682283200566534, "avg_r1": 0.3329264940929262, "avg_r2": 0.33114313593556266, "rmax1": 0.39039039039039036, "rmax2": 0.39139139139149454}, {"corr": -0.5, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.0002912031561242978, "nc2": 0.0002912031561242978, "u1": 0.29350140057783425, "u2": 0.29454885144859416, "avg_r1": 0.19977869726940198, "avg_r2": 0.20075174792663547, "rmax1": 0.2602602602603445, "rmax2": 0.26126126126126126}, {"corr": -0.5, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 2.91329966353171e-05, "nc2": 2.91329966353171e-05, "u1": 0.30377487840517675, "u2": 0.30373777741640046, "avg_r1": 0.06202673718088932, "avg_r2": 0.062037114962702755, "rmax1": 0.07007007007007007, "rmax2": 0.07107107107107107}, {"corr": -0.5, "noise": 0.05623413251903491, "C": 10.0, "nc1": 9.19705843400731e-05, "nc2": 9.19705843400731e-05, "u1": 0.4960032614230152, "u2": 0.49384891632135614, "avg_r1": 8.32156706748041e-07, "avg_r2": 0.0010139500583292197, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.5, "noise": 0.1, "C": 0, "nc1": 1.007866159730142e-05, "nc2": 1.007866159730142e-05, "u1": 0.454384361167224, "u2": 0.4544413268769193, "avg_r1": 0.41078771808977166, "avg_r2": 0.410923961959083, "rmax1": 0.41041041041041043, "rmax2": 0.4114114114114114}, {"corr": -0.5, "noise": 0.1, "C": 0.01, "nc1": 8.26060934316919e-06, "nc2": 8.26060934316919e-06, "u1": 0.4515199629879363, "u2": 0.4511815648796823, "avg_r1": 0.40840699533525116, "avg_r2": 0.40742264200859823, "rmax1": 0.4084084084084084, "rmax2": 0.4074074074074074}, {"corr": -0.5, "noise": 0.1, "C": 0.03162277660168379, "nc1": 4.813915134294078e-07, "nc2": 4.813915134294078e-07, "u1": 0.44421151821218696, "u2": 0.4445727674882732, "avg_r1": 0.40240547739737437, "avg_r2": 0.40338788161847283, "rmax1": 0.4024024024024024, "rmax2": 0.4034034034034034}, {"corr": -0.5, "noise": 0.1, "C": 0.1, "nc1": 4.820361069080015e-06, "nc2": 4.820361069080015e-06, "u1": 0.42362467968481843, "u2": 0.42375394746702877, "avg_r1": 0.38651055795306255, "avg_r2": 0.38683303869970587, "rmax1": 0.3863863863863864, "rmax2": 0.38738738738738737}, {"corr": -0.5, "noise": 0.1, "C": 0.31622776601683794, "nc1": 1.5652167877355794e-05, "nc2": 1.5652167877355794e-05, "u1": 0.3688268813308734, "u2": 0.36891543932630055, "avg_r1": 0.33755671323376774, "avg_r2": 0.3377133467371143, "rmax1": 0.3383383383383383, "rmax2": 0.33733733733733734}, {"corr": -0.5, "noise": 0.1, "C": 1.0, "nc1": 1.691447205465213e-05, "nc2": 1.691447205465213e-05, "u1": 0.29908832319895223, "u2": 0.2994034220939555, "avg_r1": 0.19660919181186842, "avg_r2": 0.19692005006742822, "rmax1": 0.1961961961961962, "rmax2": 0.1971971971971972}, {"corr": -0.5, "noise": 0.1, "C": 3.1622776601683795, "nc1": 3.112537246185987e-05, "nc2": 3.112537246185987e-05, "u1": 0.49795780871846596, "u2": 0.4988035457592422, "avg_r1": 1.865768222954735e-06, "avg_r2": 0.0010222838363449168, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.5, "noise": 0.1, "C": 10.0, "nc1": 0.00013468387914039592, "nc2": 0.00013468387914039592, "u1": 0.497945730606966, "u2": 0.4918809500466608, "avg_r1": 3.897940214876489e-06, "avg_r2": 0.0010134339835077757, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.3999999999999999, "noise": -1, "C": 0, "nc1": 0.0008095786341030808, "nc2": 0.0008095786341030808, "u1": 0.43489018971451715, "u2": 0.43425107101684424, "avg_r1": 0.4337189991676468, "avg_r2": 0.43197658363801705, "rmax1": 0.5580585035641547, "rmax2": 0.5559188480756577}, {"corr": -0.3999999999999999, "noise": -1, "C": 0.01, "nc1": 0.0006430481148626543, "nc2": 0.0006430481148626543, "u1": 0.43190704827145526, "u2": 0.431379787289724, "avg_r1": 0.43005360996252157, "avg_r2": 0.4285871605251808, "rmax1": 0.5528820801165624, "rmax2": 0.5526092709674244}, {"corr": -0.3999999999999999, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0006294134201678125, "nc2": 0.0006294134201678125, "u1": 0.42458562332988353, "u2": 0.4247275730183301, "avg_r1": 0.42377201438850387, "avg_r2": 0.4241604457092038, "rmax1": 0.5479488268232008, "rmax2": 0.5477091356897473}, {"corr": -0.3999999999999999, "noise": -1, "C": 0.1, "nc1": 0.0007553827579369066, "nc2": 0.0007553827579369066, "u1": 0.40536473722537214, "u2": 0.4046284241513585, "avg_r1": 0.4050328130293759, "avg_r2": 0.40325710225384354, "rmax1": 0.5304723148445734, "rmax2": 0.5311322125487743}, {"corr": -0.3999999999999999, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0008596531160254273, "nc2": 0.0008596531160254273, "u1": 0.35170022970292963, "u2": 0.35178166707398795, "avg_r1": 0.350594595571574, "avg_r2": 0.3507465687191761, "rmax1": 0.47826073089906357, "rmax2": 0.4794951649792929}, {"corr": -0.3999999999999999, "noise": -1, "C": 1.0, "nc1": 0.001227455382546816, "nc2": 0.001227455382546816, "u1": 0.24331786087956842, "u2": 0.24403342815259038, "avg_r1": 0.24244024177880877, "avg_r2": 0.24306161380840843, "rmax1": 0.3626564134831171, "rmax2": 0.36024295259448325}, {"corr": -0.3999999999999999, "noise": -1, "C": 3.1622776601683795, "nc1": 0.001553088007956227, "nc2": 0.001553088007956227, "u1": 0.11996669920756815, "u2": 0.12119988471145564, "avg_r1": 0.11923444114569645, "avg_r2": 0.11962590207413701, "rmax1": 0.19092347519052832, "rmax2": 0.1885039026009503}, {"corr": -0.3999999999999999, "noise": -1, "C": 10.0, "nc1": 0.0019388405211066273, "nc2": 0.0019388405211066273, "u1": 0.04803058730760866, "u2": 0.04315500998151843, "avg_r1": 0.04567015736456366, "avg_r2": 0.04519266720694583, "rmax1": 0.07430750064458032, "rmax2": 0.07225063035390135}, {"corr": -0.3999999999999999, "noise": 0, "C": 0, "nc1": 0.0010492271013210486, "nc2": 0.0010492271013210486, "u1": 0.43440814776010156, "u2": 0.4346627580395808, "avg_r1": 0.4325681159743625, "avg_r2": 0.4332471617332616, "rmax1": 0.5567336065491908, "rmax2": 0.5557448614874649}, {"corr": -0.3999999999999999, "noise": 0, "C": 0.01, "nc1": 0.0007126368646485082, "nc2": 0.0007126368646485082, "u1": 0.4318116724063267, "u2": 0.43132869607549745, "avg_r1": 0.4302077464358298, "avg_r2": 0.4288219312444159, "rmax1": 0.5543033733974237, "rmax2": 0.5534618873550885}, {"corr": -0.3999999999999999, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0007515820028262676, "nc2": 0.0007515820028262676, "u1": 0.4247325551392889, "u2": 0.42491141805111887, "avg_r1": 0.42325813292970144, "avg_r2": 0.42379568558776576, "rmax1": 0.5479106263142022, "rmax2": 0.5500494508643267}, {"corr": -0.3999999999999999, "noise": 0, "C": 0.1, "nc1": 0.0008482218063153302, "nc2": 0.0008482218063153302, "u1": 0.40551676390695085, "u2": 0.40518281377756116, "avg_r1": 0.40367507342829, "avg_r2": 0.4028791410274515, "rmax1": 0.5284312348056526, "rmax2": 0.5286936863628091}, {"corr": -0.3999999999999999, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0007615692010243258, "nc2": 0.0007615692010243258, "u1": 0.3518249826423317, "u2": 0.3515698068040371, "avg_r1": 0.35096301960249265, "avg_r2": 0.350516377328661, "rmax1": 0.48155502606008616, "rmax2": 0.48105127883474486}, {"corr": -0.3999999999999999, "noise": 0, "C": 1.0, "nc1": 0.0011453891259205207, "nc2": 0.0011453891259205207, "u1": 0.2431884520544315, "u2": 0.24434128387391965, "avg_r1": 0.24216538573195184, "avg_r2": 0.24317651197749623, "rmax1": 0.3587810134350956, "rmax2": 0.3609394435725971}, {"corr": -0.3999999999999999, "noise": 0, "C": 3.1622776601683795, "nc1": 0.00104943042548504, "nc2": 0.00104943042548504, "u1": 0.120340636018468, "u2": 0.12090068949632184, "avg_r1": 0.11932886134443316, "avg_r2": 0.11950808121470449, "rmax1": 0.1905648210084468, "rmax2": 0.19018045136936695}, {"corr": -0.3999999999999999, "noise": 0, "C": 10.0, "nc1": 0.001675215840845623, "nc2": 0.001675215840845623, "u1": 0.04505716076310513, "u2": 0.04209106972157633, "avg_r1": 0.045777075310588444, "avg_r2": 0.04548926633308582, "rmax1": 0.07478193090275917, "rmax2": 0.07284550856819581}, {"corr": -0.3999999999999999, "noise": 0.001, "C": 0, "nc1": 0.000520362534605967, "nc2": 0.000520362534605967, "u1": 0.4343361129119404, "u2": 0.43437325813704397, "avg_r1": 0.43339873637360726, "avg_r2": 0.43350401314722675, "rmax1": 0.5625214250680485, "rmax2": 0.5635590656987325}, {"corr": -0.3999999999999999, "noise": 0.001, "C": 0.01, "nc1": 0.0007059215756922699, "nc2": 0.0007059215756922699, "u1": 0.4315731726525786, "u2": 0.43146574997935744, "avg_r1": 0.42980232196652174, "avg_r2": 0.42953778123812536, "rmax1": 0.5605554174862548, "rmax2": 0.5595576118828987}, {"corr": -0.3999999999999999, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0006173679015721301, "nc2": 0.0006173679015721301, "u1": 0.42483440268100087, "u2": 0.42509573180209204, "avg_r1": 0.4227632914117058, "avg_r2": 0.4234762686590168, "rmax1": 0.5544359372921697, "rmax2": 0.5555405726929702}, {"corr": -0.3999999999999999, "noise": 0.001, "C": 0.1, "nc1": 0.0008999489083013623, "nc2": 0.0008999489083013623, "u1": 0.40502051872235834, "u2": 0.405269288944262, "avg_r1": 0.40347618820406006, "avg_r2": 0.4040661510720022, "rmax1": 0.5385279448441374, "rmax2": 0.5347220602936824}, {"corr": -0.3999999999999999, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0009486339005695399, "nc2": 0.0009486339005695399, "u1": 0.35169421664645056, "u2": 0.3518984122836278, "avg_r1": 0.35037640526002234, "avg_r2": 0.35074000446254017, "rmax1": 0.4901985440414103, "rmax2": 0.4888942861272288}, {"corr": -0.3999999999999999, "noise": 0.001, "C": 1.0, "nc1": 0.0008766399868981867, "nc2": 0.0008766399868981867, "u1": 0.2442815973841404, "u2": 0.24369734308360197, "avg_r1": 0.2427315225894835, "avg_r2": 0.24221828993976974, "rmax1": 0.3758954490179809, "rmax2": 0.3753549163289353}, {"corr": -0.3999999999999999, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0012616525859113492, "nc2": 0.0012616525859113353, "u1": 0.12243116878273985, "u2": 0.1243178685339258, "avg_r1": 0.11826167604757948, "avg_r2": 0.1188536516143619, "rmax1": 0.20819686418851513, "rmax2": 0.2075180746800399}, {"corr": -0.3999999999999999, "noise": 0.001, "C": 10.0, "nc1": 0.0017048314322822208, "nc2": 0.0017048314322822208, "u1": 0.054178644865130486, "u2": 0.05302089443292459, "avg_r1": 0.04468339794456026, "avg_r2": 0.044578856325840244, "rmax1": 0.08408408353963885, "rmax2": 0.08111383843824882}, {"corr": -0.3999999999999999, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0007043629445404043, "nc2": 0.0007043629445404043, "u1": 0.4346239854754363, "u2": 0.4343559746018968, "avg_r1": 0.433430029757579, "avg_r2": 0.43264747365482176, "rmax1": 0.5605605936187261, "rmax2": 0.5615613746722298}, {"corr": -0.3999999999999999, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0007211255862505928, "nc2": 0.0007211255862505928, "u1": 0.431414639283419, "u2": 0.43102867092735103, "avg_r1": 0.43102181751110313, "avg_r2": 0.42998561217856207, "rmax1": 0.5585586163804228, "rmax2": 0.5595595180187839}, {"corr": -0.3999999999999999, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0009153516100744441, "nc2": 0.0009153516100744441, "u1": 0.42475536089669563, "u2": 0.4245774741647441, "avg_r1": 0.42416231029007345, "avg_r2": 0.42374161815350686, "rmax1": 0.5543825586370261, "rmax2": 0.5535535535312451}, {"corr": -0.3999999999999999, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.000655266702366597, "nc2": 0.000655266702366597, "u1": 0.4048918369759378, "u2": 0.40499355229387113, "avg_r1": 0.4041472322368915, "avg_r2": 0.4043912249082896, "rmax1": 0.5365362871951304, "rmax2": 0.5375373546943444}, {"corr": -0.3999999999999999, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0007876141565436034, "nc2": 0.0007876141565436034, "u1": 0.3519017961085409, "u2": 0.35174134758756087, "avg_r1": 0.35066141212961766, "avg_r2": 0.3503846610479743, "rmax1": 0.48848845046043166, "rmax2": 0.48939761817431904}, {"corr": -0.3999999999999999, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0012905448419206489, "nc2": 0.0012905448419206489, "u1": 0.24433905175160056, "u2": 0.24378900635649886, "avg_r1": 0.24264986323422189, "avg_r2": 0.24216919971623332, "rmax1": 0.3743743536910628, "rmax2": 0.3738046103966603}, {"corr": -0.3999999999999999, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0014629047762150238, "nc2": 0.0014629047762150377, "u1": 0.12486611380276903, "u2": 0.12587669126318085, "avg_r1": 0.11777507541283441, "avg_r2": 0.11809104349224916, "rmax1": 0.20620611770280697, "rmax2": 0.20720565847266098}, {"corr": -0.3999999999999999, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0013926218706521165, "nc2": 0.0013926218706521165, "u1": 0.06661186009123364, "u2": 0.06284635265192269, "avg_r1": 0.04370276407663859, "avg_r2": 0.043334745555209345, "rmax1": 0.08207944075674713, "rmax2": 0.07130864212966138}, {"corr": -0.3999999999999999, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0007680785450915883, "nc2": 0.0007680785450915883, "u1": 0.4345006138152119, "u2": 0.43505441766280806, "avg_r1": 0.43156076556498246, "avg_r2": 0.4331136891976104, "rmax1": 0.5585585829971064, "rmax2": 0.5595592884921671}, {"corr": -0.3999999999999999, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0005201718250967824, "nc2": 0.0005201718250967824, "u1": 0.4316113608585937, "u2": 0.43124153491421885, "avg_r1": 0.4304254435199233, "avg_r2": 0.4294123709539728, "rmax1": 0.5565589293140016, "rmax2": 0.5556014220258776}, {"corr": -0.3999999999999999, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0006193454638449003, "nc2": 0.0006193454638449003, "u1": 0.42480265774830495, "u2": 0.4247574174705869, "avg_r1": 0.4236941613397364, "avg_r2": 0.42357925157170684, "rmax1": 0.5505505505505505, "rmax2": 0.5515514251133504}, {"corr": -0.3999999999999999, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0008378589417937787, "nc2": 0.0008378589417937787, "u1": 0.40523362496257703, "u2": 0.4049717986733953, "avg_r1": 0.40421061427136273, "avg_r2": 0.40355214556182195, "rmax1": 0.5345342828563711, "rmax2": 0.5335335694196746}, {"corr": -0.3999999999999999, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.000852222191671137, "nc2": 0.000852222191671137, "u1": 0.3520246447871151, "u2": 0.35184753948354003, "avg_r1": 0.3504826902438788, "avg_r2": 0.3501742829747676, "rmax1": 0.48648087266523676, "rmax2": 0.4861779733016315}, {"corr": -0.3999999999999999, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0011030044952171913, "nc2": 0.0011030044952171913, "u1": 0.24573422506648332, "u2": 0.24518059344421833, "avg_r1": 0.241426727596393, "avg_r2": 0.24093564593340872, "rmax1": 0.37041934269671595, "rmax2": 0.3713590214363201}, {"corr": -0.3999999999999999, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0008693863414537262, "nc2": 0.0008693863414537262, "u1": 0.1303390068630523, "u2": 0.12971888734329548, "avg_r1": 0.11657255806876828, "avg_r2": 0.11638073253087972, "rmax1": 0.20220369938360166, "rmax2": 0.20320320249968518}, {"corr": -0.3999999999999999, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0012230287053908162, "nc2": 0.0012230287053908162, "u1": 0.08697293822558344, "u2": 0.08510597188549772, "avg_r1": 0.04148341134198166, "avg_r2": 0.04129405256325239, "rmax1": 0.07807804333042784, "rmax2": 0.07707707707707462}, {"corr": -0.3999999999999999, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0008264731831413852, "nc2": 0.0008264731831413852, "u1": 0.4345112394742839, "u2": 0.4349484328773169, "avg_r1": 0.43178288967758316, "avg_r2": 0.4330771302489127, "rmax1": 0.553184325653206, "rmax2": 0.5554107961874759}, {"corr": -0.3999999999999999, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0008638789925601853, "nc2": 0.0008638789925601853, "u1": 0.43156897373282077, "u2": 0.43132786794248135, "avg_r1": 0.4302469134640769, "avg_r2": 0.42962780106253334, "rmax1": 0.5524400205486166, "rmax2": 0.5527666324324864}, {"corr": -0.3999999999999999, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0008370267928063946, "nc2": 0.0008370267928063946, "u1": 0.4251032370040034, "u2": 0.4252520721684578, "avg_r1": 0.4224187112912645, "avg_r2": 0.42281556393907926, "rmax1": 0.546550235073358, "rmax2": 0.546109534189878}, {"corr": -0.3999999999999999, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0006674806548448431, "nc2": 0.0006674806548448431, "u1": 0.40535328283118266, "u2": 0.4055659185956623, "avg_r1": 0.40278423762923465, "avg_r2": 0.40326775681770965, "rmax1": 0.5304651195962806, "rmax2": 0.5298311075440767}, {"corr": -0.3999999999999999, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0008824888073560855, "nc2": 0.0008824888073560855, "u1": 0.3524252273300563, "u2": 0.3524392653467657, "avg_r1": 0.3494485899362523, "avg_r2": 0.34947687944279193, "rmax1": 0.48180773594277343, "rmax2": 0.4814801009978365}, {"corr": -0.3999999999999999, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0012397310559002783, "nc2": 0.0012397310559002783, "u1": 0.24770641612431182, "u2": 0.2463933531082151, "avg_r1": 0.24035323747269519, "avg_r2": 0.2391991346838719, "rmax1": 0.3661826967418676, "rmax2": 0.36543149091440463}, {"corr": -0.3999999999999999, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0008604850387134155, "nc2": 0.0008604850387134155, "u1": 0.1398752339561729, "u2": 0.13982461134765797, "avg_r1": 0.11341474203345386, "avg_r2": 0.11339456109102539, "rmax1": 0.19619610847796104, "rmax2": 0.1952194180071355}, {"corr": -0.3999999999999999, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0006519712516788734, "nc2": 0.0006519712516788734, "u1": 0.12561268815386514, "u2": 0.12542840096089025, "avg_r1": 0.0374459967010478, "avg_r2": 0.03743858257996391, "rmax1": 7.172515384892462e-10, "rmax2": 0.06906906906906907}, {"corr": -0.3999999999999999, "noise": 0.01, "C": 0, "nc1": 0.00058383063150097, "nc2": 0.00058383063150097, "u1": 0.43474866627927417, "u2": 0.4354585035276504, "avg_r1": 0.4302961917596436, "avg_r2": 0.4324778371247105, "rmax1": 0.544545245118181, "rmax2": 0.5474748595378682}, {"corr": -0.3999999999999999, "noise": 0.01, "C": 0.01, "nc1": 0.0007283269798927239, "nc2": 0.0007283269798927239, "u1": 0.4318523880096654, "u2": 0.4317396788558215, "avg_r1": 0.4291082107524171, "avg_r2": 0.4288435402324776, "rmax1": 0.5445377204170095, "rmax2": 0.544891797158976}, {"corr": -0.3999999999999999, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0006951113177225965, "nc2": 0.0006951113177225965, "u1": 0.4251044906568317, "u2": 0.42480472778362705, "avg_r1": 0.42362395729221347, "avg_r2": 0.4228652662407335, "rmax1": 0.5385386618020026, "rmax2": 0.5393906340540933}, {"corr": -0.3999999999999999, "noise": 0.01, "C": 0.1, "nc1": 0.0009028247319601279, "nc2": 0.0009028247319601279, "u1": 0.4064938205611117, "u2": 0.40599620109621704, "avg_r1": 0.40182473477267344, "avg_r2": 0.40059073805572837, "rmax1": 0.5224729006269244, "rmax2": 0.5215251858593176}, {"corr": -0.3999999999999999, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0007680060792134014, "nc2": 0.0007680060792134014, "u1": 0.3533407449353608, "u2": 0.35338255016371983, "avg_r1": 0.3477707516952103, "avg_r2": 0.3478795357376606, "rmax1": 0.4724727130457344, "rmax2": 0.47345325124934307}, {"corr": -0.3999999999999999, "noise": 0.01, "C": 1.0, "nc1": 0.0011307269199121728, "nc2": 0.0011307269199121728, "u1": 0.25041323105660107, "u2": 0.2517752596397176, "avg_r1": 0.2355850823668087, "avg_r2": 0.23682637519820773, "rmax1": 0.35630455483659706, "rmax2": 0.356774997947974}, {"corr": -0.3999999999999999, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.001479226946434098, "nc2": 0.001479226946434098, "u1": 0.15588181078260618, "u2": 0.15536547813855953, "avg_r1": 0.10856164776863861, "avg_r2": 0.10837571646425759, "rmax1": 0.18449068386989695, "rmax2": 0.18249720267201033}, {"corr": -0.3999999999999999, "noise": 0.01, "C": 10.0, "nc1": 0.00033004442109607623, "nc2": 0.00033004442109607623, "u1": 0.19907256420902422, "u2": 0.2014009544295705, "avg_r1": 0.029841126162028234, "avg_r2": 0.03010513650962596, "rmax1": 0.05405405405405406, "rmax2": 0.0010010010039453664}, {"corr": -0.3999999999999999, "noise": 0.01778279410038923, "C": 0, "nc1": 0.0008869290412464315, "nc2": 0.0008869290412464315, "u1": 0.4354765329397385, "u2": 0.4353756331385025, "avg_r1": 0.43087680334467066, "avg_r2": 0.43055208111176113, "rmax1": 0.5327683875809285, "rmax2": 0.5334671909098573}, {"corr": -0.3999999999999999, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.0009956737578283303, "nc2": 0.0009956737578283303, "u1": 0.4323679087840533, "u2": 0.4335172152757583, "avg_r1": 0.4243160627708711, "avg_r2": 0.4277305135951308, "rmax1": 0.5305304087573551, "rmax2": 0.530307167576996}, {"corr": -0.3999999999999999, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.0007191784112353106, "nc2": 0.0007191784112353106, "u1": 0.4263071088929721, "u2": 0.42636632401256347, "avg_r1": 0.4196895972834946, "avg_r2": 0.41974860613656073, "rmax1": 0.5247415967853578, "rmax2": 0.5254380013849796}, {"corr": -0.3999999999999999, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.000892444602387521, "nc2": 0.000892444602387521, "u1": 0.4062007207998861, "u2": 0.40735969434932706, "avg_r1": 0.39869291016996344, "avg_r2": 0.401467202408496, "rmax1": 0.5084200034166119, "rmax2": 0.5078798924722537}, {"corr": -0.3999999999999999, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0007615511901140071, "nc2": 0.0007615511901140071, "u1": 0.3548504433111377, "u2": 0.35494242487553573, "avg_r1": 0.3451143871710759, "avg_r2": 0.34525561511598, "rmax1": 0.45847450718912375, "rmax2": 0.45806877720200617}, {"corr": -0.3999999999999999, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0006484968674337899, "nc2": 0.0006484968674337899, "u1": 0.2583020537928755, "u2": 0.258763993851005, "avg_r1": 0.22942564252988748, "avg_r2": 0.22984079816785297, "rmax1": 0.33881599995747147, "rmax2": 0.33931722904397743}, {"corr": -0.3999999999999999, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0006612953183678383, "nc2": 0.0006612953183678383, "u1": 0.19102260920702313, "u2": 0.18945533797915542, "avg_r1": 0.09787600024074965, "avg_r2": 0.09737247484784889, "rmax1": 0.16083801336830664, "rmax2": 0.00100663711417418}, {"corr": -0.3999999999999999, "noise": 0.01778279410038923, "C": 10.0, "nc1": 0.00010685139812471878, "nc2": 0.00010685139812471878, "u1": 0.27008253387291725, "u2": 0.27304664786606825, "avg_r1": 0.02264177225025469, "avg_r2": 0.023042683438358053, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": -0.3999999999999999, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0007816204264118332, "nc2": 0.0007816204264118332, "u1": 0.43710409370363806, "u2": 0.43602983222176367, "avg_r1": 0.429436480065274, "avg_r2": 0.42662361301775736, "rmax1": 0.5105105127492492, "rmax2": 0.5100077332977359}, {"corr": -0.3999999999999999, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.001060176617341313, "nc2": 0.001060176617341313, "u1": 0.43504468478674224, "u2": 0.4342345357977877, "avg_r1": 0.4229506482458264, "avg_r2": 0.42075813315702115, "rmax1": 0.5069368128397244, "rmax2": 0.5075056659277599}, {"corr": -0.3999999999999999, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0007538268470441145, "nc2": 0.0007538268470441145, "u1": 0.4272364967043493, "u2": 0.42761365508435556, "avg_r1": 0.41689320105448624, "avg_r2": 0.4179148531231631, "rmax1": 0.5024965542712306, "rmax2": 0.5015015606854188}, {"corr": -0.3999999999999999, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.0005210053063025022, "nc2": 0.0005210053063025022, "u1": 0.408502906978962, "u2": 0.4082320009235826, "avg_r1": 0.39688682411700216, "avg_r2": 0.39635328456897767, "rmax1": 0.4845634364010237, "rmax2": 0.4848219780418387}, {"corr": -0.3999999999999999, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0009720831360553461, "nc2": 0.0009720831360553461, "u1": 0.35989498062603364, "u2": 0.3585357239975227, "avg_r1": 0.33908181837253504, "avg_r2": 0.3363584565612209, "rmax1": 0.4338041774422523, "rmax2": 0.4334334334334315}, {"corr": -0.3999999999999999, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0006094383609635545, "nc2": 0.0006094383609635545, "u1": 0.27182134537370956, "u2": 0.27110685913520927, "avg_r1": 0.21849945772325807, "avg_r2": 0.21781885857885216, "rmax1": 0.3101324875747842, "rmax2": 0.30930926811174825}, {"corr": -0.3999999999999999, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0001799364698390482, "nc2": 0.0001799364698390482, "u1": 0.2491569139774453, "u2": 0.24856145235228583, "avg_r1": 0.07931624505576426, "avg_r2": 0.07913906376836541, "rmax1": 2.7658582383151363e-09, "rmax2": 0.12512512512512514}, {"corr": -0.3999999999999999, "noise": 0.03162277660168379, "C": 10.0, "nc1": 4.252367402785007e-05, "nc2": 4.252367402785007e-05, "u1": 0.49255795276566733, "u2": 0.4973142170446793, "avg_r1": 1.1271683200328414e-05, "avg_r2": 0.0010015113141760962, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.3999999999999999, "noise": 0.05623413251903491, "C": 0, "nc1": 0.000822898517359727, "nc2": 0.000822898517359727, "u1": 0.43816178907702785, "u2": 0.43864283832445566, "avg_r1": 0.42416316690955824, "avg_r2": 0.4255116320961104, "rmax1": 0.47247242539655915, "rmax2": 0.4754754754754754}, {"corr": -0.3999999999999999, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0007668722659981975, "nc2": 0.0007668722659981975, "u1": 0.43614975875742973, "u2": 0.4358492938027901, "avg_r1": 0.4199748073076016, "avg_r2": 0.4197429433216755, "rmax1": 0.4724724724726528, "rmax2": 0.46946946946946955}, {"corr": -0.3999999999999999, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0008890022261378028, "nc2": 0.0008890022261378028, "u1": 0.43029179086470676, "u2": 0.431518254133703, "avg_r1": 0.40782548058115786, "avg_r2": 0.411302651386491, "rmax1": 0.4664664664664665, "rmax2": 0.46346955050452265}, {"corr": -0.3999999999999999, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0008382171116020909, "nc2": 0.0008382171116020909, "u1": 0.41242929821821717, "u2": 0.4119754695749562, "avg_r1": 0.3891882507194049, "avg_r2": 0.38809398205180656, "rmax1": 0.44722993443918324, "rmax2": 0.44702657736490753}, {"corr": -0.3999999999999999, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.00046625521924148483, "nc2": 0.00046625521924148483, "u1": 0.3652660438838261, "u2": 0.36616468536516816, "avg_r1": 0.3257942682718982, "avg_r2": 0.3276676833794734, "rmax1": 0.3923923923923924, "rmax2": 0.39185220151003153}, {"corr": -0.3999999999999999, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.0003850670835890968, "nc2": 0.0003850670835890968, "u1": 0.2935808639236437, "u2": 0.29353016872932874, "avg_r1": 0.19846186785851153, "avg_r2": 0.19845393307481513, "rmax1": 0.2602602602602603, "rmax2": 0.2597513634774242}, {"corr": -0.3999999999999999, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 2.5778920582697484e-05, "nc2": 2.5778920582697484e-05, "u1": 0.30353220813068205, "u2": 0.3034542652668947, "avg_r1": 0.06206777001216576, "avg_r2": 0.062076927068726445, "rmax1": 0.07007007007007007, "rmax2": 0.07107107107107107}, {"corr": -0.3999999999999999, "noise": 0.05623413251903491, "C": 10.0, "nc1": 3.324156075484863e-05, "nc2": 3.324156075484863e-05, "u1": 0.4960268607367921, "u2": 0.4939158945020205, "avg_r1": 4.177606268685116e-06, "avg_r2": 0.001001546851816403, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.3999999999999999, "noise": 0.1, "C": 0, "nc1": 5.924868242745962e-06, "nc2": 5.924868242745962e-06, "u1": 0.44322656306941605, "u2": 0.4432688600136283, "avg_r1": 0.4189763139195226, "avg_r2": 0.419082804045409, "rmax1": 0.4184184184184184, "rmax2": 0.4194194194194194}, {"corr": -0.3999999999999999, "noise": 0.1, "C": 0.01, "nc1": 5.727838117031148e-06, "nc2": 5.727838117031148e-06, "u1": 0.4400810957764739, "u2": 0.4400838726138859, "avg_r1": 0.4163639600551693, "avg_r2": 0.41637650670751236, "rmax1": 0.4164164164164164, "rmax2": 0.415416059590426}, {"corr": -0.3999999999999999, "noise": 0.1, "C": 0.03162277660168379, "nc1": 1.0807693139380792e-05, "nc2": 1.0807693139380792e-05, "u1": 0.43334883491304327, "u2": 0.43330373653575804, "avg_r1": 0.4108172618517073, "avg_r2": 0.4107145667654341, "rmax1": 0.41041041041041043, "rmax2": 0.4114114114114114}, {"corr": -0.3999999999999999, "noise": 0.1, "C": 0.1, "nc1": 2.9536097890248136e-06, "nc2": 2.9536097890248136e-06, "u1": 0.41308441037304683, "u2": 0.41291883704895893, "avg_r1": 0.39380814339059145, "avg_r2": 0.3934255056211791, "rmax1": 0.3943943943943944, "rmax2": 0.3933933933933934}, {"corr": -0.3999999999999999, "noise": 0.1, "C": 0.31622776601683794, "nc1": 6.688714054625677e-06, "nc2": 6.688714054625677e-06, "u1": 0.3624422699950776, "u2": 0.36283567856893056, "avg_r1": 0.33637926403240775, "avg_r2": 0.3371817051741584, "rmax1": 0.34034034034034033, "rmax2": 0.33933933933933935}, {"corr": -0.3999999999999999, "noise": 0.1, "C": 1.0, "nc1": 2.3501385395918728e-05, "nc2": 2.3501385395918728e-05, "u1": 0.2970634665679662, "u2": 0.29703287303143827, "avg_r1": 0.19661742240174646, "avg_r2": 0.19660011877170017, "rmax1": 0.1961961961961962, "rmax2": 0.1971971971971972}, {"corr": -0.3999999999999999, "noise": 0.1, "C": 3.1622776601683795, "nc1": 3.106619191395321e-05, "nc2": 3.106619191395321e-05, "u1": 0.49796152547149347, "u2": 0.4987995683532548, "avg_r1": 8.111000901928742e-06, "avg_r2": 0.0010161209958049543, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.3999999999999999, "noise": 0.1, "C": 10.0, "nc1": 6.432419725654892e-05, "nc2": 6.432419725654892e-05, "u1": 0.49795609653457334, "u2": 0.4919569608899327, "avg_r1": 4.812970795718466e-06, "avg_r2": 0.0010038812677038089, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.29999999999999993, "noise": -1, "C": 0, "nc1": 0.0008433452737918734, "nc2": 0.0008433452737918734, "u1": 0.42941593856030624, "u2": 0.4290254854782512, "avg_r1": 0.42797569052491635, "avg_r2": 0.4268934832158595, "rmax1": 0.5590743824835739, "rmax2": 0.563173870178548}, {"corr": -0.29999999999999993, "noise": -1, "C": 0.01, "nc1": 0.0008208099939442937, "nc2": 0.0008208099939442937, "u1": 0.4262130011016037, "u2": 0.4265789273083469, "avg_r1": 0.4233548583244909, "avg_r2": 0.4243254841347979, "rmax1": 0.5576209756223669, "rmax2": 0.5578683200440442}, {"corr": -0.29999999999999993, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0007590600891158039, "nc2": 0.0007590600891158039, "u1": 0.4195230384310932, "u2": 0.4194897568598695, "avg_r1": 0.41862102991924866, "avg_r2": 0.418535032010096, "rmax1": 0.5504994393691142, "rmax2": 0.5516398507470297}, {"corr": -0.29999999999999993, "noise": -1, "C": 0.1, "nc1": 0.0009021652460811658, "nc2": 0.0009021652460811658, "u1": 0.4005390964794117, "u2": 0.4000118001651917, "avg_r1": 0.39959488860080095, "avg_r2": 0.39837676611788236, "rmax1": 0.5377818094067185, "rmax2": 0.5342890395968531}, {"corr": -0.29999999999999993, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0011544241181039583, "nc2": 0.0011544241181039583, "u1": 0.34783439243452163, "u2": 0.3475717547505138, "avg_r1": 0.34744561357241116, "avg_r2": 0.3470140871633746, "rmax1": 0.48106589438191216, "rmax2": 0.4818774358031058}, {"corr": -0.29999999999999993, "noise": -1, "C": 1.0, "nc1": 0.0011914440283997685, "nc2": 0.0011914440283997685, "u1": 0.24161502921411024, "u2": 0.24096615584352996, "avg_r1": 0.24189418793910783, "avg_r2": 0.24133603043120638, "rmax1": 0.36064654878697683, "rmax2": 0.35866478495475906}, {"corr": -0.29999999999999993, "noise": -1, "C": 3.1622776601683795, "nc1": 0.001529912137075165, "nc2": 0.001529912137075165, "u1": 0.1199458715334047, "u2": 0.12096058679393826, "avg_r1": 0.11899763504949029, "avg_r2": 0.11931658107685356, "rmax1": 0.1882217270128672, "rmax2": 0.18922619295906895}, {"corr": -0.29999999999999993, "noise": -1, "C": 10.0, "nc1": 0.0018557604351825754, "nc2": 0.0018557604351825754, "u1": 0.04625734791724811, "u2": 0.0417894680315148, "avg_r1": 0.0457943380010301, "avg_r2": 0.04535911300932599, "rmax1": 0.07357761030571269, "rmax2": 0.07385924601578826}, {"corr": -0.29999999999999993, "noise": 0, "C": 0, "nc1": 0.0008375392949132032, "nc2": 0.0008375392949132032, "u1": 0.4295556140601625, "u2": 0.42896362927951437, "avg_r1": 0.42810840385442783, "avg_r2": 0.4264910841645274, "rmax1": 0.5579355458339698, "rmax2": 0.5583489534239368}, {"corr": -0.29999999999999993, "noise": 0, "C": 0.01, "nc1": 0.0007863319308268335, "nc2": 0.0007863319308268335, "u1": 0.4261600280010959, "u2": 0.42679026043873913, "avg_r1": 0.42278748171212555, "avg_r2": 0.42446311906083894, "rmax1": 0.5575200779971586, "rmax2": 0.5568645301572467}, {"corr": -0.29999999999999993, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0008144334500967965, "nc2": 0.0008144334500967965, "u1": 0.41960001721286166, "u2": 0.4197673157730771, "avg_r1": 0.4179456704273851, "avg_r2": 0.41835050855250766, "rmax1": 0.5487926356924367, "rmax2": 0.5500197603699852}, {"corr": -0.29999999999999993, "noise": 0, "C": 0.1, "nc1": 0.0008819209791274263, "nc2": 0.0008819209791274263, "u1": 0.40075630839276927, "u2": 0.4000799356660988, "avg_r1": 0.39941448138051777, "avg_r2": 0.3978436356954871, "rmax1": 0.5320504423124973, "rmax2": 0.5328288898099728}, {"corr": -0.29999999999999993, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0010312361291791583, "nc2": 0.0010312361291791583, "u1": 0.3477452602502239, "u2": 0.3479921073236489, "avg_r1": 0.346733472886391, "avg_r2": 0.3471601058499889, "rmax1": 0.48122246972289007, "rmax2": 0.4810761584817824}, {"corr": -0.29999999999999993, "noise": 0, "C": 1.0, "nc1": 0.0015205655597690104, "nc2": 0.0015205655597690104, "u1": 0.24158435374697623, "u2": 0.2412858181983182, "avg_r1": 0.2416164403753272, "avg_r2": 0.24136016690228398, "rmax1": 0.3592863517583885, "rmax2": 0.3585228448500525}, {"corr": -0.29999999999999993, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0017685821731502488, "nc2": 0.0017685821731502488, "u1": 0.1191115512134847, "u2": 0.12076008410514791, "avg_r1": 0.11905934931257181, "avg_r2": 0.11957641942008271, "rmax1": 0.19040357683210657, "rmax2": 0.18908654618690138}, {"corr": -0.29999999999999993, "noise": 0, "C": 10.0, "nc1": 0.0016244450351407744, "nc2": 0.0016244450351407744, "u1": 0.04577381498507533, "u2": 0.04230029836497547, "avg_r1": 0.04574333516433507, "avg_r2": 0.04540738982070812, "rmax1": 0.07303161449600408, "rmax2": 0.07264830691786256}, {"corr": -0.29999999999999993, "noise": 0.001, "C": 0, "nc1": 0.0008305602418817726, "nc2": 0.0008305602418817726, "u1": 0.4289399931941134, "u2": 0.42902619054057534, "avg_r1": 0.42793771168216865, "avg_r2": 0.42824079593328224, "rmax1": 0.5685631071284121, "rmax2": 0.5675601929992158}, {"corr": -0.29999999999999993, "noise": 0.001, "C": 0.01, "nc1": 0.0007396751438659144, "nc2": 0.0007396751438659144, "u1": 0.42606536703979153, "u2": 0.42598659845647985, "avg_r1": 0.4249192097208646, "avg_r2": 0.42470629540278304, "rmax1": 0.5652113014358158, "rmax2": 0.5655101956978636}, {"corr": -0.29999999999999993, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0007709316651959841, "nc2": 0.0007709316651959841, "u1": 0.4194151881373397, "u2": 0.41985847502150825, "avg_r1": 0.4176899150733817, "avg_r2": 0.41883446883446673, "rmax1": 0.5603975921222321, "rmax2": 0.5595030300371019}, {"corr": -0.29999999999999993, "noise": 0.001, "C": 0.1, "nc1": 0.0009183133576708968, "nc2": 0.0009183133576708968, "u1": 0.40029042397056397, "u2": 0.4002546282241337, "avg_r1": 0.39900304959636435, "avg_r2": 0.39894820797123465, "rmax1": 0.5425131921743003, "rmax2": 0.540161496943679}, {"corr": -0.29999999999999993, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0011303473426581556, "nc2": 0.0011303473426581556, "u1": 0.347818227013827, "u2": 0.3478614421422907, "avg_r1": 0.34697331886362764, "avg_r2": 0.34703953059866766, "rmax1": 0.49248382879065594, "rmax2": 0.4929439138006619}, {"corr": -0.29999999999999993, "noise": 0.001, "C": 1.0, "nc1": 0.0009897827603106701, "nc2": 0.0009897827603106701, "u1": 0.24214540008968474, "u2": 0.24292503944898014, "avg_r1": 0.24020631805148507, "avg_r2": 0.24087815880856028, "rmax1": 0.3763524348530308, "rmax2": 0.36934677745251626}, {"corr": -0.29999999999999993, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.00124049418366258, "nc2": 0.00124049418366258, "u1": 0.12235883146912019, "u2": 0.12309859560823377, "avg_r1": 0.11833344817312713, "avg_r2": 0.11856516163688671, "rmax1": 0.20812233603119953, "rmax2": 0.20669127622729297}, {"corr": -0.29999999999999993, "noise": 0.001, "C": 10.0, "nc1": 0.001395461425150915, "nc2": 0.001395461425150915, "u1": 0.05473343728241864, "u2": 0.05356500731481701, "avg_r1": 0.04461768296229072, "avg_r2": 0.0445127743142011, "rmax1": 0.0840840770046674, "rmax2": 0.0541546068558853}, {"corr": -0.29999999999999993, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0008689395921124832, "nc2": 0.0008689395921124832, "u1": 0.4290819091292347, "u2": 0.4288399964140215, "avg_r1": 0.42846363998197584, "avg_r2": 0.4277782910018284, "rmax1": 0.5665665665553314, "rmax2": 0.5675399158925573}, {"corr": -0.29999999999999993, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0009159778606921409, "nc2": 0.0009159778606921409, "u1": 0.4260111389165559, "u2": 0.426183514915182, "avg_r1": 0.4244235680536993, "avg_r2": 0.42486089802633425, "rmax1": 0.5645645005637403, "rmax2": 0.563830284690176}, {"corr": -0.29999999999999993, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0007731860851672434, "nc2": 0.0007731860851672434, "u1": 0.41964638792578896, "u2": 0.4194845099245657, "avg_r1": 0.4186590248647525, "avg_r2": 0.41824818048405954, "rmax1": 0.558558556343831, "rmax2": 0.5595141663766741}, {"corr": -0.29999999999999993, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0008696575363733583, "nc2": 0.0008696575363733583, "u1": 0.40018653134137844, "u2": 0.3998405897074136, "avg_r1": 0.39999314586472046, "avg_r2": 0.3991893882968033, "rmax1": 0.540540536439785, "rmax2": 0.5415376022779503}, {"corr": -0.29999999999999993, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0009756526126045717, "nc2": 0.0009756526126045717, "u1": 0.3477183194602382, "u2": 0.34816059910694497, "avg_r1": 0.34645685374791, "avg_r2": 0.3472106663394502, "rmax1": 0.4904895792336593, "rmax2": 0.4914896782501073}, {"corr": -0.29999999999999993, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0011520693862335785, "nc2": 0.0011520693862335785, "u1": 0.24311082533639836, "u2": 0.24229059563421518, "avg_r1": 0.24075211598050605, "avg_r2": 0.24004273733333753, "rmax1": 0.37436124087761435, "rmax2": 0.3753570591559845}, {"corr": -0.29999999999999993, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.001475183340404168, "nc2": 0.001475183340404168, "u1": 0.12514433427508465, "u2": 0.12431277067759552, "avg_r1": 0.11795589269659143, "avg_r2": 0.11769887907622777, "rmax1": 0.2062062058355457, "rmax2": 0.2072070552953291}, {"corr": -0.29999999999999993, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0013493103015150831, "nc2": 0.0013493103015150831, "u1": 0.06754635742277594, "u2": 0.0626200265390095, "avg_r1": 0.043716035874759744, "avg_r2": 0.04322989574997517, "rmax1": 0.08208208208204693, "rmax2": 0.08108108057743009}, {"corr": -0.29999999999999993, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0007553218536587303, "nc2": 0.0007553218536587303, "u1": 0.42907735371417827, "u2": 0.4291643997512373, "avg_r1": 0.4275769149299695, "avg_r2": 0.42781208099936274, "rmax1": 0.5645645623416917, "rmax2": 0.5651215704523027}, {"corr": -0.29999999999999993, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0006743362128416308, "nc2": 0.0006743362128416308, "u1": 0.42617057284486054, "u2": 0.42580456831576485, "avg_r1": 0.42543831810897437, "avg_r2": 0.4244376172869826, "rmax1": 0.5625271860231744, "rmax2": 0.5615615600086927}, {"corr": -0.29999999999999993, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.000657358710806133, "nc2": 0.000657358710806133, "u1": 0.41946575112111717, "u2": 0.4200963192728004, "avg_r1": 0.417083238911768, "avg_r2": 0.418701567521042, "rmax1": 0.5565363915312663, "rmax2": 0.5559885419914905}, {"corr": -0.29999999999999993, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0010813508349368783, "nc2": 0.0010813508349368783, "u1": 0.400087058464354, "u2": 0.40037617725027896, "avg_r1": 0.39874872339596046, "avg_r2": 0.3994204868378576, "rmax1": 0.538539060033084, "rmax2": 0.5392412946263044}, {"corr": -0.29999999999999993, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.000836156147330902, "nc2": 0.000836156147330902, "u1": 0.3482592445599815, "u2": 0.3484429747262599, "avg_r1": 0.3459725251287258, "avg_r2": 0.3462887092043117, "rmax1": 0.48848848680366913, "rmax2": 0.48944367538390926}, {"corr": -0.29999999999999993, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0013998204728181696, "nc2": 0.0013998204728181696, "u1": 0.24430848029273874, "u2": 0.24406558719467994, "avg_r1": 0.23922835527713104, "avg_r2": 0.2390105665993169, "rmax1": 0.3723402898943613, "rmax2": 0.37137137137084}, {"corr": -0.29999999999999993, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0015520221583401328, "nc2": 0.0015520221583401328, "u1": 0.12961719100424762, "u2": 0.12915591999922008, "avg_r1": 0.11644515508205813, "avg_r2": 0.11631155459885857, "rmax1": 0.20220220220220175, "rmax2": 0.20320271845447765}, {"corr": -0.29999999999999993, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0009536287447221709, "nc2": 0.0009536287447221709, "u1": 0.08777726097678253, "u2": 0.08593462619620931, "avg_r1": 0.04138899980808719, "avg_r2": 0.041206668512771036, "rmax1": 0.07807132140064212, "rmax2": 0.07707707706698957}, {"corr": -0.29999999999999993, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0008623311790969534, "nc2": 0.0008623311790969534, "u1": 0.4295676357737434, "u2": 0.42975103535368897, "avg_r1": 0.42601229778207483, "avg_r2": 0.4265017447820899, "rmax1": 0.5589403172514387, "rmax2": 0.5597580804552126}, {"corr": -0.29999999999999993, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0006585392125471601, "nc2": 0.0006585392125471601, "u1": 0.4267786855706413, "u2": 0.4266141355152286, "avg_r1": 0.42326665307401545, "avg_r2": 0.4228643944941548, "rmax1": 0.5565565760807099, "rmax2": 0.5575528078975155}, {"corr": -0.29999999999999993, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0009397920919804181, "nc2": 0.0009397920919804181, "u1": 0.41940184908786393, "u2": 0.42023465806646243, "avg_r1": 0.4167045181087219, "avg_r2": 0.41889587430789776, "rmax1": 0.5509369684393433, "rmax2": 0.551561409576123}, {"corr": -0.29999999999999993, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0007557335517909269, "nc2": 0.0007557335517909269, "u1": 0.4005214446118204, "u2": 0.40147541982812984, "avg_r1": 0.3961804527150842, "avg_r2": 0.3984253213461155, "rmax1": 0.5325407181225374, "rmax2": 0.5348101145546527}, {"corr": -0.29999999999999993, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0007282455322649706, "nc2": 0.0007282455322649706, "u1": 0.3489736035221346, "u2": 0.3490031934121481, "avg_r1": 0.3450225296765118, "avg_r2": 0.34506616730186046, "rmax1": 0.4844518341834702, "rmax2": 0.48349669084855146}, {"corr": -0.29999999999999993, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0011495229347172342, "nc2": 0.0011495229347172342, "u1": 0.24596283165648242, "u2": 0.2452621407076483, "avg_r1": 0.23819886532217352, "avg_r2": 0.2375826172377412, "rmax1": 0.3663882623198164, "rmax2": 0.3663313906056125}, {"corr": -0.29999999999999993, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.001168304948387433, "nc2": 0.001168304948387433, "u1": 0.13928511027651005, "u2": 0.13944657443011393, "avg_r1": 0.11324754881251539, "avg_r2": 0.11329814620856346, "rmax1": 0.1961961922989789, "rmax2": 0.1957501095868025}, {"corr": -0.29999999999999993, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0009760544044936093, "nc2": 0.0009760544044936231, "u1": 0.1240362498434127, "u2": 0.12629694916010237, "avg_r1": 0.037343176772870884, "avg_r2": 0.03759718626958486, "rmax1": 9.023816426903633e-05, "rmax2": 0.0010010014049284866}, {"corr": -0.29999999999999993, "noise": 0.01, "C": 0, "nc1": 0.0008861490996780463, "nc2": 0.0008861490996780463, "u1": 0.4293365961638319, "u2": 0.4297612861810898, "avg_r1": 0.42605151921909756, "avg_r2": 0.4271225576679262, "rmax1": 0.5525435427748824, "rmax2": 0.5516085080749988}, {"corr": -0.29999999999999993, "noise": 0.01, "C": 0.01, "nc1": 0.000825971267569503, "nc2": 0.000825971267569503, "u1": 0.4264068980001637, "u2": 0.42647677655277294, "avg_r1": 0.4236966428952091, "avg_r2": 0.4238605012909258, "rmax1": 0.5489280469855601, "rmax2": 0.5494885426141791}, {"corr": -0.29999999999999993, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0007595057752515233, "nc2": 0.0007595057752515233, "u1": 0.4200426962933141, "u2": 0.41990363991032076, "avg_r1": 0.4176722474077766, "avg_r2": 0.41729558895667646, "rmax1": 0.5440933326864924, "rmax2": 0.5435446687439618}, {"corr": -0.29999999999999993, "noise": 0.01, "C": 0.1, "nc1": 0.0006931970240658947, "nc2": 0.0006931970240658947, "u1": 0.40101642683766037, "u2": 0.4015971984177286, "avg_r1": 0.3959411563909091, "avg_r2": 0.39731362119485236, "rmax1": 0.5263808288476713, "rmax2": 0.526057003685659}, {"corr": -0.29999999999999993, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0006779475800747226, "nc2": 0.0006779475800747226, "u1": 0.35047484631022136, "u2": 0.3499987936906186, "avg_r1": 0.34338839653564834, "avg_r2": 0.34249712312477143, "rmax1": 0.47637046320712, "rmax2": 0.47547529913975617}, {"corr": -0.29999999999999993, "noise": 0.01, "C": 1.0, "nc1": 0.0006559038280651297, "nc2": 0.0006559038280651575, "u1": 0.24977114063295294, "u2": 0.24957561424358501, "avg_r1": 0.23444929839821468, "avg_r2": 0.23431273316350743, "rmax1": 0.35635633019776436, "rmax2": 0.3572906064937031}, {"corr": -0.29999999999999993, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0009512116470057341, "nc2": 0.0009512116470057341, "u1": 0.15769523391329898, "u2": 0.15576782945230072, "avg_r1": 0.10818300138251336, "avg_r2": 0.10754637699281283, "rmax1": 0.18418964749118963, "rmax2": 0.1831831629638787}, {"corr": -0.29999999999999993, "noise": 0.01, "C": 10.0, "nc1": 0.0005877675162773155, "nc2": 0.0005877675162773155, "u1": 0.19723092517575103, "u2": 0.19912475608325197, "avg_r1": 0.030069594316942096, "avg_r2": 0.030279061111652402, "rmax1": 1.096569738318241e-18, "rmax2": 0.0010010010014765232}, {"corr": -0.29999999999999993, "noise": 0.01778279410038923, "C": 0, "nc1": 0.0008897387913044952, "nc2": 0.0008897387913044952, "u1": 0.4307342994374479, "u2": 0.4303234779077731, "avg_r1": 0.4247450642527444, "avg_r2": 0.4234230905436146, "rmax1": 0.5385680293714381, "rmax2": 0.5375375392790357}, {"corr": -0.29999999999999993, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.0007989818442431518, "nc2": 0.0007989818442431518, "u1": 0.42754802850669704, "u2": 0.4268865724102775, "avg_r1": 0.42278553894976045, "avg_r2": 0.42086053555813413, "rmax1": 0.5358993711024098, "rmax2": 0.5353026683485831}, {"corr": -0.29999999999999993, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.001022209435826149, "nc2": 0.001022209435826149, "u1": 0.42110864798003605, "u2": 0.4215539384798331, "avg_r1": 0.4134548542214068, "avg_r2": 0.41472666181837337, "rmax1": 0.528532085333665, "rmax2": 0.5299578749186082}, {"corr": -0.29999999999999993, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.0008473959697579136, "nc2": 0.0008473959697579136, "u1": 0.4030721380084896, "u2": 0.402366540900487, "avg_r1": 0.3943286306133811, "avg_r2": 0.392555798212197, "rmax1": 0.5123517289024853, "rmax2": 0.5115093040250196}, {"corr": -0.29999999999999993, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0008169802173914054, "nc2": 0.0008169802173914054, "u1": 0.3520885315292612, "u2": 0.3515890823176339, "avg_r1": 0.3407587767884839, "avg_r2": 0.3397770636433768, "rmax1": 0.4609817023452919, "rmax2": 0.45946293230059637}, {"corr": -0.29999999999999993, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0007454953672677012, "nc2": 0.0007454953672677012, "u1": 0.25742756794974725, "u2": 0.2561275388503943, "avg_r1": 0.22877901268672354, "avg_r2": 0.2276889387866766, "rmax1": 0.33835824098099826, "rmax2": 0.34000116134552444}, {"corr": -0.29999999999999993, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0006571867593239689, "nc2": 0.0006571867593239689, "u1": 0.19040522915412586, "u2": 0.1899776459868455, "avg_r1": 0.09746397183364386, "avg_r2": 0.09739643969782485, "rmax1": 0.16209730507393563, "rmax2": 0.0010067578125344844}, {"corr": -0.29999999999999993, "noise": 0.01778279410038923, "C": 10.0, "nc1": 8.194930047500382e-05, "nc2": 8.194930047500382e-05, "u1": 0.27041889600903557, "u2": 0.2740940973038634, "avg_r1": 0.022541815677466093, "avg_r2": 0.022999669649492526, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": -0.29999999999999993, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0007947905831937052, "nc2": 0.0007947905831937052, "u1": 0.43255742768980454, "u2": 0.4312338446829822, "avg_r1": 0.4226874729397868, "avg_r2": 0.4185929223872303, "rmax1": 0.5159832942632863, "rmax2": 0.5153719856759982}, {"corr": -0.29999999999999993, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0013011528388145455, "nc2": 0.0013011528388145455, "u1": 0.43011294619396334, "u2": 0.4291779537734802, "avg_r1": 0.4169305377192527, "avg_r2": 0.4144730379180852, "rmax1": 0.5124352810179084, "rmax2": 0.5114618872787845}, {"corr": -0.29999999999999993, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0008830894325354, "nc2": 0.0008830894325354, "u1": 0.4221782479814571, "u2": 0.4226141643099396, "avg_r1": 0.4111858367682152, "avg_r2": 0.4123171358888815, "rmax1": 0.5064441304826878, "rmax2": 0.5075074495625387}, {"corr": -0.29999999999999993, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.0007549352645766505, "nc2": 0.0007549352645766505, "u1": 0.40446286035698475, "u2": 0.40471720580828474, "avg_r1": 0.38905656119564114, "avg_r2": 0.3897148362392456, "rmax1": 0.4876706301505076, "rmax2": 0.48809862278856364}, {"corr": -0.29999999999999993, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0006481124950345474, "nc2": 0.0006481124950345474, "u1": 0.35570186980865637, "u2": 0.3552065318947446, "avg_r1": 0.3347396233223361, "avg_r2": 0.33371967414213555, "rmax1": 0.43548450226171587, "rmax2": 0.4353808438339337}, {"corr": -0.29999999999999993, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0006499211551445616, "nc2": 0.0006499211551445616, "u1": 0.27020162214555665, "u2": 0.2715814876115388, "avg_r1": 0.2153299433274986, "avg_r2": 0.21658057120619595, "rmax1": 0.3099314853851206, "rmax2": 0.30948152788976957}, {"corr": -0.29999999999999993, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.00030738501710167454, "nc2": 0.00030738501710167454, "u1": 0.24899776609954027, "u2": 0.2485857454389272, "avg_r1": 0.07917213281568905, "avg_r2": 0.07905353185626046, "rmax1": 7.862373008807773e-08, "rmax2": 0.001056212743123218}, {"corr": -0.29999999999999993, "noise": 0.03162277660168379, "C": 10.0, "nc1": 7.609447364570476e-05, "nc2": 7.609447364570476e-05, "u1": 0.492519407870733, "u2": 0.4972470663429389, "avg_r1": 2.0681165655802573e-05, "avg_r2": 0.0010026713290305904, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.29999999999999993, "noise": 0.05623413251903491, "C": 0, "nc1": 0.00044718754667216754, "nc2": 0.00044718754667216754, "u1": 0.434875070682757, "u2": 0.43301385286849553, "avg_r1": 0.41895374191370294, "avg_r2": 0.4134454210259638, "rmax1": 0.4766277644197655, "rmax2": 0.4774778498174955}, {"corr": -0.29999999999999993, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0008697149540158322, "nc2": 0.0008697149540158322, "u1": 0.43289020688756924, "u2": 0.43095081108257827, "avg_r1": 0.4133337635557041, "avg_r2": 0.40803642673768536, "rmax1": 0.47416586391622073, "rmax2": 0.47544833508361417}, {"corr": -0.29999999999999993, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0005631033628463178, "nc2": 0.0005631033628463178, "u1": 0.42670170791458334, "u2": 0.42552814849212867, "avg_r1": 0.4045437242840924, "avg_r2": 0.4012724255000542, "rmax1": 0.4664668084566608, "rmax2": 0.46941411031835}, {"corr": -0.29999999999999993, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.00035771775428383723, "nc2": 0.00035771775428383723, "u1": 0.4074168232810771, "u2": 0.40807260113711397, "avg_r1": 0.38199094134882655, "avg_r2": 0.3836658680157129, "rmax1": 0.4504483422663517, "rmax2": 0.44944152391252085}, {"corr": -0.29999999999999993, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.0007290205038353315, "nc2": 0.0007290205038353315, "u1": 0.3635621213777329, "u2": 0.3647329022146055, "avg_r1": 0.3184640024790208, "avg_r2": 0.3206549769771276, "rmax1": 0.3924233123835791, "rmax2": 0.3933836738578008}, {"corr": -0.29999999999999993, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.0007357429319243547, "nc2": 0.0007357429319243547, "u1": 0.29196867871883214, "u2": 0.2924273351699426, "avg_r1": 0.19713855703270577, "avg_r2": 0.1975146743291905, "rmax1": 0.26024083860414526, "rmax2": 0.25997022550938587}, {"corr": -0.29999999999999993, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 3.4660620102322515e-05, "nc2": 3.4660620102322515e-05, "u1": 0.3044391912942546, "u2": 0.3039933449779476, "avg_r1": 0.061825169507514745, "avg_r2": 0.06171678638291743, "rmax1": 0.07007007007007007, "rmax2": 0.07107107107107107}, {"corr": -0.29999999999999993, "noise": 0.05623413251903491, "C": 10.0, "nc1": 4.641978109126699e-05, "nc2": 4.641978109126699e-05, "u1": 0.49602151087149987, "u2": 0.49390077830716217, "avg_r1": 3.273407336075922e-06, "avg_r2": 0.001004497642963551, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.29999999999999993, "noise": 0.1, "C": 0, "nc1": 2.696640079613566e-05, "nc2": 2.696640079613566e-05, "u1": 0.43533214901008505, "u2": 0.4342126660555585, "avg_r1": 0.42079115745935086, "avg_r2": 0.41730673954764863, "rmax1": 0.4264264264264264, "rmax2": 0.42542542542542544}, {"corr": -0.29999999999999993, "noise": 0.1, "C": 0.01, "nc1": 1.8513672316311514e-05, "nc2": 1.8513672316311514e-05, "u1": 0.43110133845544163, "u2": 0.4317065882441659, "avg_r1": 0.4162950652124344, "avg_r2": 0.4182787361094052, "rmax1": 0.4224224224224224, "rmax2": 0.4214214214214214}, {"corr": -0.29999999999999993, "noise": 0.1, "C": 0.03162277660168379, "nc1": 3.8476568921474996e-05, "nc2": 3.8476568921474996e-05, "u1": 0.42676674556291216, "u2": 0.42552046112992115, "avg_r1": 0.40956970244378826, "avg_r2": 0.40585206946971486, "rmax1": 0.4164164164164164, "rmax2": 0.41541541541541543}, {"corr": -0.29999999999999993, "noise": 0.1, "C": 0.1, "nc1": 8.091897904000112e-05, "nc2": 8.091897904000112e-05, "u1": 0.40819897708650993, "u2": 0.4101237398325386, "avg_r1": 0.3809555504521578, "avg_r2": 0.3861109336170542, "rmax1": 0.3943943943943944, "rmax2": 0.395395395395395}, {"corr": -0.29999999999999993, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.00012615185264869266, "nc2": 0.00012615185264869266, "u1": 0.3654541832600928, "u2": 0.3631356400886194, "avg_r1": 0.324296770004459, "avg_r2": 0.3199249789239359, "rmax1": 0.33733319383551114, "rmax2": 0.33733733733733734}, {"corr": -0.29999999999999993, "noise": 0.1, "C": 1.0, "nc1": 2.83156114235239e-05, "nc2": 2.83156114235239e-05, "u1": 0.2962405650950401, "u2": 0.2959550140020267, "avg_r1": 0.1950850886935364, "avg_r2": 0.19485054234941013, "rmax1": 0.1961961961961962, "rmax2": 0.1951951951951952}, {"corr": -0.29999999999999993, "noise": 0.1, "C": 3.1622776601683795, "nc1": 1.3067015430967555e-05, "nc2": 1.3067015430967555e-05, "u1": 0.4979867681035057, "u2": 0.4988192942357679, "avg_r1": 5.233327916274614e-06, "avg_r2": 0.0010047783270420022, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.29999999999999993, "noise": 0.1, "C": 10.0, "nc1": 0.0001544058418200822, "nc2": 0.0001544058418200822, "u1": 0.4979075932390631, "u2": 0.4918950890355645, "avg_r1": 9.256345186846333e-06, "avg_r2": 0.0010104753705911615, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.19999999999999996, "noise": -1, "C": 0, "nc1": 0.0008349091292526034, "nc2": 0.0008349091292526034, "u1": 0.4239197607702462, "u2": 0.42433659390045986, "avg_r1": 0.42191771230245023, "avg_r2": 0.42302236000943416, "rmax1": 0.5646459575238176, "rmax2": 0.5659185484103395}, {"corr": -0.19999999999999996, "noise": -1, "C": 0.01, "nc1": 0.0009328806995379524, "nc2": 0.0009328806995379524, "u1": 0.42127448109462434, "u2": 0.4207632072858071, "avg_r1": 0.4204795423160682, "avg_r2": 0.41914891365870327, "rmax1": 0.5605565170035376, "rmax2": 0.5626033727394459}, {"corr": -0.19999999999999996, "noise": -1, "C": 0.03162277660168379, "nc1": 0.001027757604583568, "nc2": 0.001027757604583568, "u1": 0.41475587629502025, "u2": 0.41457217979418826, "avg_r1": 0.41371713617155825, "avg_r2": 0.41327816842587634, "rmax1": 0.5544585699876619, "rmax2": 0.5544667283379436}, {"corr": -0.19999999999999996, "noise": -1, "C": 0.1, "nc1": 0.0008647008612737705, "nc2": 0.0008647008612737705, "u1": 0.3952705991870625, "u2": 0.395583282269614, "avg_r1": 0.39457661622908974, "avg_r2": 0.3952768552052227, "rmax1": 0.5352654369717362, "rmax2": 0.5342132995910893}, {"corr": -0.19999999999999996, "noise": -1, "C": 0.31622776601683794, "nc1": 0.00075526128265202, "nc2": 0.00075526128265202, "u1": 0.34388702968402807, "u2": 0.3450230943722555, "avg_r1": 0.3419258389187789, "avg_r2": 0.34377941704607057, "rmax1": 0.4787596443643937, "rmax2": 0.4804715473931429}, {"corr": -0.19999999999999996, "noise": -1, "C": 1.0, "nc1": 0.0009794181470869079, "nc2": 0.0009794181470869079, "u1": 0.23984354693247598, "u2": 0.24102034026794186, "avg_r1": 0.23858845369191, "avg_r2": 0.23958157689778897, "rmax1": 0.3555160240621019, "rmax2": 0.35477833176184015}, {"corr": -0.19999999999999996, "noise": -1, "C": 3.1622776601683795, "nc1": 0.001406071997920838, "nc2": 0.001406071997920838, "u1": 0.11987206777812813, "u2": 0.1202358766826792, "avg_r1": 0.11884075039224404, "avg_r2": 0.11895810893927469, "rmax1": 0.19028386750276666, "rmax2": 0.1862617321072002}, {"corr": -0.19999999999999996, "noise": -1, "C": 10.0, "nc1": 0.0018390430445120592, "nc2": 0.0018390430445120592, "u1": 0.044699916570798026, "u2": 0.043622015422563755, "avg_r1": 0.04559303591274659, "avg_r2": 0.045495726124838286, "rmax1": 0.07526183512603037, "rmax2": 0.07513237749711213}, {"corr": -0.19999999999999996, "noise": 0, "C": 0, "nc1": 0.0007272436759854783, "nc2": 0.0007272436759854783, "u1": 0.4238836208851359, "u2": 0.4243493297246002, "avg_r1": 0.42187864902942773, "avg_r2": 0.42311191404752346, "rmax1": 0.5631679451175329, "rmax2": 0.5640113840105618}, {"corr": -0.19999999999999996, "noise": 0, "C": 0.01, "nc1": 0.0011836595415732898, "nc2": 0.0011836595415732898, "u1": 0.42160486419113025, "u2": 0.42110668352086233, "avg_r1": 0.4196005321646147, "avg_r2": 0.4182874118959112, "rmax1": 0.5664674345838985, "rmax2": 0.5596031520210711}, {"corr": -0.19999999999999996, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0006297819987712283, "nc2": 0.0006297819987712283, "u1": 0.41480035999493825, "u2": 0.4143407292366305, "avg_r1": 0.4142940528913636, "avg_r2": 0.41317376861421823, "rmax1": 0.5566444072872706, "rmax2": 0.5558371122111714}, {"corr": -0.19999999999999996, "noise": 0, "C": 0.1, "nc1": 0.0008155527018599007, "nc2": 0.0008155527018599007, "u1": 0.39578657666785755, "u2": 0.39506425065997514, "avg_r1": 0.3957393828801193, "avg_r2": 0.3941469561144253, "rmax1": 0.5385430515750326, "rmax2": 0.5347984249210165}, {"corr": -0.19999999999999996, "noise": 0, "C": 0.31622776601683794, "nc1": 0.001127326972161946, "nc2": 0.001127326972161946, "u1": 0.3443308694557778, "u2": 0.3449281306917427, "avg_r1": 0.34207692954112506, "avg_r2": 0.34305513292818013, "rmax1": 0.47858243593099054, "rmax2": 0.47953179727289985}, {"corr": -0.19999999999999996, "noise": 0, "C": 1.0, "nc1": 0.0011636305984018547, "nc2": 0.0011636305984018547, "u1": 0.23974661218103066, "u2": 0.24061213938989573, "avg_r1": 0.2389316936839471, "avg_r2": 0.23966342292457704, "rmax1": 0.35936093405627145, "rmax2": 0.35743489183202093}, {"corr": -0.19999999999999996, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0016054544313282848, "nc2": 0.0016054544313282848, "u1": 0.11933305072501622, "u2": 0.12117904211570063, "avg_r1": 0.11854972320193036, "avg_r2": 0.11912438011650864, "rmax1": 0.18556036096236872, "rmax2": 0.1868650215346174}, {"corr": -0.19999999999999996, "noise": 0, "C": 10.0, "nc1": 0.0017504332589048585, "nc2": 0.0017504332589048585, "u1": 0.04595194784204609, "u2": 0.04175051510712527, "avg_r1": 0.0457789580522156, "avg_r2": 0.04537164334754737, "rmax1": 0.07428362782027076, "rmax2": 0.0766220563303615}, {"corr": -0.19999999999999996, "noise": 0.001, "C": 0, "nc1": 0.0006516162659698788, "nc2": 0.0006516162659698788, "u1": 0.42414531189503846, "u2": 0.4241601914020833, "avg_r1": 0.4224036296427253, "avg_r2": 0.42241886335335666, "rmax1": 0.570666401990708, "rmax2": 0.5735041331541507}, {"corr": -0.19999999999999996, "noise": 0.001, "C": 0.01, "nc1": 0.0006949652918083471, "nc2": 0.0006949652918083471, "u1": 0.42095479822652165, "u2": 0.42137243477540454, "avg_r1": 0.4189088273521403, "avg_r2": 0.41995939803021065, "rmax1": 0.5705695327661077, "rmax2": 0.5710336806592531}, {"corr": -0.19999999999999996, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0007639874309071093, "nc2": 0.0007639874309071093, "u1": 0.41454169559256804, "u2": 0.41457167130351286, "avg_r1": 0.4137271806645387, "avg_r2": 0.41380386172142214, "rmax1": 0.5645599745984481, "rmax2": 0.5655045613985674}, {"corr": -0.19999999999999996, "noise": 0.001, "C": 0.1, "nc1": 0.0008420439982533834, "nc2": 0.0008420439982533834, "u1": 0.3957632503393147, "u2": 0.39567066105033205, "avg_r1": 0.39439548204756164, "avg_r2": 0.3941776210250033, "rmax1": 0.546327873755473, "rmax2": 0.5470408487693462}, {"corr": -0.19999999999999996, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0011691123616021093, "nc2": 0.0011691123616021093, "u1": 0.3445484258729529, "u2": 0.34455558374755907, "avg_r1": 0.3426793170062746, "avg_r2": 0.3427028262013382, "rmax1": 0.49004849167525344, "rmax2": 0.4948698392015767}, {"corr": -0.19999999999999996, "noise": 0.001, "C": 1.0, "nc1": 0.0016458612224494185, "nc2": 0.0016458612224494185, "u1": 0.24072231602133018, "u2": 0.24091889915452455, "avg_r1": 0.23867320697276176, "avg_r2": 0.23884077492707123, "rmax1": 0.3622998076865105, "rmax2": 0.37705588404593937}, {"corr": -0.19999999999999996, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0018196342160143458, "nc2": 0.0018196342160143458, "u1": 0.12184193645302306, "u2": 0.12285804630359151, "avg_r1": 0.11803143143700906, "avg_r2": 0.11834771225418592, "rmax1": 0.20820685003317813, "rmax2": 0.20895077895764877}, {"corr": -0.19999999999999996, "noise": 0.001, "C": 10.0, "nc1": 0.0014271081133681654, "nc2": 0.0014271081133681654, "u1": 0.05470092551485506, "u2": 0.05287388864485108, "avg_r1": 0.04466885940552051, "avg_r2": 0.044498279945216976, "rmax1": 0.08408408299107274, "rmax2": 0.06706974638869916}, {"corr": -0.19999999999999996, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.00109688899084448, "nc2": 0.00109688899084448, "u1": 0.4240218267608438, "u2": 0.42436999743721315, "avg_r1": 0.4218674703934622, "avg_r2": 0.4227618999955932, "rmax1": 0.5720828110296985, "rmax2": 0.571571071974762}, {"corr": -0.19999999999999996, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0007805652811945785, "nc2": 0.0007805652811945785, "u1": 0.4207717417111696, "u2": 0.42088666622624415, "avg_r1": 0.42014797476271004, "avg_r2": 0.4204401210405525, "rmax1": 0.5685684595747451, "rmax2": 0.569566158489943}, {"corr": -0.19999999999999996, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0007043156858866362, "nc2": 0.0007043156858866362, "u1": 0.41446431268857925, "u2": 0.4148830196794377, "avg_r1": 0.4129706280993872, "avg_r2": 0.4139970804280495, "rmax1": 0.5630650405717408, "rmax2": 0.5635634963987289}, {"corr": -0.19999999999999996, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0009667689530009627, "nc2": 0.0009667689530009627, "u1": 0.3958809935448302, "u2": 0.39562135324023295, "avg_r1": 0.39449888914031866, "avg_r2": 0.39392013160376743, "rmax1": 0.5445445101302717, "rmax2": 0.5455127718663505}, {"corr": -0.19999999999999996, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0011321852124750453, "nc2": 0.0011321852124750453, "u1": 0.3444954009717876, "u2": 0.34443070410823484, "avg_r1": 0.3428867197568496, "avg_r2": 0.34279568157582463, "rmax1": 0.49446926405801594, "rmax2": 0.493493462412556}, {"corr": -0.19999999999999996, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0011487756857915532, "nc2": 0.0011487756857915532, "u1": 0.2405903445720251, "u2": 0.24111974926558016, "avg_r1": 0.23850424243728074, "avg_r2": 0.23895192121195807, "rmax1": 0.3763590749038897, "rmax2": 0.37537536303799035}, {"corr": -0.19999999999999996, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.001114832068013577, "nc2": 0.001114832068013591, "u1": 0.12424446167551878, "u2": 0.12520971446468254, "avg_r1": 0.11730574921816342, "avg_r2": 0.11760381434331103, "rmax1": 0.20620610836089545, "rmax2": 0.2072071505380016}, {"corr": -0.19999999999999996, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0009074297259972913, "nc2": 0.0009074297259972913, "u1": 0.06717201164986218, "u2": 0.06229897523500926, "avg_r1": 0.04373047952352039, "avg_r2": 0.04325107982250269, "rmax1": 0.08208208201927876, "rmax2": 0.08101035278257465}, {"corr": -0.19999999999999996, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0008971758857120871, "nc2": 0.0008971758857120871, "u1": 0.4242023536872574, "u2": 0.4243922660178579, "avg_r1": 0.4217772058977074, "avg_r2": 0.42227527931990727, "rmax1": 0.5685971567432792, "rmax2": 0.5695693778236274}, {"corr": -0.19999999999999996, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0007734329766889703, "nc2": 0.0007734329766889703, "u1": 0.42112398883366814, "u2": 0.420907405836565, "avg_r1": 0.42008140299289526, "avg_r2": 0.4195330683102995, "rmax1": 0.566566560489149, "rmax2": 0.5675259316049318}, {"corr": -0.19999999999999996, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0008571719849499448, "nc2": 0.0008571719849499448, "u1": 0.41523663221298485, "u2": 0.41519879469033943, "avg_r1": 0.41221900196205674, "avg_r2": 0.41207854414240086, "rmax1": 0.5605605587213763, "rmax2": 0.5614994321876187}, {"corr": -0.19999999999999996, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0007310945743118635, "nc2": 0.0007310945743118635, "u1": 0.3959624826972264, "u2": 0.3960780407649112, "avg_r1": 0.39349022651778975, "avg_r2": 0.39374579276549077, "rmax1": 0.5425425262638149, "rmax2": 0.5433487415208296}, {"corr": -0.19999999999999996, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0011012045921683922, "nc2": 0.0011012045921683922, "u1": 0.34434472702903707, "u2": 0.34499359401125385, "avg_r1": 0.34197609209309293, "avg_r2": 0.3430333452379877, "rmax1": 0.49179965437856193, "rmax2": 0.491490054133221}, {"corr": -0.19999999999999996, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0010050206416137297, "nc2": 0.0010050206416137297, "u1": 0.24239275097722676, "u2": 0.24137398552500877, "avg_r1": 0.23828795388160068, "avg_r2": 0.23743076458577733, "rmax1": 0.3723753319275363, "rmax2": 0.37334238295039207}, {"corr": -0.19999999999999996, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0013154591149134587, "nc2": 0.0013154591149134587, "u1": 0.1303511614680492, "u2": 0.12927385150164222, "avg_r1": 0.11605140828489038, "avg_r2": 0.115712919967505, "rmax1": 0.20413586390439173, "rmax2": 0.20320320320249796}, {"corr": -0.19999999999999996, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.001214807316112107, "nc2": 0.001214807316112107, "u1": 0.08729299676586742, "u2": 0.08726500882699108, "avg_r1": 0.04124079186522549, "avg_r2": 0.041239974550494066, "rmax1": 0.0763937470302582, "rmax2": 0.0770770770770534}, {"corr": -0.19999999999999996, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0010951572466095238, "nc2": 0.0010951572466095238, "u1": 0.42429586925477786, "u2": 0.4244998312238966, "avg_r1": 0.4215232753403093, "avg_r2": 0.42201884257690847, "rmax1": 0.5645864681195658, "rmax2": 0.5654937687747104}, {"corr": -0.19999999999999996, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0007337003803239428, "nc2": 0.0007337003803239428, "u1": 0.42208002516517523, "u2": 0.42147747523004503, "avg_r1": 0.41865530076522817, "avg_r2": 0.417082199487801, "rmax1": 0.562519761417913, "rmax2": 0.5615637315394597}, {"corr": -0.19999999999999996, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.000760632122447702, "nc2": 0.000760632122447702, "u1": 0.41529343788105005, "u2": 0.41523011308943014, "avg_r1": 0.41209374801132126, "avg_r2": 0.41196895769063846, "rmax1": 0.5557481188368103, "rmax2": 0.5562123036987534}, {"corr": -0.19999999999999996, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0012869654646541218, "nc2": 0.0012869654646541218, "u1": 0.3956882495029746, "u2": 0.3959223259506376, "avg_r1": 0.3938592651651751, "avg_r2": 0.394359826557469, "rmax1": 0.5386120832815848, "rmax2": 0.5375375359455101}, {"corr": -0.19999999999999996, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0009752280062099716, "nc2": 0.0009752280062099716, "u1": 0.3456624036951995, "u2": 0.34543938436229504, "avg_r1": 0.3412310904618294, "avg_r2": 0.3408826599047663, "rmax1": 0.4865216608927379, "rmax2": 0.4860045336100582}, {"corr": -0.19999999999999996, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.001484216771550334, "nc2": 0.001484216771550334, "u1": 0.2431376213242448, "u2": 0.24480650188078174, "avg_r1": 0.23538258542762147, "avg_r2": 0.2368110469798934, "rmax1": 0.3663663395384287, "rmax2": 0.367354253236253}, {"corr": -0.19999999999999996, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0015121369290396203, "nc2": 0.0015121369290396203, "u1": 0.1389567363372809, "u2": 0.13763553575376614, "avg_r1": 0.11346142418815783, "avg_r2": 0.11305335316796307, "rmax1": 0.19619635932387547, "rmax2": 0.19711890011919547}, {"corr": -0.19999999999999996, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0011254606641138976, "nc2": 0.0011254606641138976, "u1": 0.12527493763064235, "u2": 0.12627767222060063, "avg_r1": 0.03733156524475384, "avg_r2": 0.03746211628799423, "rmax1": 0.007807520128125978, "rmax2": 0.016005269832177184}, {"corr": -0.19999999999999996, "noise": 0.01, "C": 0, "nc1": 0.0007742287608609733, "nc2": 0.0007742287608609733, "u1": 0.42482448810264056, "u2": 0.4249141216602298, "avg_r1": 0.4204592578044928, "avg_r2": 0.42067192724012903, "rmax1": 0.5565565382740542, "rmax2": 0.5574536754536468}, {"corr": -0.19999999999999996, "noise": 0.01, "C": 0.01, "nc1": 0.0011087551603182755, "nc2": 0.0011087551603182755, "u1": 0.4218876142306787, "u2": 0.4220224499676814, "avg_r1": 0.417296880702569, "avg_r2": 0.4176313902640093, "rmax1": 0.5544232866821095, "rmax2": 0.5536645573960024}, {"corr": -0.19999999999999996, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0010755185425753155, "nc2": 0.0010755185425753155, "u1": 0.4157775965673523, "u2": 0.41610046022225455, "avg_r1": 0.410046917402132, "avg_r2": 0.4106976960232309, "rmax1": 0.548523396474981, "rmax2": 0.5475463117701959}, {"corr": -0.19999999999999996, "noise": 0.01, "C": 0.1, "nc1": 0.001048651433733172, "nc2": 0.001048651433733172, "u1": 0.39660016186103186, "u2": 0.39666778340168796, "avg_r1": 0.392233114124646, "avg_r2": 0.39231591636256247, "rmax1": 0.5307021167061149, "rmax2": 0.5295295088925026}, {"corr": -0.19999999999999996, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0012462796813125787, "nc2": 0.0012462796813125787, "u1": 0.3469643440018848, "u2": 0.34694762360275955, "avg_r1": 0.3387545268222959, "avg_r2": 0.3387666659161167, "rmax1": 0.47839628013705393, "rmax2": 0.4779504995035841}, {"corr": -0.19999999999999996, "noise": 0.01, "C": 1.0, "nc1": 0.0008625285349142531, "nc2": 0.0008625285349142531, "u1": 0.24778323277567865, "u2": 0.24900601877660694, "avg_r1": 0.23182777998004628, "avg_r2": 0.23288152782045884, "rmax1": 0.3571191164872559, "rmax2": 0.3573567802492751}, {"corr": -0.19999999999999996, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0011353329033956527, "nc2": 0.0011353329033956527, "u1": 0.1570419648123944, "u2": 0.1567150553447922, "avg_r1": 0.10755277559942877, "avg_r2": 0.10745315297932242, "rmax1": 0.18401807432194336, "rmax2": 0.1831380947809446}, {"corr": -0.19999999999999996, "noise": 0.01, "C": 10.0, "nc1": 0.0003371734352860256, "nc2": 0.0003371734352860256, "u1": 0.19804784144139442, "u2": 0.20002159649251083, "avg_r1": 0.029970803154206076, "avg_r2": 0.030190674268291945, "rmax1": 1.3522604077159367e-12, "rmax2": 0.0010011325237880737}, {"corr": -0.19999999999999996, "noise": 0.01778279410038923, "C": 0, "nc1": 0.0011572576136886226, "nc2": 0.0011572576136886226, "u1": 0.42694537767648677, "u2": 0.4263009046379996, "avg_r1": 0.41692913177058905, "avg_r2": 0.4152243388357234, "rmax1": 0.5425475013620732, "rmax2": 0.5415485797177471}, {"corr": -0.19999999999999996, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.0011781553989638205, "nc2": 0.0011781553989638205, "u1": 0.4223494606999288, "u2": 0.42266372660573187, "avg_r1": 0.4157067825102375, "avg_r2": 0.41648038532738285, "rmax1": 0.5401299290478975, "rmax2": 0.539539558919701}, {"corr": -0.19999999999999996, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.0011135907450342541, "nc2": 0.0011135907450342541, "u1": 0.41629281112017213, "u2": 0.41781735871734715, "avg_r1": 0.4057829913449369, "avg_r2": 0.40956471191687616, "rmax1": 0.5338030676284281, "rmax2": 0.5335448236712053}, {"corr": -0.19999999999999996, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.0007909402433056711, "nc2": 0.0007909402433056711, "u1": 0.398389608215758, "u2": 0.3983353942048077, "avg_r1": 0.38842921856887647, "avg_r2": 0.38851013974968585, "rmax1": 0.5145145145147946, "rmax2": 0.5162149177825761}, {"corr": -0.19999999999999996, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0011069787628126826, "nc2": 0.0011069787628126826, "u1": 0.3504439731705036, "u2": 0.34877005900932506, "avg_r1": 0.3358089130693317, "avg_r2": 0.33300337447615647, "rmax1": 0.4630948428456535, "rmax2": 0.46146573521619866}, {"corr": -0.19999999999999996, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0009786600341085694, "nc2": 0.0009786600341085694, "u1": 0.25590468076863376, "u2": 0.2559719675417674, "avg_r1": 0.2258573268957024, "avg_r2": 0.22605681053498036, "rmax1": 0.3383438924797282, "rmax2": 0.34080866731322607}, {"corr": -0.19999999999999996, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0007519487832391702, "nc2": 0.0007519487832391702, "u1": 0.1900399229824945, "u2": 0.18982958395307345, "avg_r1": 0.09727342567371969, "avg_r2": 0.09722441792752684, "rmax1": 0.0003236591431036817, "rmax2": 0.0010026403728038294}, {"corr": -0.19999999999999996, "noise": 0.01778279410038923, "C": 10.0, "nc1": 2.2360160948420305e-05, "nc2": 2.2360160948420305e-05, "u1": 0.27008704082190294, "u2": 0.27512616543003093, "avg_r1": 0.022430909208456473, "avg_r2": 0.02303187225060035, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": -0.19999999999999996, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0013143178597682104, "nc2": 0.0013143178597682104, "u1": 0.4283003131099909, "u2": 0.42872811035090663, "avg_r1": 0.41066752198566836, "avg_r2": 0.411866308042301, "rmax1": 0.518518460256128, "rmax2": 0.5186956043919331}, {"corr": -0.19999999999999996, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0009232362819500683, "nc2": 0.0009232362819500683, "u1": 0.42373377517413907, "u2": 0.42545073011475987, "avg_r1": 0.40843244028262754, "avg_r2": 0.41324724201327684, "rmax1": 0.5155565971219235, "rmax2": 0.5155956683841771}, {"corr": -0.19999999999999996, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.001383705510248412, "nc2": 0.001383705510248412, "u1": 0.4187082982599176, "u2": 0.4183667632625002, "avg_r1": 0.40463772718688346, "avg_r2": 0.4037589270896592, "rmax1": 0.5101921267626989, "rmax2": 0.5094759437163661}, {"corr": -0.19999999999999996, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.0010626184180411724, "nc2": 0.0010626184180411724, "u1": 0.3999912566827505, "u2": 0.40029718565839745, "avg_r1": 0.38446831125431136, "avg_r2": 0.3849381895639127, "rmax1": 0.49063097142434575, "rmax2": 0.48984115507061377}, {"corr": -0.19999999999999996, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.001147615198980656, "nc2": 0.001147615198980656, "u1": 0.3518273579246352, "u2": 0.3534329276494808, "avg_r1": 0.3281647098552288, "avg_r2": 0.3308488953352765, "rmax1": 0.43659059345371154, "rmax2": 0.4373951589358825}, {"corr": -0.19999999999999996, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0005738168411800193, "nc2": 0.0005738168411800193, "u1": 0.2705039750579733, "u2": 0.27181075008760264, "avg_r1": 0.21236057877924724, "avg_r2": 0.21355007264379508, "rmax1": 0.30896030207770175, "rmax2": 0.3093218432818057}, {"corr": -0.19999999999999996, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0003813546757561459, "nc2": 0.00038135467575617366, "u1": 0.25063653933994856, "u2": 0.24839683454282319, "avg_r1": 0.07905417437847423, "avg_r2": 0.07836577323610419, "rmax1": 0.006615064436979788, "rmax2": 0.0010010010027345056}, {"corr": -0.19999999999999996, "noise": 0.03162277660168379, "C": 10.0, "nc1": 0.00021350698945943325, "nc2": 0.00021350698945943325, "u1": 0.49228931369673146, "u2": 0.49704013381734213, "avg_r1": 3.920439083656081e-05, "avg_r2": 0.0010278503544140034, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.19999999999999996, "noise": 0.05623413251903491, "C": 0, "nc1": 0.0009697782696621027, "nc2": 0.0009697782696621027, "u1": 0.43019482107584117, "u2": 0.4311975160209239, "avg_r1": 0.4046676897005115, "avg_r2": 0.4074471060483634, "rmax1": 0.47900904621368234, "rmax2": 0.4794794794585526}, {"corr": -0.19999999999999996, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.00046749205975704644, "nc2": 0.00046749205975704644, "u1": 0.4269147267991395, "u2": 0.4289171016294678, "avg_r1": 0.3999617118800751, "avg_r2": 0.40546803023619304, "rmax1": 0.4784777393690801, "rmax2": 0.47569143418796295}, {"corr": -0.19999999999999996, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0007030913632570246, "nc2": 0.0007030913632570246, "u1": 0.42176406833486296, "u2": 0.421679345910887, "avg_r1": 0.3968177515136098, "avg_r2": 0.39654551187198395, "rmax1": 0.4717553500678811, "rmax2": 0.4694694693942641}, {"corr": -0.19999999999999996, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0007023786472404869, "nc2": 0.0007023786472404869, "u1": 0.40373910104521094, "u2": 0.4055968958399732, "avg_r1": 0.37265587558006286, "avg_r2": 0.3771018999673, "rmax1": 0.45168541624686176, "rmax2": 0.4494607905574723}, {"corr": -0.19999999999999996, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.0008497778245626919, "nc2": 0.0008497778245626919, "u1": 0.36065227099196956, "u2": 0.36332025389958045, "avg_r1": 0.3116175778519069, "avg_r2": 0.3163135897243164, "rmax1": 0.3943943923456497, "rmax2": 0.39215897244658693}, {"corr": -0.19999999999999996, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.0012455653520749288, "nc2": 0.0012455653520749288, "u1": 0.29612216266214697, "u2": 0.2938666825996611, "avg_r1": 0.19336681283789814, "avg_r2": 0.1914459408556109, "rmax1": 0.2582582581654639, "rmax2": 0.25925925925925924}, {"corr": -0.19999999999999996, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 4.912176807736479e-05, "nc2": 4.912176807736479e-05, "u1": 0.30562484795560096, "u2": 0.307088134749065, "avg_r1": 0.06074215980675889, "avg_r2": 0.06123784446057982, "rmax1": 0.07007007007007007, "rmax2": 0.06906906929427796}, {"corr": -0.19999999999999996, "noise": 0.05623413251903491, "C": 10.0, "nc1": 9.052840313494848e-05, "nc2": 9.052840313494848e-05, "u1": 0.49600216004623565, "u2": 0.49385191591522537, "avg_r1": 1.518163554351063e-06, "avg_r2": 0.001013074197423757, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.19999999999999996, "noise": 0.1, "C": 0, "nc1": 0.0005223084598505734, "nc2": 0.0005223084598505734, "u1": 0.43367702401862773, "u2": 0.43853499309016836, "avg_r1": 0.3860142966693158, "avg_r2": 0.40046782045470997, "rmax1": 0.4244244244244244, "rmax2": 0.4274274274274274}, {"corr": -0.19999999999999996, "noise": 0.1, "C": 0.01, "nc1": 0.0005502623842677523, "nc2": 0.0005502623842677523, "u1": 0.4359717814510157, "u2": 0.4311631790244286, "avg_r1": 0.3965130507374703, "avg_r2": 0.3825422411172634, "rmax1": 0.4244244244244244, "rmax2": 0.4214214214212764}, {"corr": -0.19999999999999996, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.000490274530504875, "nc2": 0.000490274530504875, "u1": 0.4249696150833445, "u2": 0.42954053326734287, "avg_r1": 0.3779113541209431, "avg_r2": 0.39088835661695764, "rmax1": 0.41441467103142743, "rmax2": 0.41741741741634925}, {"corr": -0.19999999999999996, "noise": 0.1, "C": 0.1, "nc1": 0.0007355102321560669, "nc2": 0.0007355102321560669, "u1": 0.4162796029271862, "u2": 0.4093788623509042, "avg_r1": 0.36579689766322543, "avg_r2": 0.3486605393647615, "rmax1": 0.3963963963963964, "rmax2": 0.3973972612210939}, {"corr": -0.19999999999999996, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.00030743494777940583, "nc2": 0.00030743494777940583, "u1": 0.3668112698102825, "u2": 0.36317289840587147, "avg_r1": 0.3137989765845186, "avg_r2": 0.30715657132239604, "rmax1": 0.3305745989426715, "rmax2": 0.33733733733733734}, {"corr": -0.19999999999999996, "noise": 0.1, "C": 1.0, "nc1": 1.585695484757066e-05, "nc2": 1.585695484757066e-05, "u1": 0.2995448500020606, "u2": 0.2984943627840459, "avg_r1": 0.19014763545555485, "avg_r2": 0.18922296205117506, "rmax1": 0.19419419419419418, "rmax2": 0.1931931931931932}, {"corr": -0.19999999999999996, "noise": 0.1, "C": 3.1622776601683795, "nc1": 4.935637277742044e-05, "nc2": 4.935637277742044e-05, "u1": 0.4979527711799393, "u2": 0.498762585140124, "avg_r1": 3.706292146632396e-05, "avg_r2": 0.0010016311100929974, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.19999999999999996, "noise": 0.1, "C": 10.0, "nc1": 0.000129011543198998, "nc2": 0.000129011543198998, "u1": 0.497934515150318, "u2": 0.4918993189742979, "avg_r1": 5.952249388614614e-06, "avg_r2": 0.001010664238655511, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.09999999999999998, "noise": -1, "C": 0, "nc1": 0.001036276178322193, "nc2": 0.001036276178322193, "u1": 0.4191725645321733, "u2": 0.4192179206157837, "avg_r1": 0.4179446168413373, "avg_r2": 0.4180217950890651, "rmax1": 0.5617772027716533, "rmax2": 0.5647623531422723}, {"corr": -0.09999999999999998, "noise": -1, "C": 0.01, "nc1": 0.0010427989048236719, "nc2": 0.0010427989048236719, "u1": 0.4158392362373006, "u2": 0.4163648661715136, "avg_r1": 0.4147454467172047, "avg_r2": 0.41604708529160245, "rmax1": 0.5635341621744234, "rmax2": 0.5627294483328812}, {"corr": -0.09999999999999998, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0009439509088855491, "nc2": 0.0009439509088855491, "u1": 0.4096619751312531, "u2": 0.40972514514239805, "avg_r1": 0.40944674574962714, "avg_r2": 0.4095906160771139, "rmax1": 0.5621436654493861, "rmax2": 0.5576831806927638}, {"corr": -0.09999999999999998, "noise": -1, "C": 0.1, "nc1": 0.0011758525013104704, "nc2": 0.0011758525013104704, "u1": 0.39119262285623485, "u2": 0.3905997809471528, "avg_r1": 0.39143153792683283, "avg_r2": 0.39016014304387836, "rmax1": 0.5422268133655805, "rmax2": 0.5362645388430489}, {"corr": -0.09999999999999998, "noise": -1, "C": 0.31622776601683794, "nc1": 0.001273519419524971, "nc2": 0.001273519419524971, "u1": 0.34114663717783317, "u2": 0.3403504063508585, "avg_r1": 0.34015220583925276, "avg_r2": 0.33889466637885146, "rmax1": 0.47852086080179546, "rmax2": 0.48010176549055367}, {"corr": -0.09999999999999998, "noise": -1, "C": 1.0, "nc1": 0.001690774640653675, "nc2": 0.001690774640653675, "u1": 0.23881107816956154, "u2": 0.23768981569166997, "avg_r1": 0.2380747113954143, "avg_r2": 0.2371508876361021, "rmax1": 0.355981721948534, "rmax2": 0.35656833341903743}, {"corr": -0.09999999999999998, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0016856384950311026, "nc2": 0.0016856384950311026, "u1": 0.11923417674161955, "u2": 0.12164786231388286, "avg_r1": 0.1179636046913444, "avg_r2": 0.11870785877328646, "rmax1": 0.1842014881485598, "rmax2": 0.1846015109279116}, {"corr": -0.09999999999999998, "noise": -1, "C": 10.0, "nc1": 0.0015639460594392349, "nc2": 0.0015639460594392349, "u1": 0.04548073217920028, "u2": 0.04158636721734626, "avg_r1": 0.04577057188990516, "avg_r2": 0.04538911317139935, "rmax1": 0.07492210356430215, "rmax2": 0.0742795486901491}, {"corr": -0.09999999999999998, "noise": 0, "C": 0, "nc1": 0.000837885755877954, "nc2": 0.000837885755877954, "u1": 0.4192982600921701, "u2": 0.41888928449311175, "avg_r1": 0.4187515269927091, "avg_r2": 0.4177141835697413, "rmax1": 0.5654906726686153, "rmax2": 0.5697435069787462}, {"corr": -0.09999999999999998, "noise": 0, "C": 0.01, "nc1": 0.0007469277729584833, "nc2": 0.0007469277729584833, "u1": 0.4159023411180124, "u2": 0.41656479675522173, "avg_r1": 0.41425608502751265, "avg_r2": 0.41590000987054426, "rmax1": 0.5630959742926744, "rmax2": 0.5621966281667975}, {"corr": -0.09999999999999998, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0009232234533045891, "nc2": 0.0009232234533045891, "u1": 0.40982801549548153, "u2": 0.41034255112072104, "avg_r1": 0.40796984951457776, "avg_r2": 0.40918809868025185, "rmax1": 0.5570436159677445, "rmax2": 0.557059521716099}, {"corr": -0.09999999999999998, "noise": 0, "C": 0.1, "nc1": 0.0008092287213830596, "nc2": 0.0008092287213830596, "u1": 0.391223446155887, "u2": 0.39094317909133236, "avg_r1": 0.39069382135445657, "avg_r2": 0.3900999909522699, "rmax1": 0.5409918007653592, "rmax2": 0.5358923279925268}, {"corr": -0.09999999999999998, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0009828066845953831, "nc2": 0.0009828066845953831, "u1": 0.34102343852246836, "u2": 0.3405015324257545, "avg_r1": 0.33992281630151966, "avg_r2": 0.3390900748794349, "rmax1": 0.4789537831507158, "rmax2": 0.4811429448590652}, {"corr": -0.09999999999999998, "noise": 0, "C": 1.0, "nc1": 0.0011974130930575144, "nc2": 0.0011974130930575144, "u1": 0.23883303132223108, "u2": 0.23768403791645526, "avg_r1": 0.23807987047157192, "avg_r2": 0.23713262725120188, "rmax1": 0.35430112853486895, "rmax2": 0.35477459787266385}, {"corr": -0.09999999999999998, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0009743817987022535, "nc2": 0.0009743817987022535, "u1": 0.11871927355154444, "u2": 0.1208499284592377, "avg_r1": 0.11820724918442367, "avg_r2": 0.1188671277727815, "rmax1": 0.1871125692212684, "rmax2": 0.18754594883625075}, {"corr": -0.09999999999999998, "noise": 0, "C": 10.0, "nc1": 0.0014296933762604491, "nc2": 0.0014296933762604491, "u1": 0.04591515820527373, "u2": 0.04295239226211403, "avg_r1": 0.04563172683057402, "avg_r2": 0.045348464492941346, "rmax1": 0.0720971257991221, "rmax2": 0.07315637044244158}, {"corr": -0.09999999999999998, "noise": 0.001, "C": 0, "nc1": 0.0009086718732519428, "nc2": 0.0009086718732519428, "u1": 0.41926751758539926, "u2": 0.41914336421489623, "avg_r1": 0.4181069903355522, "avg_r2": 0.41779653785021104, "rmax1": 0.5785650281846179, "rmax2": 0.5729312537268683}, {"corr": -0.09999999999999998, "noise": 0.001, "C": 0.01, "nc1": 0.0009242294816070307, "nc2": 0.0009242294816070307, "u1": 0.4163209896946482, "u2": 0.4159558788846367, "avg_r1": 0.41576025278108664, "avg_r2": 0.4148595960665128, "rmax1": 0.5734621158144585, "rmax2": 0.5755633957981986}, {"corr": -0.09999999999999998, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0010562134548111057, "nc2": 0.0010562134548111057, "u1": 0.4101298228920756, "u2": 0.40993240739989667, "avg_r1": 0.40895009321894293, "avg_r2": 0.4084851851242234, "rmax1": 0.5665950057300834, "rmax2": 0.5695372099154218}, {"corr": -0.09999999999999998, "noise": 0.001, "C": 0.1, "nc1": 0.0008407359350094401, "nc2": 0.0008407359350094401, "u1": 0.3909399598362098, "u2": 0.39113145393043297, "avg_r1": 0.390287736538106, "avg_r2": 0.39070567412911705, "rmax1": 0.5501037681422399, "rmax2": 0.5514745925797058}, {"corr": -0.09999999999999998, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0012778987130788177, "nc2": 0.0012778987130788177, "u1": 0.34052106265838256, "u2": 0.34112070617391155, "avg_r1": 0.33893868135753114, "avg_r2": 0.33988504514527085, "rmax1": 0.4984658079643322, "rmax2": 0.4910642414618632}, {"corr": -0.09999999999999998, "noise": 0.001, "C": 1.0, "nc1": 0.001159044045486196, "nc2": 0.001159044045486196, "u1": 0.23886086057097988, "u2": 0.23862113424013892, "avg_r1": 0.23730419331329866, "avg_r2": 0.23711214707436118, "rmax1": 0.37826746787463195, "rmax2": 0.3642882641878309}, {"corr": -0.09999999999999998, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0014121293596913442, "nc2": 0.0014121293596913442, "u1": 0.12079727868864602, "u2": 0.12287914440653495, "avg_r1": 0.11758786344260212, "avg_r2": 0.11822532707970651, "rmax1": 0.20795295078800966, "rmax2": 0.20910096791187344}, {"corr": -0.09999999999999998, "noise": 0.001, "C": 10.0, "nc1": 0.0015870740660991131, "nc2": 0.0015870740660991131, "u1": 0.05414613579912419, "u2": 0.053930028548674666, "avg_r1": 0.044537799337829795, "avg_r2": 0.044527344580651065, "rmax1": 0.08408407997438835, "rmax2": 0.03137623530640666}, {"corr": -0.09999999999999998, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0010309138168402288, "nc2": 0.0010309138168402288, "u1": 0.4198294964926107, "u2": 0.4192777847963633, "avg_r1": 0.417767284330795, "avg_r2": 0.4163884337227417, "rmax1": 0.576576481360664, "rmax2": 0.5774987477730051}, {"corr": -0.09999999999999998, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0009434675689729555, "nc2": 0.0009434675689729555, "u1": 0.4160547264415239, "u2": 0.4162991896163757, "avg_r1": 0.4149071728351279, "avg_r2": 0.41550863727294607, "rmax1": 0.5745741578876057, "rmax2": 0.5735729142449357}, {"corr": -0.09999999999999998, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0009898568996166701, "nc2": 0.0009898568996166701, "u1": 0.41020340631719077, "u2": 0.40980819977640737, "avg_r1": 0.409241280504869, "avg_r2": 0.40830792111906494, "rmax1": 0.5685507767463511, "rmax2": 0.5675675577097468}, {"corr": -0.09999999999999998, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.001217123865618397, "nc2": 0.001217123865618397, "u1": 0.39140269760861784, "u2": 0.39098613530049975, "avg_r1": 0.3906038171219561, "avg_r2": 0.38972084177955924, "rmax1": 0.5485455776024601, "rmax2": 0.5495193766379571}, {"corr": -0.09999999999999998, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0009674407206479163, "nc2": 0.0009674407206479163, "u1": 0.3409948685205921, "u2": 0.3404857440148373, "avg_r1": 0.3399410663594309, "avg_r2": 0.3391339215647281, "rmax1": 0.4964918287491851, "rmax2": 0.4974725263089305}, {"corr": -0.09999999999999998, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.000968419167602319, "nc2": 0.000968419167602319, "u1": 0.23961090027027765, "u2": 0.2390859455767538, "avg_r1": 0.23692307251102301, "avg_r2": 0.23648961587407435, "rmax1": 0.3763762120355913, "rmax2": 0.3773211882134668}, {"corr": -0.09999999999999998, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0011844731148521886, "nc2": 0.0011844731148522164, "u1": 0.12392783813979728, "u2": 0.12383996070026866, "avg_r1": 0.11729209468927651, "avg_r2": 0.11726444698651774, "rmax1": 0.20620565018284934, "rmax2": 0.20720711887909024}, {"corr": -0.09999999999999998, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0012832575257410647, "nc2": 0.0012832575257410717, "u1": 0.06698198009661323, "u2": 0.06105979926375125, "avg_r1": 0.04382856431352776, "avg_r2": 0.04324591232364816, "rmax1": 0.08208208207251722, "rmax2": 0.08106746921620396}, {"corr": -0.09999999999999998, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0008855268414280637, "nc2": 0.0008855268414280637, "u1": 0.4192933338710598, "u2": 0.4192580553613494, "avg_r1": 0.4178170648831536, "avg_r2": 0.4177301867636003, "rmax1": 0.5745712923606778, "rmax2": 0.5736285205184073}, {"corr": -0.09999999999999998, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0006936043973853612, "nc2": 0.0006936043973853612, "u1": 0.4165064728446385, "u2": 0.4162174353886506, "avg_r1": 0.4151095138891582, "avg_r2": 0.41439698615603904, "rmax1": 0.5718897950091486, "rmax2": 0.5715715566648226}, {"corr": -0.09999999999999998, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0009737974865428045, "nc2": 0.0009737974865428045, "u1": 0.41019145904409493, "u2": 0.4102674166364589, "avg_r1": 0.40814083046718286, "avg_r2": 0.40834337181866065, "rmax1": 0.5645647169050837, "rmax2": 0.5655367388420728}, {"corr": -0.09999999999999998, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0008381905664019973, "nc2": 0.0008381905664019973, "u1": 0.39140922524087, "u2": 0.3912070403934156, "avg_r1": 0.39013295717557195, "avg_r2": 0.3896984949430095, "rmax1": 0.5465574069340406, "rmax2": 0.5473017571540296}, {"corr": -0.09999999999999998, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.001044023892929069, "nc2": 0.001044023892929069, "u1": 0.3415644615204619, "u2": 0.3410737382268622, "avg_r1": 0.33901381184956436, "avg_r2": 0.33822625101006043, "rmax1": 0.49444574625804366, "rmax2": 0.49349386415854596}, {"corr": -0.09999999999999998, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0010088591624301535, "nc2": 0.0010088591624301535, "u1": 0.2402757862671276, "u2": 0.2403580000466342, "avg_r1": 0.2358689410318766, "avg_r2": 0.2359400679386487, "rmax1": 0.3742740769731076, "rmax2": 0.373373345964753}, {"corr": -0.09999999999999998, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0016038265565003762, "nc2": 0.0016038265565003762, "u1": 0.12893375374647517, "u2": 0.12984598123335764, "avg_r1": 0.11544131097924346, "avg_r2": 0.11573212823821127, "rmax1": 0.2022022021523809, "rmax2": 0.2032021850684188}, {"corr": -0.09999999999999998, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0014201801999672858, "nc2": 0.0014201801999672858, "u1": 0.08478999315936399, "u2": 0.08850062354169748, "avg_r1": 0.04108802652736856, "avg_r2": 0.04147437007975502, "rmax1": 0.07607605416376469, "rmax2": 0.07707704697749033}, {"corr": -0.09999999999999998, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0009808438672019304, "nc2": 0.0009808438672019304, "u1": 0.4195895464676041, "u2": 0.41964507224880554, "avg_r1": 0.4168571214002391, "avg_r2": 0.41701211543083755, "rmax1": 0.5686780396480153, "rmax2": 0.5695640255950739}, {"corr": -0.09999999999999998, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0008859177146584019, "nc2": 0.0008859177146584019, "u1": 0.41662928233553453, "u2": 0.41659444958775, "avg_r1": 0.4141806783313131, "avg_r2": 0.4141049196783268, "rmax1": 0.5665607574242345, "rmax2": 0.5673321736255197}, {"corr": -0.09999999999999998, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.000895094467361135, "nc2": 0.000895094467361135, "u1": 0.4102893311907746, "u2": 0.41071226802661853, "avg_r1": 0.4071115857444358, "avg_r2": 0.4080780969974074, "rmax1": 0.5608496154074777, "rmax2": 0.5595595595597735}, {"corr": -0.09999999999999998, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0009774089622620608, "nc2": 0.0009774089622620608, "u1": 0.39220071412241336, "u2": 0.3924681071644207, "avg_r1": 0.38744490912612445, "avg_r2": 0.38801776296502, "rmax1": 0.542465135350569, "rmax2": 0.5415541147119416}, {"corr": -0.09999999999999998, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0012600335484567182, "nc2": 0.0012600335484567182, "u1": 0.3422016134072328, "u2": 0.3420568756051935, "avg_r1": 0.337451840758755, "avg_r2": 0.3372227233040064, "rmax1": 0.4889061106771607, "rmax2": 0.4894317519802647}, {"corr": -0.09999999999999998, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0013884231256165724, "nc2": 0.0013884231256165724, "u1": 0.24231632742663997, "u2": 0.2425604054941748, "avg_r1": 0.23406183333488595, "avg_r2": 0.2342403958445724, "rmax1": 0.36839825852696595, "rmax2": 0.3673673664354564}, {"corr": -0.09999999999999998, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0009755054525050766, "nc2": 0.0009755054525050766, "u1": 0.13925317726903533, "u2": 0.13908998978147727, "avg_r1": 0.11259757163864133, "avg_r2": 0.11256205477465778, "rmax1": 0.1961961897583531, "rmax2": 0.1971162487349049}, {"corr": -0.09999999999999998, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0009681779912908139, "nc2": 0.0009681779912908139, "u1": 0.12644979130335887, "u2": 0.12451515140691441, "avg_r1": 0.03750496605459072, "avg_r2": 0.03731025082422629, "rmax1": 1.3568891935326767e-05, "rmax2": 0.06906906906906907}, {"corr": -0.09999999999999998, "noise": 0.01, "C": 0, "nc1": 0.001164807595405437, "nc2": 0.001164807595405437, "u1": 0.42058036379109576, "u2": 0.42069760641878107, "avg_r1": 0.4141654699394141, "avg_r2": 0.41456041778956204, "rmax1": 0.5605683392049405, "rmax2": 0.5615426503693721}, {"corr": -0.09999999999999998, "noise": 0.01, "C": 0.01, "nc1": 0.0009625312343678472, "nc2": 0.0009625312343678472, "u1": 0.41717698512213036, "u2": 0.41761732649716055, "avg_r1": 0.411628747197192, "avg_r2": 0.41279377625247293, "rmax1": 0.5567903713674771, "rmax2": 0.5587821101417834}, {"corr": -0.09999999999999998, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0010840798561528309, "nc2": 0.0010840798561528309, "u1": 0.41122767652510056, "u2": 0.4112256919617361, "avg_r1": 0.4058434729633891, "avg_r2": 0.40589453769980754, "rmax1": 0.5524664780895442, "rmax2": 0.551820032334059}, {"corr": -0.09999999999999998, "noise": 0.01, "C": 0.1, "nc1": 0.00078679961875322, "nc2": 0.00078679961875322, "u1": 0.39262639925601206, "u2": 0.3930407209944547, "avg_r1": 0.38619061044891606, "avg_r2": 0.3871278294810309, "rmax1": 0.5325719926219681, "rmax2": 0.533879072692311}, {"corr": -0.09999999999999998, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0012060537193419596, "nc2": 0.0012060537193419596, "u1": 0.3435113654108941, "u2": 0.3435419269571623, "avg_r1": 0.33512137436293454, "avg_r2": 0.33512308681438774, "rmax1": 0.48057355889332487, "rmax2": 0.4795326662770431}, {"corr": -0.09999999999999998, "noise": 0.01, "C": 1.0, "nc1": 0.0013101503067966813, "nc2": 0.0013101503067966813, "u1": 0.247343485100026, "u2": 0.24664671724935827, "avg_r1": 0.23068448256853502, "avg_r2": 0.23005901517649985, "rmax1": 0.35864037133859716, "rmax2": 0.3573573262599227}, {"corr": -0.09999999999999998, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0016401461598943845, "nc2": 0.0016401461598943845, "u1": 0.15645400267300555, "u2": 0.15667166292855547, "avg_r1": 0.10719514785523615, "avg_r2": 0.10726032395489465, "rmax1": 0.17977437150376777, "rmax2": 0.18294026504816757}, {"corr": -0.09999999999999998, "noise": 0.01, "C": 10.0, "nc1": 0.0006195645116855442, "nc2": 0.0006195645116855442, "u1": 0.19571250637861318, "u2": 0.2000954827504402, "avg_r1": 0.02993215323365958, "avg_r2": 0.03043069733891611, "rmax1": 0.05405405405405406, "rmax2": 0.001001001001001001}, {"corr": -0.09999999999999998, "noise": 0.01778279410038923, "C": 0, "nc1": 0.0011543036742306945, "nc2": 0.0011543036742306945, "u1": 0.4217287550893729, "u2": 0.42272954172284016, "avg_r1": 0.4090666454904418, "avg_r2": 0.411695738273822, "rmax1": 0.5460884099373557, "rmax2": 0.5474561024347884}, {"corr": -0.09999999999999998, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.0012363628900654566, "nc2": 0.0012363628900654566, "u1": 0.4193011057766796, "u2": 0.4190201913149656, "avg_r1": 0.4081497210975541, "avg_r2": 0.4075097195104024, "rmax1": 0.5429400375837086, "rmax2": 0.543608276118491}, {"corr": -0.09999999999999998, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.0014452257996747653, "nc2": 0.0014452257996747653, "u1": 0.4117193878197303, "u2": 0.41211395988464966, "avg_r1": 0.4037955706554195, "avg_r2": 0.4047393082160602, "rmax1": 0.5380939994854602, "rmax2": 0.5375067133524651}, {"corr": -0.09999999999999998, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.0012242592946138386, "nc2": 0.0012242592946138386, "u1": 0.39435040865014287, "u2": 0.39427453342263963, "avg_r1": 0.3836366389205971, "avg_r2": 0.38340892727145315, "rmax1": 0.518834289145973, "rmax2": 0.5185546235515706}, {"corr": -0.09999999999999998, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0011894155689334274, "nc2": 0.0011894155689334274, "u1": 0.3457209311769662, "u2": 0.3463526672708453, "avg_r1": 0.33064420310719445, "avg_r2": 0.33161561242480597, "rmax1": 0.46519521077236636, "rmax2": 0.4647677616365701}, {"corr": -0.09999999999999998, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0006387578373697744, "nc2": 0.0006387578373697744, "u1": 0.2549713137489383, "u2": 0.25586107327555296, "avg_r1": 0.22297647551396235, "avg_r2": 0.22374946695296805, "rmax1": 0.34032931904373837, "rmax2": 0.3405212438466639}, {"corr": -0.09999999999999998, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0005595652660897177, "nc2": 0.0005595652660897177, "u1": 0.19041373517215132, "u2": 0.1910132108919635, "avg_r1": 0.09657484929870327, "avg_r2": 0.0968175224100104, "rmax1": 0.16216207483034067, "rmax2": 0.0010010300958540287}, {"corr": -0.09999999999999998, "noise": 0.01778279410038923, "C": 10.0, "nc1": 9.237345283780174e-05, "nc2": 9.237345283780174e-05, "u1": 0.27048965334135244, "u2": 0.2740006441685413, "avg_r1": 0.02253621699882851, "avg_r2": 0.022984443931386715, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": -0.09999999999999998, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0014943610402637364, "nc2": 0.0014943610402637364, "u1": 0.42342972211876073, "u2": 0.42357857763456513, "avg_r1": 0.40695086460670404, "avg_r2": 0.40735953101213684, "rmax1": 0.5217663280608187, "rmax2": 0.521585952188855}, {"corr": -0.09999999999999998, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0011500965101569616, "nc2": 0.0011500965101569616, "u1": 0.4225150922153573, "u2": 0.4207677680000924, "avg_r1": 0.4038362127881898, "avg_r2": 0.399478807657323, "rmax1": 0.5185575082253273, "rmax2": 0.5194906632056548}, {"corr": -0.09999999999999998, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0013321986824659793, "nc2": 0.0013321986824659793, "u1": 0.416047536537916, "u2": 0.41455197281673056, "avg_r1": 0.39799577911801665, "avg_r2": 0.39422384532570554, "rmax1": 0.5127594400919219, "rmax2": 0.5135082554475279}, {"corr": -0.09999999999999998, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.0014246000545956594, "nc2": 0.0014246000545956594, "u1": 0.3965338642683096, "u2": 0.3974302770178901, "avg_r1": 0.3766956734759723, "avg_r2": 0.3788450343908848, "rmax1": 0.492280944441624, "rmax2": 0.49458771272749613}, {"corr": -0.09999999999999998, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0010551762361372674, "nc2": 0.0010551762361372674, "u1": 0.3526215693654966, "u2": 0.3517477243981225, "avg_r1": 0.3219176443591323, "avg_r2": 0.3205706976230951, "rmax1": 0.4382949551051766, "rmax2": 0.43762161834703106}, {"corr": -0.09999999999999998, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0004144511790176164, "nc2": 0.0004144511790176164, "u1": 0.27138771701701175, "u2": 0.2704929327679611, "avg_r1": 0.21076311473158243, "avg_r2": 0.20992556800090745, "rmax1": 0.3091453761499735, "rmax2": 0.30930930930930933}, {"corr": -0.09999999999999998, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0008051263739678183, "nc2": 0.0008051263739677905, "u1": 0.25001719551331236, "u2": 0.24873341657301648, "avg_r1": 0.0787244729337501, "avg_r2": 0.07835413384066758, "rmax1": 0.12412412412412413, "rmax2": 0.0010140576141951275}, {"corr": -0.09999999999999998, "noise": 0.03162277660168379, "C": 10.0, "nc1": 0.00011096636654062131, "nc2": 0.00011096636654062131, "u1": 0.4924776987751723, "u2": 0.49717479252293345, "avg_r1": 3.0514620225719663e-05, "avg_r2": 0.0010042350896210706, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.09999999999999998, "noise": 0.05623413251903491, "C": 0, "nc1": 0.0006557145058514458, "nc2": 0.0006557145058514458, "u1": 0.42904958161772333, "u2": 0.42646446229298607, "avg_r1": 0.3996543294163538, "avg_r2": 0.392971234423762, "rmax1": 0.48448448448444675, "rmax2": 0.4821986249760952}, {"corr": -0.09999999999999998, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.000679300148993478, "nc2": 0.000679300148993478, "u1": 0.42361911752602016, "u2": 0.42652300952130623, "avg_r1": 0.38929037718606857, "avg_r2": 0.3969044598485918, "rmax1": 0.478479982132962, "rmax2": 0.47863091569645777}, {"corr": -0.09999999999999998, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0006885408406238636, "nc2": 0.0006885408406238636, "u1": 0.4207868651122404, "u2": 0.4180793182097707, "avg_r1": 0.3896274252146582, "avg_r2": 0.38263366320878067, "rmax1": 0.47252621612757495, "rmax2": 0.47147044673793015}, {"corr": -0.09999999999999998, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0008776935514610562, "nc2": 0.0008776935514610562, "u1": 0.4036564600650094, "u2": 0.4008392990484059, "avg_r1": 0.3695622844521297, "avg_r2": 0.3631404591502527, "rmax1": 0.4506320730643532, "rmax2": 0.45327949656551053}, {"corr": -0.09999999999999998, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.0018628661163725413, "nc2": 0.0018628661163725413, "u1": 0.3626306931179255, "u2": 0.36373144532263224, "avg_r1": 0.3022518568211776, "avg_r2": 0.30417749657453275, "rmax1": 0.3923942432209493, "rmax2": 0.3922371055578884}, {"corr": -0.09999999999999998, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.001258331244941624, "nc2": 0.001258331244941624, "u1": 0.297144644713041, "u2": 0.2972314887972921, "avg_r1": 0.18796020530717608, "avg_r2": 0.18814230223261713, "rmax1": 0.25626793393720176, "rmax2": 0.2577739673935835}, {"corr": -0.09999999999999998, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 7.463447960975866e-05, "nc2": 7.463447960975866e-05, "u1": 0.30807651019431065, "u2": 0.30580543074212163, "avg_r1": 0.06100540722972665, "avg_r2": 0.06031620816893559, "rmax1": 0.07007007007007007, "rmax2": 0.06906906906906907}, {"corr": -0.09999999999999998, "noise": 0.05623413251903491, "C": 10.0, "nc1": 7.701365281720385e-05, "nc2": 7.701365281720385e-05, "u1": 0.49599160291924405, "u2": 0.4938821991439581, "avg_r1": 7.711874591047797e-06, "avg_r2": 0.001004907601279474, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.09999999999999998, "noise": 0.1, "C": 0, "nc1": 0.001669594890415016, "nc2": 0.001669594890415016, "u1": 0.4344442696833181, "u2": 0.4378119906170311, "avg_r1": 0.36955164724587186, "avg_r2": 0.3788201040319832, "rmax1": 0.41357103317382937, "rmax2": 0.42942942940551565}, {"corr": -0.09999999999999998, "noise": 0.1, "C": 0.01, "nc1": 0.0009626288545787065, "nc2": 0.0009626288545787065, "u1": 0.4337457267142742, "u2": 0.4285113509363151, "avg_r1": 0.38553712597770473, "avg_r2": 0.37051912953390786, "rmax1": 0.42588100171657023, "rmax2": 0.4254254254246166}, {"corr": -0.09999999999999998, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.0015893831084695664, "nc2": 0.0015893831084695664, "u1": 0.4338080570417092, "u2": 0.4250201663091188, "avg_r1": 0.3726105860339963, "avg_r2": 0.34946022571572966, "rmax1": 0.4184184183259015, "rmax2": 0.001001001001005415}, {"corr": -0.09999999999999998, "noise": 0.1, "C": 0.1, "nc1": 0.0010629191520650227, "nc2": 0.0010629191520650227, "u1": 0.4069735743954055, "u2": 0.41368061667376715, "avg_r1": 0.34064261503415144, "avg_r2": 0.35674993730494897, "rmax1": 0.39637975748720267, "rmax2": 0.3973973920692679}, {"corr": -0.09999999999999998, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.001114003706252753, "nc2": 0.001114003706252753, "u1": 0.37617067507227714, "u2": 0.36662910881650534, "avg_r1": 0.2980140345103699, "avg_r2": 0.28178597815553, "rmax1": 0.336721745238229, "rmax2": 0.0010010010015426127}, {"corr": -0.09999999999999998, "noise": 0.1, "C": 1.0, "nc1": 5.646515136548125e-05, "nc2": 5.646515136548125e-05, "u1": 0.30252204049685605, "u2": 0.3057081725143134, "avg_r1": 0.18109796645635062, "avg_r2": 0.18388986075571453, "rmax1": 0.19019019019019018, "rmax2": 0.19119119119119118}, {"corr": -0.09999999999999998, "noise": 0.1, "C": 3.1622776601683795, "nc1": 4.71338008284361e-06, "nc2": 4.71338008284361e-06, "u1": 0.49799720648204543, "u2": 0.49883048322939205, "avg_r1": 1.2644652721049543e-06, "avg_r2": 0.0010019079112609105, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": -0.09999999999999998, "noise": 0.1, "C": 10.0, "nc1": 4.32010928276827e-05, "nc2": 4.32010928276827e-05, "u1": 0.49797105754351284, "u2": 0.4919680170519274, "avg_r1": 3.192955986746246e-06, "avg_r2": 0.0010028994412173994, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.0, "noise": -1, "C": 0, "nc1": 0.0009788184449122106, "nc2": 0.0009788184449122106, "u1": 0.41460202980362365, "u2": 0.4144072949485747, "avg_r1": 0.4137417189711006, "avg_r2": 0.41327878579184774, "rmax1": 0.5689591130445826, "rmax2": 0.5687698587386041}, {"corr": 0.0, "noise": -1, "C": 0.01, "nc1": 0.001116565897934907, "nc2": 0.001116565897934907, "u1": 0.41149157080933685, "u2": 0.411925176949841, "avg_r1": 0.4098259616280425, "avg_r2": 0.41084880019250786, "rmax1": 0.563137779835744, "rmax2": 0.5647208273229296}, {"corr": 0.0, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0011743891480993085, "nc2": 0.0011743891480993085, "u1": 0.40516671725246955, "u2": 0.40575185182421053, "avg_r1": 0.4036966651152557, "avg_r2": 0.405025378081292, "rmax1": 0.5583702175593164, "rmax2": 0.5576252126977855}, {"corr": 0.0, "noise": -1, "C": 0.1, "nc1": 0.001061958965844545, "nc2": 0.001061958965844545, "u1": 0.38733474106863797, "u2": 0.38692357212907025, "avg_r1": 0.38594927579108057, "avg_r2": 0.38511583110918957, "rmax1": 0.537539168741364, "rmax2": 0.5396302936032156}, {"corr": 0.0, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0009204099862329951, "nc2": 0.0009204099862329951, "u1": 0.3370693793750568, "u2": 0.3372547179810784, "avg_r1": 0.33606428621740236, "avg_r2": 0.33635707107544494, "rmax1": 0.481214296631461, "rmax2": 0.47738973168789606}, {"corr": 0.0, "noise": -1, "C": 1.0, "nc1": 0.001158395913091942, "nc2": 0.001158395913091942, "u1": 0.2357261326572125, "u2": 0.23692871029791168, "avg_r1": 0.23536889880030748, "avg_r2": 0.236347425071262, "rmax1": 0.3552427284624829, "rmax2": 0.3511675645941722}, {"corr": 0.0, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0016262195644883015, "nc2": 0.0016262195644883015, "u1": 0.11874026578444269, "u2": 0.12090001786926405, "avg_r1": 0.11768994165946686, "avg_r2": 0.11835221872122031, "rmax1": 0.19084456106584943, "rmax2": 0.18725703398102025}, {"corr": 0.0, "noise": -1, "C": 10.0, "nc1": 0.0015114652269048665, "nc2": 0.0015114652269048665, "u1": 0.046084889443010243, "u2": 0.0418275061208884, "avg_r1": 0.04570732878228607, "avg_r2": 0.045294403044131216, "rmax1": 0.07400912096063687, "rmax2": 0.07174903332038969}, {"corr": 0.0, "noise": 0, "C": 0, "nc1": 0.0010402899901584273, "nc2": 0.0010402899901584273, "u1": 0.4145782663718868, "u2": 0.414217461739107, "avg_r1": 0.4142001536498474, "avg_r2": 0.4133370554800473, "rmax1": 0.5730986385481485, "rmax2": 0.5675719836924733}, {"corr": 0.0, "noise": 0, "C": 0.01, "nc1": 0.001072370964591285, "nc2": 0.001072370964591285, "u1": 0.41150487453146095, "u2": 0.41183041537269666, "avg_r1": 0.41005214981330496, "avg_r2": 0.4108161062249326, "rmax1": 0.5660502430713096, "rmax2": 0.5657686552219112}, {"corr": 0.0, "noise": 0, "C": 0.03162277660168379, "nc1": 0.001027197434694982, "nc2": 0.001027197434694982, "u1": 0.4053682261623398, "u2": 0.4060038889603822, "avg_r1": 0.40311655730559837, "avg_r2": 0.40456477324105516, "rmax1": 0.5583334854368129, "rmax2": 0.557249345575657}, {"corr": 0.0, "noise": 0, "C": 0.1, "nc1": 0.001310198343774216, "nc2": 0.001310198343774216, "u1": 0.3872003890945662, "u2": 0.3869821686623817, "avg_r1": 0.38582914960822545, "avg_r2": 0.38539171112565074, "rmax1": 0.5373229665780644, "rmax2": 0.5403503381981625}, {"corr": 0.0, "noise": 0, "C": 0.31622776601683794, "nc1": 0.001116330208668359, "nc2": 0.001116330208668359, "u1": 0.3368840079321278, "u2": 0.33720913195864843, "avg_r1": 0.3361372817354757, "avg_r2": 0.33663808198754147, "rmax1": 0.4789835157671243, "rmax2": 0.479151017378583}, {"corr": 0.0, "noise": 0, "C": 1.0, "nc1": 0.0013619715200540727, "nc2": 0.0013619715200540727, "u1": 0.23662861548433875, "u2": 0.23692202192499773, "avg_r1": 0.23537592055225787, "avg_r2": 0.23561527887664518, "rmax1": 0.3543452413535429, "rmax2": 0.3537783085339393}, {"corr": 0.0, "noise": 0, "C": 3.1622776601683795, "nc1": 0.001441057608312854, "nc2": 0.001441057608312854, "u1": 0.11813214895295378, "u2": 0.12018907498896067, "avg_r1": 0.11790722935823783, "avg_r2": 0.118537031228841, "rmax1": 0.18614054783098763, "rmax2": 0.1849206173893725}, {"corr": 0.0, "noise": 0, "C": 10.0, "nc1": 0.001901268526198277, "nc2": 0.001901268526198277, "u1": 0.044962519413408654, "u2": 0.04236056796196361, "avg_r1": 0.045654784898104636, "avg_r2": 0.04540560803754667, "rmax1": 0.07676899482599003, "rmax2": 0.0732625437368895}, {"corr": 0.0, "noise": 0.001, "C": 0, "nc1": 0.0007964943205842068, "nc2": 0.0007964943205842068, "u1": 0.41454015654989074, "u2": 0.4147625387069489, "avg_r1": 0.41289189501370505, "avg_r2": 0.41341887986806325, "rmax1": 0.5824949479289188, "rmax2": 0.5829591528883182}, {"corr": 0.0, "noise": 0.001, "C": 0.01, "nc1": 0.0009654710871183081, "nc2": 0.0009654710871183081, "u1": 0.4119376019740016, "u2": 0.41157558534785804, "avg_r1": 0.41064911448532915, "avg_r2": 0.4097959929006443, "rmax1": 0.5799018864531524, "rmax2": 0.5791263193116041}, {"corr": 0.0, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0011707684854039835, "nc2": 0.0011707684854039835, "u1": 0.4055225852956686, "u2": 0.40561225240667226, "avg_r1": 0.4040091952531076, "avg_r2": 0.40421567090545574, "rmax1": 0.5700613714821579, "rmax2": 0.5733983701236606}, {"corr": 0.0, "noise": 0.001, "C": 0.1, "nc1": 0.0011548987062895422, "nc2": 0.0011548987062895422, "u1": 0.38676642989113497, "u2": 0.3867259901548935, "avg_r1": 0.38636301630878184, "avg_r2": 0.38627788714063305, "rmax1": 0.5543269954567508, "rmax2": 0.5499771181427013}, {"corr": 0.0, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0009653628994522045, "nc2": 0.0009653628994522045, "u1": 0.33719018681959245, "u2": 0.3368645215385189, "avg_r1": 0.3366678885571196, "avg_r2": 0.33616636259754806, "rmax1": 0.49988332382538525, "rmax2": 0.49958763555997177}, {"corr": 0.0, "noise": 0.001, "C": 1.0, "nc1": 0.0009780614675404808, "nc2": 0.0009780614675404808, "u1": 0.23717067049858492, "u2": 0.2366731962800432, "avg_r1": 0.23557945303905076, "avg_r2": 0.23517441915015366, "rmax1": 0.3765857771430182, "rmax2": 0.37856153668753445}, {"corr": 0.0, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.001406564947182068, "nc2": 0.001406564947182068, "u1": 0.12067556193761303, "u2": 0.12225782868853459, "avg_r1": 0.11727935113278426, "avg_r2": 0.11775881192392632, "rmax1": 0.20769304664187815, "rmax2": 0.20917431038417242}, {"corr": 0.0, "noise": 0.001, "C": 10.0, "nc1": 0.0015661828188887617, "nc2": 0.0015661828188887617, "u1": 0.053837096245779925, "u2": 0.053168281462668165, "avg_r1": 0.04457754746690404, "avg_r2": 0.044523440185426054, "rmax1": 0.0840840753822363, "rmax2": 0.08096092052924263}, {"corr": 0.0, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.000963161792264744, "nc2": 0.000963161792264744, "u1": 0.4143562496731637, "u2": 0.41468658638324674, "avg_r1": 0.41306996189140327, "avg_r2": 0.4138697550429502, "rmax1": 0.5807132073360786, "rmax2": 0.5815815328224435}, {"corr": 0.0, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0009612608842824444, "nc2": 0.0009612608842824444, "u1": 0.41149851539192595, "u2": 0.4116719323652509, "avg_r1": 0.4104250139233482, "avg_r2": 0.4108349798023382, "rmax1": 0.5785729447267843, "rmax2": 0.5778294795342828}, {"corr": 0.0, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0009835884354906788, "nc2": 0.0009835884354906788, "u1": 0.40547294740858664, "u2": 0.40596859905585614, "avg_r1": 0.40319428739009444, "avg_r2": 0.40432711872981153, "rmax1": 0.5725500808120237, "rmax2": 0.5715640322485899}, {"corr": 0.0, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.000960281156313636, "nc2": 0.000960281156313636, "u1": 0.3868963796642818, "u2": 0.38686100942962065, "avg_r1": 0.3860829373553212, "avg_r2": 0.3860129676459172, "rmax1": 0.552593173662558, "rmax2": 0.5535465287052334}, {"corr": 0.0, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.001061823466138756, "nc2": 0.001061823466138756, "u1": 0.3373656617784813, "u2": 0.33750102288087785, "avg_r1": 0.3356920344571285, "avg_r2": 0.33589741108556703, "rmax1": 0.5001285416287551, "rmax2": 0.49949930593361497}, {"corr": 0.0, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0010644021535462234, "nc2": 0.0010644021535462234, "u1": 0.23759559505602942, "u2": 0.23726478733206274, "avg_r1": 0.23509806876844608, "avg_r2": 0.23483280897093428, "rmax1": 0.37764350314243744, "rmax2": 0.3773684440975825}, {"corr": 0.0, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0014073918794570428, "nc2": 0.0014073918794570428, "u1": 0.12342723566426494, "u2": 0.12419874368197774, "avg_r1": 0.11668471062006609, "avg_r2": 0.11692252719708142, "rmax1": 0.20620620582308402, "rmax2": 0.2072071833020027}, {"corr": 0.0, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0016580916076245414, "nc2": 0.0016580916076245344, "u1": 0.06637282544514866, "u2": 0.06245575346799604, "avg_r1": 0.04365606746387616, "avg_r2": 0.04327216538766264, "rmax1": 0.08208208208161669, "rmax2": 0.08101029999759397}, {"corr": 0.0, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0011816361613414816, "nc2": 0.0011816361613414816, "u1": 0.41528812139684845, "u2": 0.41527442207695214, "avg_r1": 0.4116472952969652, "avg_r2": 0.41160833184625645, "rmax1": 0.5785720682082832, "rmax2": 0.5790796397662964}, {"corr": 0.0, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0010013514615803132, "nc2": 0.0010013514615803132, "u1": 0.41227462139257226, "u2": 0.41199935071945865, "avg_r1": 0.4096409964522601, "avg_r2": 0.4089915412803954, "rmax1": 0.5764840756217201, "rmax2": 0.575575605633799}, {"corr": 0.0, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0009804325572122519, "nc2": 0.0009804325572122519, "u1": 0.4055968223053982, "u2": 0.4057512927278159, "avg_r1": 0.4036809526239916, "avg_r2": 0.40405436612380374, "rmax1": 0.5685685686523403, "rmax2": 0.5696251918631579}, {"corr": 0.0, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.001112761219595082, "nc2": 0.001112761219595082, "u1": 0.38696726800869236, "u2": 0.3873962398492615, "avg_r1": 0.38498899796459307, "avg_r2": 0.38585945893818574, "rmax1": 0.5505628881618191, "rmax2": 0.5495495495808894}, {"corr": 0.0, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0011774742694088403, "nc2": 0.0011774742694088403, "u1": 0.3380213096388844, "u2": 0.33768688322835944, "avg_r1": 0.33541061734345756, "avg_r2": 0.3348876654358346, "rmax1": 0.49658937745184306, "rmax2": 0.49556811817947166}, {"corr": 0.0, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0014185404280496194, "nc2": 0.0014185404280496194, "u1": 0.23915190324952748, "u2": 0.2380932443172668, "avg_r1": 0.23442930613245627, "avg_r2": 0.2335699135368866, "rmax1": 0.37437302117315074, "rmax2": 0.37340255555605006}, {"corr": 0.0, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.001289366113704643, "nc2": 0.001289366113704643, "u1": 0.12917066448988287, "u2": 0.1294854157494847, "avg_r1": 0.11506825741171653, "avg_r2": 0.11517433601631277, "rmax1": 0.2022022617588709, "rmax2": 0.20320007485999755}, {"corr": 0.0, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0013419158219084987, "nc2": 0.0013419158219084987, "u1": 0.08855780675357856, "u2": 0.08542440922510748, "avg_r1": 0.041368619748232346, "avg_r2": 0.041063285509514304, "rmax1": 0.0761700226460696, "rmax2": 0.07707707378999146}, {"corr": 0.0, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0011402538110583116, "nc2": 0.0011402538110583116, "u1": 0.41467248363596915, "u2": 0.41524260805998925, "avg_r1": 0.4117320576051987, "avg_r2": 0.4130961025802321, "rmax1": 0.5739461591487497, "rmax2": 0.5735729941278817}, {"corr": 0.0, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.001117453281615055, "nc2": 0.001117453281615055, "u1": 0.41275658325361086, "u2": 0.41246013807070314, "avg_r1": 0.40852434431197304, "avg_r2": 0.40785688467700915, "rmax1": 0.5705705452066678, "rmax2": 0.5714313252553151}, {"corr": 0.0, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.001382448394537772, "nc2": 0.001382448394537772, "u1": 0.406132911404681, "u2": 0.4064458652823658, "avg_r1": 0.40209292074877634, "avg_r2": 0.40281209505275095, "rmax1": 0.5645635738099971, "rmax2": 0.5643433947963198}, {"corr": 0.0, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0008445494728924197, "nc2": 0.0008445494728924197, "u1": 0.3878370843317762, "u2": 0.3879411662732003, "avg_r1": 0.3838612717545741, "avg_r2": 0.384067982018268, "rmax1": 0.5463274514975053, "rmax2": 0.5455455628152339}, {"corr": 0.0, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.001251956858478398, "nc2": 0.001251956858478398, "u1": 0.3388978774058593, "u2": 0.33890260420161716, "avg_r1": 0.3335192013441129, "avg_r2": 0.3335629057385965, "rmax1": 0.49049050965284957, "rmax2": 0.4921859018877196}, {"corr": 0.0, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.001068793851848271, "nc2": 0.001068793851848271, "u1": 0.24102465416144628, "u2": 0.24100110253537402, "avg_r1": 0.2320596883184237, "avg_r2": 0.23206225939832173, "rmax1": 0.3683683682976629, "rmax2": 0.3692722023134827}, {"corr": 0.0, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0012649933166985206, "nc2": 0.0012649933166985206, "u1": 0.13840151777698148, "u2": 0.1394030639816699, "avg_r1": 0.11204884423566924, "avg_r2": 0.1123485580232832, "rmax1": 0.19619389100696977, "rmax2": 0.1951951949843498}, {"corr": 0.0, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0007946153573908377, "nc2": 0.0007946153573908377, "u1": 0.12667213287159285, "u2": 0.12512973147939574, "avg_r1": 0.037414890741466214, "avg_r2": 0.037265494383357904, "rmax1": 2.1359233344322004e-07, "rmax2": 0.06906906906906887}, {"corr": 0.0, "noise": 0.01, "C": 0, "nc1": 0.0016427109860034927, "nc2": 0.0016427109860034927, "u1": 0.4172594147844941, "u2": 0.41569050959326315, "avg_r1": 0.4106401173582091, "avg_r2": 0.4068040811427278, "rmax1": 0.5657511104239159, "rmax2": 0.5644963446179408}, {"corr": 0.0, "noise": 0.01, "C": 0.01, "nc1": 0.0011372436382560136, "nc2": 0.0011372436382560136, "u1": 0.4136703480903269, "u2": 0.41294783922512157, "avg_r1": 0.40736926979140603, "avg_r2": 0.40565545247559975, "rmax1": 0.5625546585100116, "rmax2": 0.5618612514205996}, {"corr": 0.0, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0011679255607062733, "nc2": 0.0011679255607062733, "u1": 0.4067557507575221, "u2": 0.40738673376172896, "avg_r1": 0.3999079226650329, "avg_r2": 0.4013881674592493, "rmax1": 0.5561591249807663, "rmax2": 0.5564332576114048}, {"corr": 0.0, "noise": 0.01, "C": 0.1, "nc1": 0.0011827644289992278, "nc2": 0.0011827644289992278, "u1": 0.388798018078627, "u2": 0.38982666752335854, "avg_r1": 0.37993806222249843, "avg_r2": 0.3820941129915159, "rmax1": 0.5365146219568576, "rmax2": 0.5370039809343882}, {"corr": 0.0, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.001209321762716653, "nc2": 0.001209321762716653, "u1": 0.3409308704102805, "u2": 0.3404213459834111, "avg_r1": 0.3311931298213688, "avg_r2": 0.33041151655419754, "rmax1": 0.4824484214779911, "rmax2": 0.4827518044334753}, {"corr": 0.0, "noise": 0.01, "C": 1.0, "nc1": 0.0015598435029736957, "nc2": 0.0015598435029736957, "u1": 0.2449980633835783, "u2": 0.24635165499613987, "avg_r1": 0.22772005662899608, "avg_r2": 0.2288227055300006, "rmax1": 0.3584333511887872, "rmax2": 0.35913960415866475}, {"corr": 0.0, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0008592045897523326, "nc2": 0.0008592045897523326, "u1": 0.15761102345796224, "u2": 0.15733128953895936, "avg_r1": 0.1065709067900583, "avg_r2": 0.10647507282995693, "rmax1": 0.164971334962761, "rmax2": 0.17898948819618243}, {"corr": 0.0, "noise": 0.01, "C": 10.0, "nc1": 0.00045454332960381816, "nc2": 0.00045454332960381816, "u1": 0.1987862759674064, "u2": 0.19847209193400178, "avg_r1": 0.030096249082480216, "avg_r2": 0.030087362451920605, "rmax1": 0.05405405405405406, "rmax2": 0.0010010010010010032}, {"corr": 0.0, "noise": 0.01778279410038923, "C": 0, "nc1": 0.0018230353860433368, "nc2": 0.0018230353860433368, "u1": 0.4178797290423925, "u2": 0.4188235390118392, "avg_r1": 0.4029744938506524, "avg_r2": 0.4052284559883209, "rmax1": 0.5504917429226731, "rmax2": 0.5501450723970316}, {"corr": 0.0, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.0014659361577482044, "nc2": 0.0014659361577482044, "u1": 0.4144975773657983, "u2": 0.41533262524300024, "avg_r1": 0.401645513622123, "avg_r2": 0.40363209790136856, "rmax1": 0.5473721489252029, "rmax2": 0.5476346799304694}, {"corr": 0.0, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.0015231380327656585, "nc2": 0.0015231380327656585, "u1": 0.4089990410347456, "u2": 0.40840199456926674, "avg_r1": 0.3975245307669494, "avg_r2": 0.39619993425662203, "rmax1": 0.541944548013985, "rmax2": 0.5408182896425113}, {"corr": 0.0, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.001500525829308763, "nc2": 0.001500525829308763, "u1": 0.38996027137167266, "u2": 0.39150009089371723, "avg_r1": 0.3765142485670937, "avg_r2": 0.37960714379862204, "rmax1": 0.522804610724557, "rmax2": 0.5214898122225761}, {"corr": 0.0, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.001364345425755642, "nc2": 0.001364345425755642, "u1": 0.34362476689079485, "u2": 0.34386125008992613, "avg_r1": 0.3258144929911889, "avg_r2": 0.3262750867652077, "rmax1": 0.46641186536059026, "rmax2": 0.46702712287868176}, {"corr": 0.0, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0010050303409631645, "nc2": 0.0010050303409631645, "u1": 0.2552585320559922, "u2": 0.25498524946014567, "avg_r1": 0.22064666916884523, "avg_r2": 0.22046473898811494, "rmax1": 0.34033968687845406, "rmax2": 0.3409453684375987}, {"corr": 0.0, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0010428409434815045, "nc2": 0.0010428409434815045, "u1": 0.1903669794048983, "u2": 0.19113653960187788, "avg_r1": 0.0962191225110188, "avg_r2": 0.09643247188884883, "rmax1": 3.969798463877926e-07, "rmax2": 0.0010024828000229627}, {"corr": 0.0, "noise": 0.01778279410038923, "C": 10.0, "nc1": 9.688066737956191e-05, "nc2": 9.688066737956191e-05, "u1": 0.2716509790560094, "u2": 0.27335038467862655, "avg_r1": 0.022594666668660005, "avg_r2": 0.022853560100611268, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": 0.0, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0025130165137244864, "nc2": 0.0025130165137244864, "u1": 0.4215651622867787, "u2": 0.4215679470614745, "avg_r1": 0.3962003824570436, "avg_r2": 0.39592816563916144, "rmax1": 0.5249671929623637, "rmax2": 0.5241249118855575}, {"corr": 0.0, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0012130517455684608, "nc2": 0.0012130517455684608, "u1": 0.4169536007954937, "u2": 0.4170916584566992, "avg_r1": 0.3972634814261969, "avg_r2": 0.3977329500948771, "rmax1": 0.5225225225343202, "rmax2": 0.5217625377202089}, {"corr": 0.0, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0014439855436682025, "nc2": 0.0014439855436682025, "u1": 0.41144150022865356, "u2": 0.41067832920765934, "avg_r1": 0.3920140459749706, "avg_r2": 0.3906260956179375, "rmax1": 0.5148226567652645, "rmax2": 0.5163347193782407}, {"corr": 0.0, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.0012619153550419981, "nc2": 0.0012619153550419981, "u1": 0.3952471186398661, "u2": 0.39379165806792116, "avg_r1": 0.37156524106408323, "avg_r2": 0.36856978430729775, "rmax1": 0.49522448141350733, "rmax2": 0.49585723677048854}, {"corr": 0.0, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.000984449967813883, "nc2": 0.000984449967813883, "u1": 0.34919026097442885, "u2": 0.3493454552818177, "avg_r1": 0.31726003216568, "avg_r2": 0.31750864515881994, "rmax1": 0.43852215144441353, "rmax2": 0.43948427526030076}, {"corr": 0.0, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0007489737041909694, "nc2": 0.0007489737041909694, "u1": 0.26965332024403943, "u2": 0.2721001692598676, "avg_r1": 0.20652129178753265, "avg_r2": 0.20863719556546229, "rmax1": 0.30830838818617806, "rmax2": 0.3092646637443062}, {"corr": 0.0, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.001182912102490774, "nc2": 0.001182912102490774, "u1": 0.2534351997446983, "u2": 0.247862310213287, "avg_r1": 0.07873976986070963, "avg_r2": 0.07704539708151474, "rmax1": 9.528625012189212e-12, "rmax2": 0.001001001001001001}, {"corr": 0.0, "noise": 0.03162277660168379, "C": 10.0, "nc1": 4.764881320423742e-05, "nc2": 4.764881320423742e-05, "u1": 0.4925080524718883, "u2": 0.4973495983461761, "avg_r1": 1.0188314436425354e-06, "avg_r2": 0.0010132159835206285, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.0, "noise": 0.05623413251903491, "C": 0, "nc1": 0.0010279524402405649, "nc2": 0.0010279524402405649, "u1": 0.42341002049051824, "u2": 0.427641730320053, "avg_r1": 0.38056731945811684, "avg_r2": 0.3913847605241634, "rmax1": 0.4844981672066852, "rmax2": 0.48320203310309345}, {"corr": 0.0, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0007522934754495281, "nc2": 0.0007522934754495281, "u1": 0.4206431009654954, "u2": 0.4243513866000035, "avg_r1": 0.3792018193563701, "avg_r2": 0.3885220641851204, "rmax1": 0.48055445045359635, "rmax2": 0.48081158199652585}, {"corr": 0.0, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.001087844649498626, "nc2": 0.001087844649498626, "u1": 0.41565180713868843, "u2": 0.4188387503253697, "avg_r1": 0.37267246304312684, "avg_r2": 0.38022833171765497, "rmax1": 0.4739177472331102, "rmax2": 0.47347580227471925}, {"corr": 0.0, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0009379453662600179, "nc2": 0.0009379453662600179, "u1": 0.39895721695646313, "u2": 0.4020260717515014, "avg_r1": 0.3538832347245635, "avg_r2": 0.3605076709186801, "rmax1": 0.45441822550328714, "rmax2": 0.4514578697572746}, {"corr": 0.0, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.0015951873524334137, "nc2": 0.0015951873524334137, "u1": 0.35861007989565086, "u2": 0.3620022972007748, "avg_r1": 0.2969121544106723, "avg_r2": 0.3025341352455303, "rmax1": 0.39433272938530217, "rmax2": 0.3933761245906851}, {"corr": 0.0, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.0006534998717699914, "nc2": 0.0006534998717699914, "u1": 0.2964724934214304, "u2": 0.29867156999229677, "avg_r1": 0.18432626779426386, "avg_r2": 0.18620685430100364, "rmax1": 0.25625625625625625, "rmax2": 0.25525795431927}, {"corr": 0.0, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 6.206640490930004e-05, "nc2": 6.206640490930004e-05, "u1": 0.30903707534267316, "u2": 0.30639937085765445, "avg_r1": 0.06062014913458718, "avg_r2": 0.05984235984107002, "rmax1": 0.06806806806806806, "rmax2": 0.06906906906906907}, {"corr": 0.0, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.0003001104574975044, "nc2": 0.0003001104574975044, "u1": 0.4958458229091498, "u2": 0.49367883296944237, "avg_r1": 1.5112476180799905e-05, "avg_r2": 0.0010324203757172703, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.0, "noise": 0.1, "C": 0, "nc1": 0.0019209846950809517, "nc2": 0.0019209846950809517, "u1": 0.4295619612628693, "u2": 0.43742658524835965, "avg_r1": 0.354030623153785, "avg_r2": 0.37570606831656606, "rmax1": 2.408200455399507e-19, "rmax2": 0.0010450116091919356}, {"corr": 0.0, "noise": 0.1, "C": 0.01, "nc1": 0.003141926509355575, "nc2": 0.003141926509355575, "u1": 0.4356621199366816, "u2": 0.43203439116383413, "avg_r1": 0.35867485962791357, "avg_r2": 0.34913348969092706, "rmax1": 8.883031823821771e-11, "rmax2": 0.001001001001001001}, {"corr": 0.0, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.0034964541996541643, "nc2": 0.0034964541996541643, "u1": 0.42533199438577507, "u2": 0.43687462937494664, "avg_r1": 0.32633050801722724, "avg_r2": 0.3561188148381914, "rmax1": 7.464524159447794e-57, "rmax2": 0.0010010067638438302}, {"corr": 0.0, "noise": 0.1, "C": 0.1, "nc1": 0.0018630040166250361, "nc2": 0.0018630040166250361, "u1": 0.4144529493944514, "u2": 0.4060532523353568, "avg_r1": 0.3449076404284501, "avg_r2": 0.325917159093328, "rmax1": 2.7794580449956833e-10, "rmax2": 0.001001001001001001}, {"corr": 0.0, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.00181985917284877, "nc2": 0.00181985917284877, "u1": 0.36688948129753374, "u2": 0.37961822121144717, "avg_r1": 0.2680209911953985, "avg_r2": 0.2888095457914591, "rmax1": 1.5178325975325453e-39, "rmax2": 0.0010945814639721143}, {"corr": 0.0, "noise": 0.1, "C": 1.0, "nc1": 0.00011699809217613488, "nc2": 0.00011699809217613488, "u1": 0.30520993793075507, "u2": 0.30698368412381444, "avg_r1": 0.17728830902480575, "avg_r2": 0.17881607020714552, "rmax1": 0.19019018206886204, "rmax2": 0.18519073151633011}, {"corr": 0.0, "noise": 0.1, "C": 3.1622776601683795, "nc1": 5.1017177641887734e-06, "nc2": 5.1017177641887734e-06, "u1": 0.49799657677078396, "u2": 0.4988300624126748, "avg_r1": 1.2566046377798054e-06, "avg_r2": 0.001002247798873194, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.0, "noise": 0.1, "C": 10.0, "nc1": 7.038228689487669e-05, "nc2": 7.038228689487669e-05, "u1": 0.49796156929674507, "u2": 0.49194401209468136, "avg_r1": 3.7294974713440032e-06, "avg_r2": 0.0010057119883077363, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.10000000000000009, "noise": -1, "C": 0, "nc1": 0.001147891679224522, "nc2": 0.001147891679224522, "u1": 0.40989308859198964, "u2": 0.41042024185051945, "avg_r1": 0.4080782896264798, "avg_r2": 0.4093150632627455, "rmax1": 0.5688520800393939, "rmax2": 0.5664721037105884}, {"corr": 0.10000000000000009, "noise": -1, "C": 0.01, "nc1": 0.001332571851234643, "nc2": 0.001332571851234643, "u1": 0.40755304987856256, "u2": 0.4067530002793123, "avg_r1": 0.40705581807783864, "avg_r2": 0.40522071636701085, "rmax1": 0.5664329348685403, "rmax2": 0.5644853673432103}, {"corr": 0.10000000000000009, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0010249199708217693, "nc2": 0.0010249199708217693, "u1": 0.4010318131999591, "u2": 0.4011529373968944, "avg_r1": 0.3998397875841243, "avg_r2": 0.4000972540921693, "rmax1": 0.5557918053919795, "rmax2": 0.5581266361204477}, {"corr": 0.10000000000000009, "noise": -1, "C": 0.1, "nc1": 0.0013576670153548909, "nc2": 0.0013576670153548909, "u1": 0.3830823370515251, "u2": 0.38257522264294497, "avg_r1": 0.3822346940742216, "avg_r2": 0.38123784482734463, "rmax1": 0.5353813518054877, "rmax2": 0.5370942993134336}, {"corr": 0.10000000000000009, "noise": -1, "C": 0.31622776601683794, "nc1": 0.001021992171559627, "nc2": 0.001021992171559627, "u1": 0.3332978105158148, "u2": 0.3344812367560963, "avg_r1": 0.3316889780696701, "avg_r2": 0.33344091326000047, "rmax1": 0.4785387489740182, "rmax2": 0.47973217633359805}, {"corr": 0.10000000000000009, "noise": -1, "C": 1.0, "nc1": 0.0010997036970196439, "nc2": 0.0010997036970196439, "u1": 0.23482509567305393, "u2": 0.23348768056040495, "avg_r1": 0.23476437745504852, "avg_r2": 0.23370619256992706, "rmax1": 0.35113992011407474, "rmax2": 0.35129055157841327}, {"corr": 0.10000000000000009, "noise": -1, "C": 3.1622776601683795, "nc1": 0.001796832149187605, "nc2": 0.001796832149187605, "u1": 0.11788729216293993, "u2": 0.12117043530826599, "avg_r1": 0.11704878874201399, "avg_r2": 0.11804440835632307, "rmax1": 0.18452720098322595, "rmax2": 0.18484842285991265}, {"corr": 0.10000000000000009, "noise": -1, "C": 10.0, "nc1": 0.0019930446459561005, "nc2": 0.0019930446459561005, "u1": 0.04535857985400957, "u2": 0.042062582348351175, "avg_r1": 0.045635686074037105, "avg_r2": 0.045319491374228464, "rmax1": 0.0741139166111139, "rmax2": 0.07384234779401651}, {"corr": 0.10000000000000009, "noise": 0, "C": 0, "nc1": 0.0010208900702499135, "nc2": 0.0010208900702499135, "u1": 0.40970540278294015, "u2": 0.4101685532094713, "avg_r1": 0.4086746749466982, "avg_r2": 0.40975364674452097, "rmax1": 0.5686842837401391, "rmax2": 0.5672038649806042}, {"corr": 0.10000000000000009, "noise": 0, "C": 0.01, "nc1": 0.0011472282273609635, "nc2": 0.0011472282273609635, "u1": 0.4074938868880698, "u2": 0.4071419422615998, "avg_r1": 0.4061452965501821, "avg_r2": 0.40535606672792324, "rmax1": 0.563826030094569, "rmax2": 0.565112488986174}, {"corr": 0.10000000000000009, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0013151114260496755, "nc2": 0.0013151114260496755, "u1": 0.4012458387021563, "u2": 0.4011413496636244, "avg_r1": 0.3998686421674903, "avg_r2": 0.39962837300784937, "rmax1": 0.5588940264402584, "rmax2": 0.5571460730130587}, {"corr": 0.10000000000000009, "noise": 0, "C": 0.1, "nc1": 0.0011299568762654366, "nc2": 0.0011299568762654366, "u1": 0.38307323344902194, "u2": 0.3822868012951643, "avg_r1": 0.3828088231100337, "avg_r2": 0.381253770930434, "rmax1": 0.5379077091788158, "rmax2": 0.5377076192466975}, {"corr": 0.10000000000000009, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0017863274342987956, "nc2": 0.0017863274342987956, "u1": 0.3331359423955312, "u2": 0.3348420511251837, "avg_r1": 0.3311606469475368, "avg_r2": 0.33367916902924466, "rmax1": 0.4786635571391357, "rmax2": 0.48102468865496395}, {"corr": 0.10000000000000009, "noise": 0, "C": 1.0, "nc1": 0.0015503857092933893, "nc2": 0.0015503857092933893, "u1": 0.23495294131603195, "u2": 0.23407155420842884, "avg_r1": 0.234301447426907, "avg_r2": 0.2336052018741222, "rmax1": 0.3524023855006732, "rmax2": 0.3500004567345716}, {"corr": 0.10000000000000009, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0015212756385499931, "nc2": 0.0015212756385499931, "u1": 0.11796224493381743, "u2": 0.12059651516692055, "avg_r1": 0.11722258439534222, "avg_r2": 0.1180213356037058, "rmax1": 0.18734291021186478, "rmax2": 0.18521663880660233}, {"corr": 0.10000000000000009, "noise": 0, "C": 10.0, "nc1": 0.001688437745272435, "nc2": 0.001688437745272435, "u1": 0.04543701486858455, "u2": 0.043206559361866057, "avg_r1": 0.045522443446986596, "avg_r2": 0.04531126016479699, "rmax1": 0.0722779991396503, "rmax2": 0.0728338645178457}, {"corr": 0.10000000000000009, "noise": 0.001, "C": 0, "nc1": 0.0014148188229503589, "nc2": 0.0014148188229503589, "u1": 0.41035615812954224, "u2": 0.4106077181689785, "avg_r1": 0.40764440426423354, "avg_r2": 0.40822271119416714, "rmax1": 0.5861334214053111, "rmax2": 0.5870563229759955}, {"corr": 0.10000000000000009, "noise": 0.001, "C": 0.01, "nc1": 0.001069727009088417, "nc2": 0.001069727009088417, "u1": 0.40727831986561214, "u2": 0.40735686223960016, "avg_r1": 0.40566747344344534, "avg_r2": 0.40585604776564144, "rmax1": 0.5842756421737059, "rmax2": 0.5810372657085977}, {"corr": 0.10000000000000009, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0014369537379228525, "nc2": 0.0014369537379228525, "u1": 0.4008569459854619, "u2": 0.40073925398793786, "avg_r1": 0.40075297209814426, "avg_r2": 0.40049439672353526, "rmax1": 0.571740897389468, "rmax2": 0.5760041622382798}, {"corr": 0.10000000000000009, "noise": 0.001, "C": 0.1, "nc1": 0.00121273145621148, "nc2": 0.00121273145621148, "u1": 0.3830082424569832, "u2": 0.38274393340048085, "avg_r1": 0.38190514399887054, "avg_r2": 0.38137280969595877, "rmax1": 0.5585216327348294, "rmax2": 0.5460766249688769}, {"corr": 0.10000000000000009, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0012383714757561726, "nc2": 0.0012383714757561726, "u1": 0.3342719830805412, "u2": 0.33377922071767424, "avg_r1": 0.3327264239570368, "avg_r2": 0.33199960038682114, "rmax1": 0.4876574876300597, "rmax2": 0.5030296642434282}, {"corr": 0.10000000000000009, "noise": 0.001, "C": 1.0, "nc1": 0.0016761862091368152, "nc2": 0.0016761862091368152, "u1": 0.23484097987048635, "u2": 0.23510216115537702, "avg_r1": 0.23348082398215064, "avg_r2": 0.23369382212841286, "rmax1": 0.3798032392758267, "rmax2": 0.3791646923571518}, {"corr": 0.10000000000000009, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0013730196173039472, "nc2": 0.0013730196173039472, "u1": 0.12041151352623003, "u2": 0.11992269619361741, "avg_r1": 0.11742874966527733, "avg_r2": 0.11727797002490994, "rmax1": 0.20347872928908475, "rmax2": 0.2091433896515843}, {"corr": 0.10000000000000009, "noise": 0.001, "C": 10.0, "nc1": 0.0016353810514478512, "nc2": 0.0016353810514478512, "u1": 0.054249427341107145, "u2": 0.053380152233900545, "avg_r1": 0.04451181171788175, "avg_r2": 0.04443521949859927, "rmax1": 0.08408407831524643, "rmax2": 0.03932961204166148}, {"corr": 0.10000000000000009, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0011707575936379389, "nc2": 0.0011707575936379389, "u1": 0.41007764407978575, "u2": 0.41007756460155637, "avg_r1": 0.408879703866008, "avg_r2": 0.40889422605241743, "rmax1": 0.5863859441206584, "rmax2": 0.5855844888524097}, {"corr": 0.10000000000000009, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0009582164322349818, "nc2": 0.0009582164322349818, "u1": 0.4072569745234418, "u2": 0.40708793213441974, "avg_r1": 0.4062780861199893, "avg_r2": 0.4058987793806967, "rmax1": 0.5825756534706859, "rmax2": 0.5834195878108234}, {"corr": 0.10000000000000009, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.001374723921621912, "nc2": 0.001374723921621912, "u1": 0.40168707081661587, "u2": 0.4012673094919187, "avg_r1": 0.3995745460599529, "avg_r2": 0.39865284487648545, "rmax1": 0.576023970182817, "rmax2": 0.5755754744333121}, {"corr": 0.10000000000000009, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0010302830726177103, "nc2": 0.0010302830726177103, "u1": 0.3828106280272022, "u2": 0.3830378761425933, "avg_r1": 0.3813127721319728, "avg_r2": 0.3817739241162249, "rmax1": 0.5565440587134176, "rmax2": 0.5575360991604055}, {"corr": 0.10000000000000009, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0010573092481324098, "nc2": 0.0010573092481324098, "u1": 0.3342681321428479, "u2": 0.33426807878501835, "avg_r1": 0.3319988281420961, "avg_r2": 0.33199969511705196, "rmax1": 0.5024661155576652, "rmax2": 0.5014217240699139}, {"corr": 0.10000000000000009, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0010361309275196684, "nc2": 0.0010361309275196684, "u1": 0.23690392110380362, "u2": 0.23640702120857673, "avg_r1": 0.2324490289156182, "avg_r2": 0.23205449377501097, "rmax1": 0.37768039931991626, "rmax2": 0.3773751705710946}, {"corr": 0.10000000000000009, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0017116740273744602, "nc2": 0.001711674027374474, "u1": 0.123674391244706, "u2": 0.12282903149741656, "avg_r1": 0.11654730928119292, "avg_r2": 0.11629299386954134, "rmax1": 0.20620494106398707, "rmax2": 0.20720676504324062}, {"corr": 0.10000000000000009, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0009688223652053601, "nc2": 0.0009688223652053601, "u1": 0.06719407129233311, "u2": 0.06268868287274185, "avg_r1": 0.04358845147071117, "avg_r2": 0.04314692513616554, "rmax1": 0.08208208206436006, "rmax2": 0.08106675176527987}, {"corr": 0.10000000000000009, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0010846684931879458, "nc2": 0.0010846684931879458, "u1": 0.4102735773728511, "u2": 0.41058897890383833, "avg_r1": 0.4076902875869348, "avg_r2": 0.40842988582211104, "rmax1": 0.5825825862679395, "rmax2": 0.583472670006986}, {"corr": 0.10000000000000009, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0008952223470822251, "nc2": 0.0008952223470822251, "u1": 0.4076788529692957, "u2": 0.4078338023385613, "avg_r1": 0.404556105837645, "avg_r2": 0.4049253005821414, "rmax1": 0.5805641295096888, "rmax2": 0.5797951764284913}, {"corr": 0.10000000000000009, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0012062230342435032, "nc2": 0.0012062230342435032, "u1": 0.4017339374246448, "u2": 0.4013129565108776, "avg_r1": 0.3994826584899095, "avg_r2": 0.3985435728453972, "rmax1": 0.5734001222039835, "rmax2": 0.5735726483918263}, {"corr": 0.10000000000000009, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0009287808630143446, "nc2": 0.0009287808630143446, "u1": 0.38313753328172806, "u2": 0.3832092747657801, "avg_r1": 0.38098466302948275, "avg_r2": 0.38111881186778107, "rmax1": 0.5544989855045774, "rmax2": 0.5535535533497657}, {"corr": 0.10000000000000009, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0009026243470806605, "nc2": 0.0009026243470806605, "u1": 0.33478312666566845, "u2": 0.33478202928561185, "avg_r1": 0.331236352360757, "avg_r2": 0.3312374447642624, "rmax1": 0.49852043099341803, "rmax2": 0.499489174118508}, {"corr": 0.10000000000000009, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0009266130032590525, "nc2": 0.0009266130032590525, "u1": 0.23705573955545212, "u2": 0.2373761583528459, "avg_r1": 0.23167662715511428, "avg_r2": 0.23193637343719395, "rmax1": 0.37437807632104975, "rmax2": 0.3753738839300531}, {"corr": 0.10000000000000009, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.001677516887109487, "nc2": 0.001677516887109487, "u1": 0.12824585299839494, "u2": 0.12945499489782197, "avg_r1": 0.11454114891649644, "avg_r2": 0.114909533499371, "rmax1": 0.20220775880204211, "rmax2": 0.20320320268512254}, {"corr": 0.10000000000000009, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.001044465454153265, "nc2": 0.001044465454153265, "u1": 0.0875267947841117, "u2": 0.08588417302409997, "avg_r1": 0.041281435451957324, "avg_r2": 0.04112699249307777, "rmax1": 0.07573909093321395, "rmax2": 0.07707707707614814}, {"corr": 0.10000000000000009, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0009966185727424692, "nc2": 0.0009966185727424692, "u1": 0.41127001418539394, "u2": 0.41141123475208147, "avg_r1": 0.40573668735044155, "avg_r2": 0.40611178890917166, "rmax1": 0.5784830007427748, "rmax2": 0.5779532243924109}, {"corr": 0.10000000000000009, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0013287458699941523, "nc2": 0.0013287458699941523, "u1": 0.4082393263057225, "u2": 0.4085787490574937, "avg_r1": 0.4028263891032441, "avg_r2": 0.4036371673797638, "rmax1": 0.5750164978665964, "rmax2": 0.5755594257935825}, {"corr": 0.10000000000000009, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0010422078776771704, "nc2": 0.0010422078776771704, "u1": 0.4021067798230927, "u2": 0.40202989638896525, "avg_r1": 0.3978911336339431, "avg_r2": 0.39771240917036654, "rmax1": 0.5690585581667518, "rmax2": 0.5675756089543085}, {"corr": 0.10000000000000009, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0012179136780384736, "nc2": 0.0012179136780384736, "u1": 0.38419476467197416, "u2": 0.3840682606587563, "avg_r1": 0.3792523781342882, "avg_r2": 0.37901754505947105, "rmax1": 0.5488225257737382, "rmax2": 0.5494572966805636}, {"corr": 0.10000000000000009, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0010746546541476887, "nc2": 0.0010746546541476887, "u1": 0.3356151201431134, "u2": 0.3354277890189121, "avg_r1": 0.3302725034817938, "avg_r2": 0.32998710423429306, "rmax1": 0.4944290994756961, "rmax2": 0.4935162291830651}, {"corr": 0.10000000000000009, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0013025480237987275, "nc2": 0.0013025480237987275, "u1": 0.23971824419912693, "u2": 0.2397940869924881, "avg_r1": 0.22974994273404836, "avg_r2": 0.22982255221801065, "rmax1": 0.3689497149599221, "rmax2": 0.3694419799988971}, {"corr": 0.10000000000000009, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0009377085120994, "nc2": 0.0009377085120994, "u1": 0.13892353591419382, "u2": 0.13926054320754344, "avg_r1": 0.11156742065691136, "avg_r2": 0.11167752049097138, "rmax1": 0.1961959405832852, "rmax2": 0.19674737386582986}, {"corr": 0.10000000000000009, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0009096431814077932, "nc2": 0.0009096431814077932, "u1": 0.1254505147933414, "u2": 0.12647059469803612, "avg_r1": 0.037233180877893374, "avg_r2": 0.03736784706913916, "rmax1": 0.06805452463558827, "rmax2": 0.0010010163415570142}, {"corr": 0.10000000000000009, "noise": 0.01, "C": 0, "nc1": 0.0016117559686948946, "nc2": 0.0016117559686948946, "u1": 0.41246606859816887, "u2": 0.4124624479595118, "avg_r1": 0.4032708238943443, "avg_r2": 0.4032447184431933, "rmax1": 0.5695673950005153, "rmax2": 0.5686457917746375}, {"corr": 0.10000000000000009, "noise": 0.01, "C": 0.01, "nc1": 0.0012344091463857287, "nc2": 0.0012344091463857287, "u1": 0.4098079369064193, "u2": 0.4095985897725031, "avg_r1": 0.400430082984638, "avg_r2": 0.4000142410981211, "rmax1": 0.5663762861173616, "rmax2": 0.5661170500682451}, {"corr": 0.10000000000000009, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0014358326518852382, "nc2": 0.0014358326518852382, "u1": 0.4040811387652333, "u2": 0.40272161187110683, "avg_r1": 0.39629889633668425, "avg_r2": 0.3932873064596697, "rmax1": 0.560306927293668, "rmax2": 0.5594340665985835}, {"corr": 0.10000000000000009, "noise": 0.01, "C": 0.1, "nc1": 0.0014582690129187892, "nc2": 0.0014582690129187892, "u1": 0.38501014041289894, "u2": 0.38563510622930786, "avg_r1": 0.3760744288775721, "avg_r2": 0.3773825773183157, "rmax1": 0.5402333984741349, "rmax2": 0.5407298529431984}, {"corr": 0.10000000000000009, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0010882073907244605, "nc2": 0.0010882073907244605, "u1": 0.3377048522377673, "u2": 0.3379570659275084, "avg_r1": 0.3264918708765796, "avg_r2": 0.3268507826552841, "rmax1": 0.48502405508215995, "rmax2": 0.4847379754095621}, {"corr": 0.10000000000000009, "noise": 0.01, "C": 1.0, "nc1": 0.0011162385384187734, "nc2": 0.0011162385384187734, "u1": 0.24530601712359626, "u2": 0.24425631981620533, "avg_r1": 0.22621815386962751, "avg_r2": 0.22534233857069458, "rmax1": 0.3599519239902439, "rmax2": 0.3582759810351822}, {"corr": 0.10000000000000009, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0011375823548620545, "nc2": 0.0011375823548620545, "u1": 0.15822501416258888, "u2": 0.15674962746934343, "avg_r1": 0.10627424763353498, "avg_r2": 0.1058078161800779, "rmax1": 0.18377628001736915, "rmax2": 0.0010088902989683914}, {"corr": 0.10000000000000009, "noise": 0.01, "C": 10.0, "nc1": 0.00047298507714779725, "nc2": 0.00047298507714779725, "u1": 0.1984393692822593, "u2": 0.20011663999310567, "avg_r1": 0.02990768234406937, "avg_r2": 0.030100701999793825, "rmax1": 0.05405405405405406, "rmax2": 0.001001001001004842}, {"corr": 0.10000000000000009, "noise": 0.01778279410038923, "C": 0, "nc1": 0.00240088670644234, "nc2": 0.00240088670644234, "u1": 0.41452218741259106, "u2": 0.41484124123817434, "avg_r1": 0.397506111025299, "avg_r2": 0.3983343466484165, "rmax1": 0.5540462608107188, "rmax2": 0.553711911805966}, {"corr": 0.10000000000000009, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.0016293784940803469, "nc2": 0.0016293784940803469, "u1": 0.41111568582334046, "u2": 0.41159103030426186, "avg_r1": 0.395753680697709, "avg_r2": 0.396961136654502, "rmax1": 0.5501440180012541, "rmax2": 0.5512433158699048}, {"corr": 0.10000000000000009, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.002105709385266441, "nc2": 0.002105709385266441, "u1": 0.40509649651552593, "u2": 0.4059712748847895, "avg_r1": 0.3889620415752194, "avg_r2": 0.3909885615454168, "rmax1": 0.5442873854827928, "rmax2": 0.5436057145944163}, {"corr": 0.10000000000000009, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.00126106788265129, "nc2": 0.00126106788265129, "u1": 0.3878481189267648, "u2": 0.38684922534506827, "avg_r1": 0.3735952980823936, "avg_r2": 0.3716552813476548, "rmax1": 0.5245259073649353, "rmax2": 0.5252711556530251}, {"corr": 0.10000000000000009, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0012933143277253922, "nc2": 0.0012933143277253922, "u1": 0.3418510731664712, "u2": 0.3404963629204157, "avg_r1": 0.32263359514770795, "avg_r2": 0.3206200768861552, "rmax1": 0.4684666181570288, "rmax2": 0.46870352525122916}, {"corr": 0.10000000000000009, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0012891790759476107, "nc2": 0.0012891790759476107, "u1": 0.2531989428587888, "u2": 0.25440266063522576, "avg_r1": 0.21809450854108553, "avg_r2": 0.21900877528318796, "rmax1": 0.34110695726765294, "rmax2": 0.3407887869339997}, {"corr": 0.10000000000000009, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0009347377089135855, "nc2": 0.0009347377089135855, "u1": 0.19157853045571885, "u2": 0.1914182398762389, "avg_r1": 0.09570497153110301, "avg_r2": 0.09568021027255016, "rmax1": 3.0860707961434703e-09, "rmax2": 0.0010010013763182106}, {"corr": 0.10000000000000009, "noise": 0.01778279410038923, "C": 10.0, "nc1": 9.607750887352662e-05, "nc2": 9.607750887352662e-05, "u1": 0.271431140926828, "u2": 0.2746084357837386, "avg_r1": 0.02245268703253375, "avg_r2": 0.02286221623043711, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": 0.10000000000000009, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0021238078660409387, "nc2": 0.0021238078660409387, "u1": 0.41921297983422967, "u2": 0.41815703772808244, "avg_r1": 0.389296265347462, "avg_r2": 0.38707817870285965, "rmax1": 0.5285217516499949, "rmax2": 0.5275656976534654}, {"corr": 0.10000000000000009, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.002508515703508518, "nc2": 0.002508515703508518, "u1": 0.4134268298906105, "u2": 0.4156084007187277, "avg_r1": 0.3862077718528193, "avg_r2": 0.39128063359684384, "rmax1": 0.5244030087474288, "rmax2": 0.5243900526544312}, {"corr": 0.10000000000000009, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0015494192014426367, "nc2": 0.0015494192014426367, "u1": 0.4079172766370886, "u2": 0.4086387496064378, "avg_r1": 0.38277837029886863, "avg_r2": 0.3845844622298682, "rmax1": 0.5186325248995134, "rmax2": 0.5183010245596125}, {"corr": 0.10000000000000009, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.002458296979349961, "nc2": 0.002458296979349961, "u1": 0.3944822287457283, "u2": 0.3938639278958714, "avg_r1": 0.3591763718848253, "avg_r2": 0.3579200705000129, "rmax1": 0.49681102874485183, "rmax2": 0.4979236104129235}, {"corr": 0.10000000000000009, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0015901604624550258, "nc2": 0.0015901604624550258, "u1": 0.34670876193281835, "u2": 0.3481924082843246, "avg_r1": 0.3109326550328332, "avg_r2": 0.3131143418473412, "rmax1": 0.44080476098720145, "rmax2": 0.43943618957489816}, {"corr": 0.10000000000000009, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0012537382854903578, "nc2": 0.0012537382854903578, "u1": 0.27019457617288567, "u2": 0.27159020679915585, "avg_r1": 0.20419524997955266, "avg_r2": 0.20525249733420287, "rmax1": 0.30976708000902214, "rmax2": 0.30865110489517755}, {"corr": 0.10000000000000009, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0010909727540254766, "nc2": 0.0010909727540254766, "u1": 0.2546535337768972, "u2": 0.2572823315614225, "avg_r1": 0.07554876101292238, "avg_r2": 0.07639685177851867, "rmax1": 7.784262422763147e-42, "rmax2": 0.001001001001001001}, {"corr": 0.10000000000000009, "noise": 0.03162277660168379, "C": 10.0, "nc1": 0.00011362162444394919, "nc2": 0.00011362162444394919, "u1": 0.49239350387279435, "u2": 0.497249405058731, "avg_r1": 9.663530191757619e-06, "avg_r2": 0.0010260432951831031, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.10000000000000009, "noise": 0.05623413251903491, "C": 0, "nc1": 0.001166469914801127, "nc2": 0.001166469914801127, "u1": 0.4202621875049032, "u2": 0.42351262104407283, "avg_r1": 0.3760589995166276, "avg_r2": 0.3840568496025947, "rmax1": 0.48656114415785984, "rmax2": 0.4852544819165323}, {"corr": 0.10000000000000009, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0010674827047514324, "nc2": 0.0010674827047514324, "u1": 0.41898579443772765, "u2": 0.42114516192397417, "avg_r1": 0.3726510857135189, "avg_r2": 0.37762270036223833, "rmax1": 0.4818055121831072, "rmax2": 0.48340403447383323}, {"corr": 0.10000000000000009, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0013201238638864687, "nc2": 0.0013201238638864687, "u1": 0.41726818732029547, "u2": 0.4132399716349566, "avg_r1": 0.37180128803804985, "avg_r2": 0.3625497629066928, "rmax1": 0.4750263354838872, "rmax2": 0.47485422224274115}, {"corr": 0.10000000000000009, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0010243891747210854, "nc2": 0.0010243891747210854, "u1": 0.4018405360523065, "u2": 0.39717525287747335, "avg_r1": 0.35203589737575164, "avg_r2": 0.34228216425383196, "rmax1": 0.45461283032282035, "rmax2": 0.45338966958451477}, {"corr": 0.10000000000000009, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.001279353498402691, "nc2": 0.001279353498402691, "u1": 0.3591392357848829, "u2": 0.364048876698215, "avg_r1": 0.2860219936975839, "avg_r2": 0.293690862030109, "rmax1": 0.0006432316860464993, "rmax2": 0.3933894492899948}, {"corr": 0.10000000000000009, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.002514423771851848, "nc2": 0.002514423771851848, "u1": 0.29950235709538003, "u2": 0.3007313990938669, "avg_r1": 0.18015751222507048, "avg_r2": 0.18117383315915414, "rmax1": 4.130297928489671e-18, "rmax2": 0.001001001007181129}, {"corr": 0.10000000000000009, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 0.0002006375318033271, "nc2": 0.0002006375318033271, "u1": 0.31664689573069554, "u2": 0.3098280761042325, "avg_r1": 0.05932973109004426, "avg_r2": 0.05726732103217519, "rmax1": 0.06806806806806806, "rmax2": 0.06706706706716559}, {"corr": 0.10000000000000009, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.00013061143295478583, "nc2": 0.00013061143295478583, "u1": 0.49597170489052805, "u2": 0.4938192641127842, "avg_r1": 4.307079476538535e-06, "avg_r2": 0.001016595067368905, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.10000000000000009, "noise": 0.1, "C": 0, "nc1": 0.0022708523912812195, "nc2": 0.0022708523912812195, "u1": 0.4265161921793341, "u2": 0.4321643298617575, "avg_r1": 0.3533371582140199, "avg_r2": 0.36687374783933546, "rmax1": 1.471570125177431e-13, "rmax2": 0.001001001001001001}, {"corr": 0.10000000000000009, "noise": 0.1, "C": 0.01, "nc1": 0.005964605249154431, "nc2": 0.005964605249154431, "u1": 0.44887435566139067, "u2": 0.4298244855531542, "avg_r1": 0.3494730041746956, "avg_r2": 0.30085556747960435, "rmax1": 1.8938087345218853e-30, "rmax2": 0.001001001001001001}, {"corr": 0.10000000000000009, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.004446229996843354, "nc2": 0.004446229996843354, "u1": 0.42259824284062353, "u2": 0.43846080170538954, "avg_r1": 0.3103723818712413, "avg_r2": 0.3477374004866035, "rmax1": 4.64710188118279e-63, "rmax2": 0.001001001001001001}, {"corr": 0.10000000000000009, "noise": 0.1, "C": 0.1, "nc1": 0.00398207998313288, "nc2": 0.00398207998313288, "u1": 0.42242025052549537, "u2": 0.4072310313051074, "avg_r1": 0.3289447207920756, "avg_r2": 0.297151000472202, "rmax1": 1.8597131829541508e-25, "rmax2": 0.001001001001001001}, {"corr": 0.10000000000000009, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.003285368847851855, "nc2": 0.003285368847851855, "u1": 0.38369504816555083, "u2": 0.3699138979446743, "avg_r1": 0.2758557849829231, "avg_r2": 0.25387791371389523, "rmax1": 1.5347628564002258e-25, "rmax2": 0.001001001001001001}, {"corr": 0.10000000000000009, "noise": 0.1, "C": 1.0, "nc1": 0.0003141865718312431, "nc2": 0.0003141865718312431, "u1": 0.3187254423370329, "u2": 0.31053124268365445, "avg_r1": 0.171551916040614, "avg_r2": 0.16478231477558178, "rmax1": 0.18818818818806737, "rmax2": 0.18317978441812194}, {"corr": 0.10000000000000009, "noise": 0.1, "C": 3.1622776601683795, "nc1": 9.297804466845694e-06, "nc2": 9.297804466845694e-06, "u1": 0.49798994761680215, "u2": 0.49882612333859044, "avg_r1": 8.933844646612592e-07, "avg_r2": 0.0010059528928904702, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.10000000000000009, "noise": 0.1, "C": 10.0, "nc1": 0.00041109251855303564, "nc2": 0.00041109251855303564, "u1": 0.4977500510866136, "u2": 0.4917382576144013, "avg_r1": 2.5161013693173838e-05, "avg_r2": 0.0010260023272346188, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": -1, "C": 0, "nc1": 0.0011962499715549302, "nc2": 0.0011962499715549302, "u1": 0.4053492936411251, "u2": 0.40587131927828074, "avg_r1": 0.4041059978375354, "avg_r2": 0.40528474510675616, "rmax1": 0.5762424109438952, "rmax2": 0.5737013692415394}, {"corr": 0.20000000000000018, "noise": -1, "C": 0.01, "nc1": 0.0015464054397235083, "nc2": 0.0015464054397235083, "u1": 0.40399915843422235, "u2": 0.40278848720322785, "avg_r1": 0.4017891814738584, "avg_r2": 0.39915226744675325, "rmax1": 0.5661240785803501, "rmax2": 0.5643451494330933}, {"corr": 0.20000000000000018, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0011111593507241446, "nc2": 0.0011111593507241446, "u1": 0.3963775756306466, "u2": 0.39629464720416857, "avg_r1": 0.396800710984953, "avg_r2": 0.3966168096387658, "rmax1": 0.5616171896981569, "rmax2": 0.5674813228480531}, {"corr": 0.20000000000000018, "noise": -1, "C": 0.1, "nc1": 0.0012547813324695345, "nc2": 0.0012547813324695345, "u1": 0.3787408755993487, "u2": 0.378794386800949, "avg_r1": 0.37763087102696746, "avg_r2": 0.3777435837071115, "rmax1": 0.5374815875445184, "rmax2": 0.537507919783911}, {"corr": 0.20000000000000018, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0009007912055193357, "nc2": 0.0009007912055193357, "u1": 0.3304787280356359, "u2": 0.32972561727077426, "avg_r1": 0.3303086342038478, "avg_r2": 0.32922074044434746, "rmax1": 0.47581704120636326, "rmax2": 0.47897596323471114}, {"corr": 0.20000000000000018, "noise": -1, "C": 1.0, "nc1": 0.0016376368590013402, "nc2": 0.0016376368590013402, "u1": 0.2331420304842793, "u2": 0.2329896111067751, "avg_r1": 0.23175358513651179, "avg_r2": 0.23163591805629707, "rmax1": 0.3493585821788386, "rmax2": 0.3609235116352727}, {"corr": 0.20000000000000018, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0014567579657116803, "nc2": 0.0014567579657116803, "u1": 0.11813728366104477, "u2": 0.12092141251872934, "avg_r1": 0.11650814572026753, "avg_r2": 0.1173439362071971, "rmax1": 0.18121906324170756, "rmax2": 0.1824582789803497}, {"corr": 0.20000000000000018, "noise": -1, "C": 10.0, "nc1": 0.001589084789391404, "nc2": 0.001589084789391404, "u1": 0.04590367994404087, "u2": 0.04258243841302586, "avg_r1": 0.04552504338438604, "avg_r2": 0.04520523239732126, "rmax1": 0.07214286556731417, "rmax2": 0.0735296516773967}, {"corr": 0.20000000000000018, "noise": 0, "C": 0, "nc1": 0.0010753163451066028, "nc2": 0.0010753163451066028, "u1": 0.4056197341204124, "u2": 0.40648332798139114, "avg_r1": 0.4027352450530938, "avg_r2": 0.4046612344364082, "rmax1": 0.5666318809988948, "rmax2": 0.5703751013084724}, {"corr": 0.20000000000000018, "noise": 0, "C": 0.01, "nc1": 0.0011778806616779547, "nc2": 0.0011778806616779547, "u1": 0.40331996635105966, "u2": 0.4026477443334706, "avg_r1": 0.4021226296414572, "avg_r2": 0.4006561733045055, "rmax1": 0.5648238426901873, "rmax2": 0.5644458566562822}, {"corr": 0.20000000000000018, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0012177397029903836, "nc2": 0.0012177397029903836, "u1": 0.3968576049695371, "u2": 0.3966415471395258, "avg_r1": 0.3960557364012336, "avg_r2": 0.39560009991286876, "rmax1": 0.559757747740002, "rmax2": 0.5626207766254112}, {"corr": 0.20000000000000018, "noise": 0, "C": 0.1, "nc1": 0.0015703658662560294, "nc2": 0.0015703658662560294, "u1": 0.378666853496166, "u2": 0.3781934560909625, "avg_r1": 0.3787980101401451, "avg_r2": 0.37786537245734564, "rmax1": 0.5547215104486585, "rmax2": 0.5479902812110037}, {"corr": 0.20000000000000018, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0011264674335199065, "nc2": 0.0011264674335199065, "u1": 0.3310219903948336, "u2": 0.33003573081696275, "avg_r1": 0.3298578563126583, "avg_r2": 0.3284391593907363, "rmax1": 0.47857676685288975, "rmax2": 0.4769835703256605}, {"corr": 0.20000000000000018, "noise": 0, "C": 1.0, "nc1": 0.0011237163044565401, "nc2": 0.0011237163044565401, "u1": 0.23228811819858997, "u2": 0.23286394505507046, "avg_r1": 0.23184858004885273, "avg_r2": 0.23229905487984406, "rmax1": 0.3479521661731697, "rmax2": 0.347556250061937}, {"corr": 0.20000000000000018, "noise": 0, "C": 3.1622776601683795, "nc1": 0.00169154474741752, "nc2": 0.00169154474741752, "u1": 0.11737103173588478, "u2": 0.12055405506751699, "avg_r1": 0.1166189914072161, "avg_r2": 0.11757323139964748, "rmax1": 0.18433346514056118, "rmax2": 0.1838924663480694}, {"corr": 0.20000000000000018, "noise": 0, "C": 10.0, "nc1": 0.0018943826876938047, "nc2": 0.0018943826876938047, "u1": 0.04709571944162817, "u2": 0.042458183337012116, "avg_r1": 0.04553805589332262, "avg_r2": 0.04508635791002928, "rmax1": 0.07294136513585889, "rmax2": 0.07230634552188817}, {"corr": 0.20000000000000018, "noise": 0.001, "C": 0, "nc1": 0.0013393443807098726, "nc2": 0.0013393443807098726, "u1": 0.4056993499973651, "u2": 0.4053033192932174, "avg_r1": 0.40539293131064374, "avg_r2": 0.40450071065453597, "rmax1": 0.5826814406394922, "rmax2": 0.5900589172829859}, {"corr": 0.20000000000000018, "noise": 0.001, "C": 0.01, "nc1": 0.0012003055397981077, "nc2": 0.0012003055397981077, "u1": 0.4026845757532178, "u2": 0.4027720863487159, "avg_r1": 0.4018520428853648, "avg_r2": 0.40201445865050267, "rmax1": 0.588402399876679, "rmax2": 0.5754971733419554}, {"corr": 0.20000000000000018, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0010710285767023264, "nc2": 0.0010710285767023264, "u1": 0.3969486989384076, "u2": 0.3970637682549563, "avg_r1": 0.39515525250136985, "avg_r2": 0.3954064872505848, "rmax1": 0.5795596877692757, "rmax2": 0.5738078720462428}, {"corr": 0.20000000000000018, "noise": 0.001, "C": 0.1, "nc1": 0.0011616447124094265, "nc2": 0.0011616447124094265, "u1": 0.37912449615880056, "u2": 0.3788903376332701, "avg_r1": 0.37745092995546314, "avg_r2": 0.376983484985974, "rmax1": 0.5612515420855676, "rmax2": 0.5602997553164814}, {"corr": 0.20000000000000018, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.001133849189087821, "nc2": 0.001133849189087821, "u1": 0.33025110275456265, "u2": 0.33008213872935765, "avg_r1": 0.3297968448186673, "avg_r2": 0.32954973783376246, "rmax1": 0.506049821641282, "rmax2": 0.4967899082816475}, {"corr": 0.20000000000000018, "noise": 0.001, "C": 1.0, "nc1": 0.001583269808451887, "nc2": 0.001583269808451887, "u1": 0.233110828046649, "u2": 0.23283213428475405, "avg_r1": 0.23187893767563744, "avg_r2": 0.23166022948054987, "rmax1": 0.36798800670926596, "rmax2": 0.37904947530032806}, {"corr": 0.20000000000000018, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0012500575558709731, "nc2": 0.0012500575558709731, "u1": 0.119978907405258, "u2": 0.11948862022027996, "avg_r1": 0.11693908614975576, "avg_r2": 0.11679064915150969, "rmax1": 0.20070479781843323, "rmax2": 0.20915969297664372}, {"corr": 0.20000000000000018, "noise": 0.001, "C": 10.0, "nc1": 0.0018608443949346548, "nc2": 0.0018608443949346548, "u1": 0.05486532061759471, "u2": 0.052846754167626735, "avg_r1": 0.044505961208607864, "avg_r2": 0.04431793991388234, "rmax1": 0.08408407962311491, "rmax2": 0.02371828416650292}, {"corr": 0.20000000000000018, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0013079780554871578, "nc2": 0.0013079780554871578, "u1": 0.40570956993437796, "u2": 0.4057088991004182, "avg_r1": 0.40445484092347705, "avg_r2": 0.40443780835096543, "rmax1": 0.5905862123318321, "rmax2": 0.5895869782162841}, {"corr": 0.20000000000000018, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0012437708655164692, "nc2": 0.0012437708655164692, "u1": 0.4033979763186283, "u2": 0.40301510080809777, "avg_r1": 0.4013082326262601, "avg_r2": 0.4004416010606394, "rmax1": 0.5865801654832805, "rmax2": 0.5874512709425258}, {"corr": 0.20000000000000018, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0011593173323152794, "nc2": 0.0011593173323152794, "u1": 0.3968539751138122, "u2": 0.39709147008874385, "avg_r1": 0.39509522714463646, "avg_r2": 0.39558403651562046, "rmax1": 0.5805501272559415, "rmax2": 0.5795711909931149}, {"corr": 0.20000000000000018, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0011920083014633764, "nc2": 0.0011920083014633764, "u1": 0.37886048166639663, "u2": 0.37908425908712234, "avg_r1": 0.37706565447002094, "avg_r2": 0.3774985103348272, "rmax1": 0.5602960949988407, "rmax2": 0.5595294140217255}, {"corr": 0.20000000000000018, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0014131084798299498, "nc2": 0.0014131084798299498, "u1": 0.331432001862681, "u2": 0.33098304270784007, "avg_r1": 0.3284849996953625, "avg_r2": 0.32784702240862085, "rmax1": 0.5039106419776201, "rmax2": 0.5034076765712248}, {"corr": 0.20000000000000018, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.001495297376954835, "nc2": 0.001495297376954835, "u1": 0.23402554819147683, "u2": 0.2337149142830968, "avg_r1": 0.23118754207796693, "avg_r2": 0.23094556354496193, "rmax1": 0.37836731325535167, "rmax2": 0.3793785251255046}, {"corr": 0.20000000000000018, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0009949551572006748, "nc2": 0.0009949551572006748, "u1": 0.12385876362822017, "u2": 0.12360258765985123, "avg_r1": 0.1157034566039073, "avg_r2": 0.11562746279113428, "rmax1": 0.20620370667813354, "rmax2": 0.20720571763866114}, {"corr": 0.20000000000000018, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0011860983068538028, "nc2": 0.0011860983068538028, "u1": 0.0673396035926495, "u2": 0.06363945163213605, "avg_r1": 0.043436979438173, "avg_r2": 0.04307942267897655, "rmax1": 0.08208208207715537, "rmax2": 0.08101455418486256}, {"corr": 0.20000000000000018, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0011274774328613457, "nc2": 0.0011274774328613457, "u1": 0.406292427964823, "u2": 0.4062318888758904, "avg_r1": 0.40327412440408045, "avg_r2": 0.40317974069487283, "rmax1": 0.5866555177266828, "rmax2": 0.5875701436411557}, {"corr": 0.20000000000000018, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0014004414761497053, "nc2": 0.0014004414761497053, "u1": 0.4032532147574174, "u2": 0.40316237642084873, "avg_r1": 0.400970552908681, "avg_r2": 0.40077106645668675, "rmax1": 0.5845395413036231, "rmax2": 0.5835849829530035}, {"corr": 0.20000000000000018, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0014088689261652632, "nc2": 0.0014088689261652632, "u1": 0.3976675079207291, "u2": 0.3973713733595363, "avg_r1": 0.3944694587689269, "avg_r2": 0.3938453677422642, "rmax1": 0.5777190143004094, "rmax2": 0.5775764123260448}, {"corr": 0.20000000000000018, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0012108037433246621, "nc2": 0.0012108037433246621, "u1": 0.3795859855544764, "u2": 0.3797356748887537, "avg_r1": 0.37580307371665633, "avg_r2": 0.3761160857354807, "rmax1": 0.5569058016922246, "rmax2": 0.5576247150767952}, {"corr": 0.20000000000000018, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0010605642730733833, "nc2": 0.0010605642730733833, "u1": 0.3316881778335171, "u2": 0.3310640926027551, "avg_r1": 0.3283637666620462, "avg_r2": 0.3274697080423872, "rmax1": 0.5022007979718409, "rmax2": 0.5014981102376036}, {"corr": 0.20000000000000018, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.00083048164753044, "nc2": 0.00083048164753044, "u1": 0.2358550168448127, "u2": 0.23636132343895982, "avg_r1": 0.229122969633942, "avg_r2": 0.22952716427648545, "rmax1": 0.37637514497888164, "rmax2": 0.37602526018807436}, {"corr": 0.20000000000000018, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0015014965296021587, "nc2": 0.0015014965296021587, "u1": 0.1279359204376182, "u2": 0.1296292360468558, "avg_r1": 0.11389404287098268, "avg_r2": 0.11440318324110146, "rmax1": 0.2041134939932321, "rmax2": 0.2032032031434499}, {"corr": 0.20000000000000018, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0008206082461836989, "nc2": 0.0008206082461836989, "u1": 0.08783935500435236, "u2": 0.08698544890568687, "avg_r1": 0.041119728102933975, "avg_r2": 0.0410473223757955, "rmax1": 0.076076014466928, "rmax2": 0.07707704430947189}, {"corr": 0.20000000000000018, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0014053341917713569, "nc2": 0.0014053341917713569, "u1": 0.40704576623988376, "u2": 0.4068219487332058, "avg_r1": 0.4019597348148707, "avg_r2": 0.40144939636487964, "rmax1": 0.582556323787948, "rmax2": 0.581725924191565}, {"corr": 0.20000000000000018, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0016874718098866537, "nc2": 0.0016874718098866537, "u1": 0.40359101391102614, "u2": 0.40397030014954194, "avg_r1": 0.39917236641504233, "avg_r2": 0.40000072791581026, "rmax1": 0.5785763317773716, "rmax2": 0.5794753565846562}, {"corr": 0.20000000000000018, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0013919093732319698, "nc2": 0.0013919093732319698, "u1": 0.3983098767217489, "u2": 0.39790570966879896, "avg_r1": 0.3933408149728531, "avg_r2": 0.392416548472734, "rmax1": 0.5727304586573678, "rmax2": 0.5715730080856141}, {"corr": 0.20000000000000018, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0016104767835086187, "nc2": 0.0016104767835086187, "u1": 0.37988050154234443, "u2": 0.38044079696808875, "avg_r1": 0.3744824446894444, "avg_r2": 0.37549287291494615, "rmax1": 0.5531216869703617, "rmax2": 0.5515515468298209}, {"corr": 0.20000000000000018, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0010434130703608768, "nc2": 0.0010434130703608768, "u1": 0.33275773716654816, "u2": 0.3319823870831611, "avg_r1": 0.3270505793017, "avg_r2": 0.32591228590148413, "rmax1": 0.4964776002542843, "rmax2": 0.49556530521489983}, {"corr": 0.20000000000000018, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.001077947819758479, "nc2": 0.001077947819758479, "u1": 0.23836609656090915, "u2": 0.23829357888137906, "avg_r1": 0.22761663466772075, "avg_r2": 0.2275673664789333, "rmax1": 0.3703674652482859, "rmax2": 0.36938476866663045}, {"corr": 0.20000000000000018, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0021631209281878505, "nc2": 0.0021631209281878505, "u1": 0.13771615520005187, "u2": 0.13731920801152708, "avg_r1": 0.11157231450386937, "avg_r2": 0.11147462743213332, "rmax1": 0.196196038334003, "rmax2": 0.1954441259600598}, {"corr": 0.20000000000000018, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.00048069242185419525, "nc2": 0.00048069242185419525, "u1": 0.12601618934412262, "u2": 0.12743084596964482, "avg_r1": 0.037103048086366885, "avg_r2": 0.03726105224574541, "rmax1": 1.1268844964503431e-09, "rmax2": 0.06906906906877282}, {"corr": 0.20000000000000018, "noise": 0.01, "C": 0, "nc1": 0.002301778362364393, "nc2": 0.002301778362364393, "u1": 0.4084897996455439, "u2": 0.4077388868339942, "avg_r1": 0.3998021987913043, "avg_r2": 0.39805033718915095, "rmax1": 0.5725958107463542, "rmax2": 0.573560677671644}, {"corr": 0.20000000000000018, "noise": 0.01, "C": 0.01, "nc1": 0.001685766131059585, "nc2": 0.001685766131059585, "u1": 0.40561856665715484, "u2": 0.40504134004068554, "avg_r1": 0.3967806460057673, "avg_r2": 0.395502468054852, "rmax1": 0.5705224038476404, "rmax2": 0.5695692015294884}, {"corr": 0.20000000000000018, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0015554324439055467, "nc2": 0.0015554324439055467, "u1": 0.39968672410706485, "u2": 0.40049839372688634, "avg_r1": 0.3877164561651457, "avg_r2": 0.3894670284294123, "rmax1": 0.5627927440053136, "rmax2": 0.5635605351080367}, {"corr": 0.20000000000000018, "noise": 0.01, "C": 0.1, "nc1": 0.001394635460916227, "nc2": 0.001394635460916227, "u1": 0.3821392570669483, "u2": 0.38210399460383204, "avg_r1": 0.3712148631604082, "avg_r2": 0.37113771417624075, "rmax1": 0.5425427500790109, "rmax2": 0.5437177746400406}, {"corr": 0.20000000000000018, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0015039237002530403, "nc2": 0.0015039237002530403, "u1": 0.33509378716301, "u2": 0.33481727633291036, "avg_r1": 0.32294443994226196, "avg_r2": 0.3224907481534679, "rmax1": 0.48729978458518475, "rmax2": 0.48569943637314955}, {"corr": 0.20000000000000018, "noise": 0.01, "C": 1.0, "nc1": 0.0010963841819366937, "nc2": 0.0010963841819366937, "u1": 0.24340972093387656, "u2": 0.24476039148345247, "avg_r1": 0.22256440539441602, "avg_r2": 0.22362026552708092, "rmax1": 0.3600490932332448, "rmax2": 0.35936368595321966}, {"corr": 0.20000000000000018, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.001397334969040237, "nc2": 0.001397334969040237, "u1": 0.15756723298267253, "u2": 0.15766763336156941, "avg_r1": 0.10545506763195606, "avg_r2": 0.10549265056285334, "rmax1": 0.008276383864676903, "rmax2": 0.001286525520888667}, {"corr": 0.20000000000000018, "noise": 0.01, "C": 10.0, "nc1": 0.0003196170017329969, "nc2": 0.0003196170017329969, "u1": 0.19890995759021052, "u2": 0.20039054668364614, "avg_r1": 0.029840982732356906, "avg_r2": 0.030034618927452003, "rmax1": 0.05405405405405406, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.01778279410038923, "C": 0, "nc1": 0.0017372637059990814, "nc2": 0.0017372637059990814, "u1": 0.4099135692468698, "u2": 0.40999447596737915, "avg_r1": 0.3946716612172403, "avg_r2": 0.394808141199234, "rmax1": 0.558359949369937, "rmax2": 0.5575387954831655}, {"corr": 0.20000000000000018, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.001903668675568293, "nc2": 0.001903668675568293, "u1": 0.40796587994849826, "u2": 0.40834752727239937, "avg_r1": 0.3891858811321277, "avg_r2": 0.39016276810904765, "rmax1": 0.552596372454489, "rmax2": 0.5550616006875776}, {"corr": 0.20000000000000018, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.002248913432762456, "nc2": 0.002248913432762456, "u1": 0.40094224061363753, "u2": 0.4036369018491701, "avg_r1": 0.380874513948773, "avg_r2": 0.3866435073908261, "rmax1": 0.5481514227452392, "rmax2": 0.5475873172342386}, {"corr": 0.20000000000000018, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.0017542480631970725, "nc2": 0.0017542480631970725, "u1": 0.38453312347847957, "u2": 0.38661217070100967, "avg_r1": 0.3623063755948757, "avg_r2": 0.3664856539614927, "rmax1": 0.527697238642906, "rmax2": 0.5276986064962527}, {"corr": 0.20000000000000018, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.001969098225400756, "nc2": 0.001969098225400756, "u1": 0.3395043337263272, "u2": 0.3386696965229422, "avg_r1": 0.3172201040877292, "avg_r2": 0.31603504811569527, "rmax1": 0.4697290279868427, "rmax2": 0.4696548700090051}, {"corr": 0.20000000000000018, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0016454741967261155, "nc2": 0.0016454741967261155, "u1": 0.25292161151756387, "u2": 0.2526473041796961, "avg_r1": 0.2163853261207865, "avg_r2": 0.21610647697466645, "rmax1": 0.34183643690043375, "rmax2": 0.34007565126238926}, {"corr": 0.20000000000000018, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0005754383501864191, "nc2": 0.0005754383501864191, "u1": 0.19239060124790938, "u2": 0.19285665156765608, "avg_r1": 0.09483318340698826, "avg_r2": 0.09497211826289584, "rmax1": 2.784021364595416e-12, "rmax2": 0.0010010010011211501}, {"corr": 0.20000000000000018, "noise": 0.01778279410038923, "C": 10.0, "nc1": 3.279334297423553e-05, "nc2": 3.279334297423553e-05, "u1": 0.271049851072648, "u2": 0.27504579123797557, "avg_r1": 0.022384594643897582, "avg_r2": 0.022885139957141185, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": 0.20000000000000018, "noise": 0.03162277660168379, "C": 0, "nc1": 0.002493451078198816, "nc2": 0.002493451078198816, "u1": 0.41521924456183024, "u2": 0.41210834510877226, "avg_r1": 0.3894935561032341, "avg_r2": 0.38244152830966993, "rmax1": 0.5292847852045501, "rmax2": 0.5312590584324763}, {"corr": 0.20000000000000018, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0020416896480987545, "nc2": 0.0020416896480987545, "u1": 0.4112105909069528, "u2": 0.41263290713721273, "avg_r1": 0.3792360626818346, "avg_r2": 0.38278966550941695, "rmax1": 0.5265179684588785, "rmax2": 0.529167710253317}, {"corr": 0.20000000000000018, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0023891521738265697, "nc2": 0.0023891521738265697, "u1": 0.4077950348203263, "u2": 0.4054563470223215, "avg_r1": 0.376498059711994, "avg_r2": 0.37157951159154967, "rmax1": 0.5204625697212409, "rmax2": 0.520361887284017}, {"corr": 0.20000000000000018, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.0021950972092596444, "nc2": 0.0021950972092596444, "u1": 0.3887129366299568, "u2": 0.3916170890853697, "avg_r1": 0.3523893245427749, "avg_r2": 0.3578701412798724, "rmax1": 0.5000155443371479, "rmax2": 0.5006149630277051}, {"corr": 0.20000000000000018, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0019287682124993766, "nc2": 0.0019287682124993766, "u1": 0.3487646279713511, "u2": 0.34630776542667274, "avg_r1": 0.30591985333262445, "avg_r2": 0.3020944734950335, "rmax1": 0.4426464480625941, "rmax2": 0.4395312652495392}, {"corr": 0.20000000000000018, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0011604035747471153, "nc2": 0.0011604035747471153, "u1": 0.27142699875391435, "u2": 0.2711498623763989, "avg_r1": 0.2016325849290099, "avg_r2": 0.20147068039757127, "rmax1": 0.027658183230599, "rmax2": 0.22807032982292064}, {"corr": 0.20000000000000018, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0010578028990470556, "nc2": 0.0010578028990470556, "u1": 0.2514828521147196, "u2": 0.25199165749271596, "avg_r1": 0.07685591184107562, "avg_r2": 0.07703441466610664, "rmax1": 1.6524464210159105e-35, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.03162277660168379, "C": 10.0, "nc1": 0.0002267565070797617, "nc2": 0.0002267565070797617, "u1": 0.49225677841501053, "u2": 0.4970293428402071, "avg_r1": 3.850325572762207e-05, "avg_r2": 0.0010328654736140044, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.05623413251903491, "C": 0, "nc1": 0.0026196627507859005, "nc2": 0.0026196627507859005, "u1": 0.4197827435403023, "u2": 0.4217343430782016, "avg_r1": 0.36650720109878543, "avg_r2": 0.3705466078920907, "rmax1": 0.11340778604473689, "rmax2": 0.47945410631279306}, {"corr": 0.20000000000000018, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.001690294394202152, "nc2": 0.001690294394202152, "u1": 0.4154277728872936, "u2": 0.4206362345362807, "avg_r1": 0.36008887097634523, "avg_r2": 0.37222460848102706, "rmax1": 2.5053610404524058e-05, "rmax2": 0.483582491596583}, {"corr": 0.20000000000000018, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0014570966569003585, "nc2": 0.0014570966569003585, "u1": 0.41494683548737693, "u2": 0.4109421126184768, "avg_r1": 0.3637420086255563, "avg_r2": 0.3548743768155697, "rmax1": 0.47653444789676164, "rmax2": 0.001001019237408279}, {"corr": 0.20000000000000018, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0017469288592946164, "nc2": 0.0017469288592946164, "u1": 0.39489761491758124, "u2": 0.39779648627011815, "avg_r1": 0.33932257887783523, "avg_r2": 0.34505086614321023, "rmax1": 0.005977720472078154, "rmax2": 0.4556006431484552}, {"corr": 0.20000000000000018, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.0036316292811413575, "nc2": 0.0036316292811413575, "u1": 0.358505288280667, "u2": 0.3575325780701947, "avg_r1": 0.2885628167044631, "avg_r2": 0.2871654655578074, "rmax1": 4.550717303747156e-11, "rmax2": 0.0017683504236442674}, {"corr": 0.20000000000000018, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.003442811410468871, "nc2": 0.003442811410468871, "u1": 0.2969475168769283, "u2": 0.29830200206008645, "avg_r1": 0.17953567479384863, "avg_r2": 0.18086799561723743, "rmax1": 1.6876016978349643e-32, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 0.00018884813257269428, "nc2": 0.00018884813257269428, "u1": 0.31333449371660804, "u2": 0.32352027777697856, "avg_r1": 0.05486818124223222, "avg_r2": 0.058025879985382695, "rmax1": 0.06806806243588441, "rmax2": 0.06706706706706708}, {"corr": 0.20000000000000018, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.00015186361898572587, "nc2": 0.00015186361898572587, "u1": 0.4959339735359518, "u2": 0.4938223670723978, "avg_r1": 1.3110585488194244e-05, "avg_r2": 0.0010112493105183071, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.1, "C": 0, "nc1": 0.005314087760570463, "nc2": 0.005314087760570463, "u1": 0.4305484815917001, "u2": 0.43510855620555544, "avg_r1": 0.3306767217575321, "avg_r2": 0.34282518855752425, "rmax1": 1.7011372920059242e-56, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.1, "C": 0.01, "nc1": 0.005144354186425448, "nc2": 0.005144354186425448, "u1": 0.43814451160293344, "u2": 0.4251054685260714, "avg_r1": 0.3455313326160836, "avg_r2": 0.3168883396867921, "rmax1": 2.215482579837174e-37, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.005430943263338317, "nc2": 0.005430943263338317, "u1": 0.4360655740989057, "u2": 0.4202486493551941, "avg_r1": 0.33949796258984866, "avg_r2": 0.30441815933439975, "rmax1": 4.208163502788775e-34, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.1, "C": 0.1, "nc1": 0.006799034039399798, "nc2": 0.006799034039399798, "u1": 0.4221924384415144, "u2": 0.40987654462859946, "avg_r1": 0.3125866362968899, "avg_r2": 0.28625442033340626, "rmax1": 2.9545833050333643e-46, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.004446428484277787, "nc2": 0.004446428484277787, "u1": 0.3708517466924266, "u2": 0.38343560726427856, "avg_r1": 0.24723532988627667, "avg_r2": 0.26696804150123854, "rmax1": 5.025626551571989e-72, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.1, "C": 1.0, "nc1": 0.00035506169376847696, "nc2": 0.00035506169376847696, "u1": 0.31128206030593647, "u2": 0.31770005772553334, "avg_r1": 0.1629334264504862, "avg_r2": 0.16813386335483058, "rmax1": 0.18618618618618618, "rmax2": 0.1771771771119416}, {"corr": 0.20000000000000018, "noise": 0.1, "C": 3.1622776601683795, "nc1": 4.432357838951573e-05, "nc2": 4.432357838951573e-05, "u1": 0.4979383478638017, "u2": 0.49879094939095664, "avg_r1": 1.075757911934636e-06, "avg_r2": 0.0010332100560914261, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.20000000000000018, "noise": 0.1, "C": 10.0, "nc1": 7.377395282198718e-05, "nc2": 7.377395282198718e-05, "u1": 0.4979753042004783, "u2": 0.4919261901299117, "avg_r1": 1.3780973433204006e-06, "avg_r2": 0.001008471971348337, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": -1, "C": 0, "nc1": 0.0012369569129402347, "nc2": 0.0012369569129402347, "u1": 0.4009342927239792, "u2": 0.4008986904460708, "avg_r1": 0.40120214621379147, "avg_r2": 0.40113732194253116, "rmax1": 0.5739609827409102, "rmax2": 0.5721243799597695}, {"corr": 0.30000000000000004, "noise": -1, "C": 0.01, "nc1": 0.0013368080231456747, "nc2": 0.0013368080231456747, "u1": 0.39893011375191456, "u2": 0.39838415018555834, "avg_r1": 0.3977804281350782, "avg_r2": 0.3966144836168113, "rmax1": 0.5677916853967885, "rmax2": 0.5680145469625468}, {"corr": 0.30000000000000004, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0018601803208325163, "nc2": 0.0018601803208325163, "u1": 0.3929802780070791, "u2": 0.3926450780868118, "avg_r1": 0.3913272633673609, "avg_r2": 0.39066996975003154, "rmax1": 0.5531745791352942, "rmax2": 0.555489793076271}, {"corr": 0.30000000000000004, "noise": -1, "C": 0.1, "nc1": 0.0015473374731785894, "nc2": 0.0015473374731785894, "u1": 0.3745680526301433, "u2": 0.3755945011826173, "avg_r1": 0.3721501521605729, "avg_r2": 0.37401127425874947, "rmax1": 0.5400168423586198, "rmax2": 0.5358922787364596}, {"corr": 0.30000000000000004, "noise": -1, "C": 0.31622776601683794, "nc1": 0.001266301282041471, "nc2": 0.001266301282041471, "u1": 0.32651956923376935, "u2": 0.3262113675577178, "avg_r1": 0.3270984537005695, "avg_r2": 0.3266747781820585, "rmax1": 0.4772930112487276, "rmax2": 0.4783863371974256}, {"corr": 0.30000000000000004, "noise": -1, "C": 1.0, "nc1": 0.0011072625638900713, "nc2": 0.0011072625638900713, "u1": 0.231282224317212, "u2": 0.2297987434766817, "avg_r1": 0.2307562533039607, "avg_r2": 0.22962821462320332, "rmax1": 0.34612897822291455, "rmax2": 0.3458616674319918}, {"corr": 0.30000000000000004, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0014607640064323302, "nc2": 0.0014607640064323302, "u1": 0.11731805291043915, "u2": 0.11959156129259672, "avg_r1": 0.11623150625297063, "avg_r2": 0.11690589847376412, "rmax1": 0.18207002819994544, "rmax2": 0.18070570386947304}, {"corr": 0.30000000000000004, "noise": -1, "C": 10.0, "nc1": 0.001861640238273024, "nc2": 0.001861640238273024, "u1": 0.0456151202344689, "u2": 0.04233029650968365, "avg_r1": 0.04547585319413852, "avg_r2": 0.045162660534392426, "rmax1": 0.0721392550290949, "rmax2": 0.0734329993394359}, {"corr": 0.30000000000000004, "noise": 0, "C": 0, "nc1": 0.001559942080562593, "nc2": 0.001559942080562593, "u1": 0.4009430715660905, "u2": 0.4012080272057419, "avg_r1": 0.40055294549230347, "avg_r2": 0.40113528767601525, "rmax1": 0.572612284742013, "rmax2": 0.5729302541498662}, {"corr": 0.30000000000000004, "noise": 0, "C": 0.01, "nc1": 0.0016373673039629666, "nc2": 0.0016373673039629666, "u1": 0.39857287074084236, "u2": 0.39868443920428137, "avg_r1": 0.39714148655985704, "avg_r2": 0.39735975845150207, "rmax1": 0.5643189471287654, "rmax2": 0.5648604969210737}, {"corr": 0.30000000000000004, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0015357597036530501, "nc2": 0.0015357597036530501, "u1": 0.3925792080025314, "u2": 0.3921285038835874, "avg_r1": 0.39241480258059724, "avg_r2": 0.39144526571429605, "rmax1": 0.5600593813099051, "rmax2": 0.5580336762522278}, {"corr": 0.30000000000000004, "noise": 0, "C": 0.1, "nc1": 0.0014767224980166138, "nc2": 0.0014767224980166138, "u1": 0.37466150825402345, "u2": 0.37501274105548493, "avg_r1": 0.37319355723642084, "avg_r2": 0.3738476832962997, "rmax1": 0.5362497190111812, "rmax2": 0.5345994887298458}, {"corr": 0.30000000000000004, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0021471747608308167, "nc2": 0.0021471747608308167, "u1": 0.32677629134170094, "u2": 0.3263843010009179, "avg_r1": 0.32684543498071217, "avg_r2": 0.3263107006175871, "rmax1": 0.47769418003157116, "rmax2": 0.4848514420254135}, {"corr": 0.30000000000000004, "noise": 0, "C": 1.0, "nc1": 0.0015173547579415414, "nc2": 0.0015173547579415414, "u1": 0.2307248639792499, "u2": 0.22955686398909209, "avg_r1": 0.23093841880366264, "avg_r2": 0.2300518876514857, "rmax1": 0.3451673197873888, "rmax2": 0.3466218277350465}, {"corr": 0.30000000000000004, "noise": 0, "C": 3.1622776601683795, "nc1": 0.001378058776657004, "nc2": 0.001378058776657004, "u1": 0.1170480763717923, "u2": 0.12017109034271213, "avg_r1": 0.11605930373661794, "avg_r2": 0.11698568137658183, "rmax1": 0.18206090372355183, "rmax2": 0.18128042204849382}, {"corr": 0.30000000000000004, "noise": 0, "C": 10.0, "nc1": 0.0014846204215111097, "nc2": 0.0014846204215111097, "u1": 0.045116878578765424, "u2": 0.041523977024232876, "avg_r1": 0.04555663223748393, "avg_r2": 0.045210887448467185, "rmax1": 0.0734749783373676, "rmax2": 0.07266399533351844}, {"corr": 0.30000000000000004, "noise": 0.001, "C": 0, "nc1": 0.001978229532372644, "nc2": 0.001978229532372644, "u1": 0.4015826550062533, "u2": 0.4012280929451909, "avg_r1": 0.40051142581916654, "avg_r2": 0.3997537203578505, "rmax1": 0.5882589148226245, "rmax2": 0.5943089998707717}, {"corr": 0.30000000000000004, "noise": 0.001, "C": 0.01, "nc1": 0.0012371966129277046, "nc2": 0.0012371966129277046, "u1": 0.3983422379172359, "u2": 0.3985376645446017, "avg_r1": 0.39743816061114723, "avg_r2": 0.39787991836787895, "rmax1": 0.5881039918130735, "rmax2": 0.5837676538766962}, {"corr": 0.30000000000000004, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0014545377656172698, "nc2": 0.0014545377656172698, "u1": 0.3925898618521819, "u2": 0.3926099846936551, "avg_r1": 0.391441945180858, "avg_r2": 0.39148767640215826, "rmax1": 0.5858514618678738, "rmax2": 0.5695345180593889}, {"corr": 0.30000000000000004, "noise": 0.001, "C": 0.1, "nc1": 0.0011504600411984534, "nc2": 0.0011504600411984534, "u1": 0.3750738588034172, "u2": 0.3745924433854661, "avg_r1": 0.3739893647594046, "avg_r2": 0.37308433495576, "rmax1": 0.5558250189462475, "rmax2": 0.562337374342092}, {"corr": 0.30000000000000004, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0013975764491164222, "nc2": 0.0013975764491164222, "u1": 0.3266487333842646, "u2": 0.3273085349351561, "avg_r1": 0.32557229694849, "avg_r2": 0.3264965448975262, "rmax1": 0.5041400239358195, "rmax2": 0.5017402766097261}, {"corr": 0.30000000000000004, "noise": 0.001, "C": 1.0, "nc1": 0.000982133910305466, "nc2": 0.000982133910305466, "u1": 0.23149054345456707, "u2": 0.23162340273327947, "avg_r1": 0.22936568888083148, "avg_r2": 0.22947013039003933, "rmax1": 0.37058168905137356, "rmax2": 0.3635216133468019}, {"corr": 0.30000000000000004, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0015271132121906228, "nc2": 0.0015271132121906228, "u1": 0.12123943420858745, "u2": 0.11728237876308634, "avg_r1": 0.11691629285407817, "avg_r2": 0.11574074948592258, "rmax1": 0.20602669399475873, "rmax2": 0.2090760782668873}, {"corr": 0.30000000000000004, "noise": 0.001, "C": 10.0, "nc1": 0.0010853165348519017, "nc2": 0.0010853165348519017, "u1": 0.05529816071503999, "u2": 0.05428404947487133, "avg_r1": 0.0442934099085784, "avg_r2": 0.04420512668243194, "rmax1": 0.08408402419435598, "rmax2": 0.002375501949693117}, {"corr": 0.30000000000000004, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0012082419628473562, "nc2": 0.0012082419628473562, "u1": 0.4012708920978425, "u2": 0.40167422116259893, "avg_r1": 0.39955276296478814, "avg_r2": 0.40040200697871137, "rmax1": 0.5942869225022844, "rmax2": 0.5935884415409186}, {"corr": 0.30000000000000004, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0017581494511665907, "nc2": 0.0017581494511665907, "u1": 0.3991955315673727, "u2": 0.3995066978623871, "avg_r1": 0.39534692731746685, "avg_r2": 0.39604631477128627, "rmax1": 0.5905730023262994, "rmax2": 0.5907196058341726}, {"corr": 0.30000000000000004, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0011496318859742227, "nc2": 0.0011496318859742227, "u1": 0.39268702011116163, "u2": 0.3929406155871173, "avg_r1": 0.390729273410759, "avg_r2": 0.3912725989605186, "rmax1": 0.5845715997860839, "rmax2": 0.5838145669220377}, {"corr": 0.30000000000000004, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.001278685858470241, "nc2": 0.001278685858470241, "u1": 0.3752790044392452, "u2": 0.3754319547610516, "avg_r1": 0.37241314909949386, "avg_r2": 0.3726833446944977, "rmax1": 0.5644585311281796, "rmax2": 0.5616013905825528}, {"corr": 0.30000000000000004, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0011431994125995493, "nc2": 0.0011431994125995493, "u1": 0.32745546605684345, "u2": 0.32761051271710767, "avg_r1": 0.32514269981016575, "avg_r2": 0.3253648138104832, "rmax1": 0.5064864428735378, "rmax2": 0.5064821633915824}, {"corr": 0.30000000000000004, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0011866721512507061, "nc2": 0.0011866721512507061, "u1": 0.23217511146286302, "u2": 0.23231263136384464, "avg_r1": 0.228842745325021, "avg_r2": 0.22894539788237794, "rmax1": 0.3803261782769619, "rmax2": 0.3790000963008712}, {"corr": 0.30000000000000004, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0014217245678049134, "nc2": 0.0014217245678049134, "u1": 0.12340118449084915, "u2": 0.1210469275078067, "avg_r1": 0.11579575226434818, "avg_r2": 0.1150987005508502, "rmax1": 0.20685618756544677, "rmax2": 0.20720579583128731}, {"corr": 0.30000000000000004, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0013226263598005786, "nc2": 0.0013226263598005716, "u1": 0.0669246091249092, "u2": 0.06151176277352571, "avg_r1": 0.043582791051190825, "avg_r2": 0.043050548794095034, "rmax1": 0.08208208208192468, "rmax2": 0.0810809197856831}, {"corr": 0.30000000000000004, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0017276544238435387, "nc2": 0.0017276544238435387, "u1": 0.40236371071491467, "u2": 0.40224157903500324, "avg_r1": 0.3982627805696761, "avg_r2": 0.39801340132573926, "rmax1": 0.5909508532153465, "rmax2": 0.5915782536271299}, {"corr": 0.30000000000000004, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.001483392065919742, "nc2": 0.001483392065919742, "u1": 0.39894255319467853, "u2": 0.39888137092811315, "avg_r1": 0.3966844942202443, "avg_r2": 0.39656049145081906, "rmax1": 0.58856364409918, "rmax2": 0.5880886655320059}, {"corr": 0.30000000000000004, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.001715533692051352, "nc2": 0.001715533692051352, "u1": 0.39345994755238967, "u2": 0.3934114258535198, "avg_r1": 0.38973717461980806, "avg_r2": 0.3896347444412913, "rmax1": 0.5822898164889255, "rmax2": 0.5815815559037593}, {"corr": 0.30000000000000004, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0013375260710891679, "nc2": 0.0013375260710891679, "u1": 0.3756567589002373, "u2": 0.375682490757919, "avg_r1": 0.37195771940685574, "avg_r2": 0.3719823348096899, "rmax1": 0.5605680305986066, "rmax2": 0.5615180101729071}, {"corr": 0.30000000000000004, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0014018411015577215, "nc2": 0.0014018411015577215, "u1": 0.3282462853405861, "u2": 0.3280105369731795, "avg_r1": 0.3245703268242749, "avg_r2": 0.32426340731850933, "rmax1": 0.5044658313045098, "rmax2": 0.5037536953552721}, {"corr": 0.30000000000000004, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.001613166871617333, "nc2": 0.001613166871617333, "u1": 0.2337743536568718, "u2": 0.2345256732948542, "avg_r1": 0.22714474927110767, "avg_r2": 0.22772997081829743, "rmax1": 0.37637637313572897, "rmax2": 0.3772276692643915}, {"corr": 0.30000000000000004, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0013908187239663472, "nc2": 0.0013908187239663472, "u1": 0.12800020346267282, "u2": 0.12875857014185663, "avg_r1": 0.11349997889189403, "avg_r2": 0.11373003763075054, "rmax1": 0.20419062682831793, "rmax2": 0.2032027575276446}, {"corr": 0.30000000000000004, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0011774833393435324, "nc2": 0.0011774833393435324, "u1": 0.08733287677773942, "u2": 0.08848377592144561, "avg_r1": 0.04091012624425831, "avg_r2": 0.041035140107173206, "rmax1": 0.07607607582870694, "rmax2": 0.07707707105638996}, {"corr": 0.30000000000000004, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0015554941783050835, "nc2": 0.0015554941783050835, "u1": 0.40283515419449767, "u2": 0.40358378416931256, "avg_r1": 0.3953585689839691, "avg_r2": 0.3969788500870699, "rmax1": 0.5856044474050963, "rmax2": 0.586790602173257}, {"corr": 0.30000000000000004, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0015078403799486106, "nc2": 0.0015078403799486106, "u1": 0.3998459719345663, "u2": 0.40041374632025845, "avg_r1": 0.3933812949155223, "avg_r2": 0.39461640952556054, "rmax1": 0.583352697824967, "rmax2": 0.5835516342101348}, {"corr": 0.30000000000000004, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0013359727792290332, "nc2": 0.0013359727792290332, "u1": 0.39445405306237197, "u2": 0.3938682251980618, "avg_r1": 0.38877802438843617, "avg_r2": 0.3875628093817669, "rmax1": 0.5765806116026367, "rmax2": 0.5756940027184574}, {"corr": 0.30000000000000004, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0017383425349628001, "nc2": 0.0017383425349628001, "u1": 0.37635521912366665, "u2": 0.37642570655606267, "avg_r1": 0.37054991194778336, "avg_r2": 0.3706576767428611, "rmax1": 0.5563985719951349, "rmax2": 0.555589542508039}, {"corr": 0.30000000000000004, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0014321844845813225, "nc2": 0.0014321844845813225, "u1": 0.32990553716093757, "u2": 0.32905919084645596, "avg_r1": 0.3230901948713524, "avg_r2": 0.32191225193583595, "rmax1": 0.49848392984506074, "rmax2": 0.49893879929531026}, {"corr": 0.30000000000000004, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.001077339965960572, "nc2": 0.001077339965960572, "u1": 0.2371998155911322, "u2": 0.23704539566252786, "avg_r1": 0.2252145832749768, "avg_r2": 0.2251130326694046, "rmax1": 0.3703844826322277, "rmax2": 0.3711325182157254}, {"corr": 0.30000000000000004, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0012024618281408217, "nc2": 0.0012024618281408217, "u1": 0.13911416767826948, "u2": 0.13931684337618863, "avg_r1": 0.1103625724791675, "avg_r2": 0.1104119784679265, "rmax1": 0.18404759724735498, "rmax2": 0.19519424037472285}, {"corr": 0.30000000000000004, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0012987771301533613, "nc2": 0.0012987771301533474, "u1": 0.12481352079961668, "u2": 0.12562735395998062, "avg_r1": 0.03722024995659973, "avg_r2": 0.037336462460746164, "rmax1": 0.06806237307614592, "rmax2": 0.0010010303487756303}, {"corr": 0.30000000000000004, "noise": 0.01, "C": 0, "nc1": 0.0014871175247803126, "nc2": 0.0014871175247803126, "u1": 0.40409655302499725, "u2": 0.4046464117679982, "avg_r1": 0.39301754603604777, "avg_r2": 0.3941115301317949, "rmax1": 0.5779182509335129, "rmax2": 0.5755804979929539}, {"corr": 0.30000000000000004, "noise": 0.01, "C": 0.01, "nc1": 0.0019065947829604024, "nc2": 0.0019065947829604024, "u1": 0.40013959450803377, "u2": 0.4018755312368302, "avg_r1": 0.3902628430198677, "avg_r2": 0.39383446965672536, "rmax1": 0.574389169702126, "rmax2": 0.5736404326282388}, {"corr": 0.30000000000000004, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0024913725807908516, "nc2": 0.0024913725807908516, "u1": 0.3947469577556464, "u2": 0.3951620668503418, "avg_r1": 0.38611842305096383, "avg_r2": 0.38689246357560525, "rmax1": 0.5677337918101113, "rmax2": 0.56657505325911}, {"corr": 0.30000000000000004, "noise": 0.01, "C": 0.1, "nc1": 0.001333820880946024, "nc2": 0.001333820880946024, "u1": 0.3790567684013779, "u2": 0.37808334958554196, "avg_r1": 0.36746389398430784, "avg_r2": 0.3655716332131478, "rmax1": 0.5469336726358615, "rmax2": 0.5455690381637707}, {"corr": 0.30000000000000004, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0014282241787532124, "nc2": 0.0014282241787532124, "u1": 0.33170365097641225, "u2": 0.33261292272227433, "avg_r1": 0.31805148943840256, "avg_r2": 0.3193590200070905, "rmax1": 0.488434735611785, "rmax2": 0.4893194031867475}, {"corr": 0.30000000000000004, "noise": 0.01, "C": 1.0, "nc1": 0.0012535263815551256, "nc2": 0.0012535263815551256, "u1": 0.2428158939972392, "u2": 0.2427805897171886, "avg_r1": 0.22084381278823678, "avg_r2": 0.22077347201745495, "rmax1": 0.3604692424104533, "rmax2": 0.3593593014746572}, {"corr": 0.30000000000000004, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0015732390878426539, "nc2": 0.0015732390878426539, "u1": 0.15853266362355106, "u2": 0.15841515176143894, "avg_r1": 0.10464975773060481, "avg_r2": 0.10462808804830873, "rmax1": 0.00010596730512805688, "rmax2": 0.0010437336207270408}, {"corr": 0.30000000000000004, "noise": 0.01, "C": 10.0, "nc1": 0.0003630706568636122, "nc2": 0.0003630706568636122, "u1": 0.19888461487819922, "u2": 0.20171115932828917, "avg_r1": 0.029673587947888814, "avg_r2": 0.030000374364106366, "rmax1": 0.05405405405405406, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.01778279410038923, "C": 0, "nc1": 0.002221018591330448, "nc2": 0.002221018591330448, "u1": 0.4068716879410047, "u2": 0.4067025838955596, "avg_r1": 0.38834253185562184, "avg_r2": 0.3880009317454043, "rmax1": 0.5609318552070887, "rmax2": 0.5599468067912275}, {"corr": 0.30000000000000004, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.0029365938103304012, "nc2": 0.0029365938103304012, "u1": 0.40318082145767276, "u2": 0.40620521073855853, "avg_r1": 0.38063534447018305, "avg_r2": 0.3873504231231385, "rmax1": 0.5571389541151269, "rmax2": 0.5586728063992187}, {"corr": 0.30000000000000004, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.002168801083650085, "nc2": 0.002168801083650085, "u1": 0.39762144853168396, "u2": 0.39871725281123777, "avg_r1": 0.3785035153666192, "avg_r2": 0.3809168152697397, "rmax1": 0.5506462787920878, "rmax2": 0.5514757985080617}, {"corr": 0.30000000000000004, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.002232240302061539, "nc2": 0.002232240302061539, "u1": 0.3813100430739677, "u2": 0.3822760567062236, "avg_r1": 0.35939364507159555, "avg_r2": 0.3613018621226155, "rmax1": 0.5295761120042068, "rmax2": 0.5300329281167019}, {"corr": 0.30000000000000004, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0019432809345280577, "nc2": 0.0019432809345280577, "u1": 0.3367899229122298, "u2": 0.33712942928752015, "avg_r1": 0.3115274073805014, "avg_r2": 0.312060992094994, "rmax1": 0.47096613391163417, "rmax2": 0.4720543045278874}, {"corr": 0.30000000000000004, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0009949469947078127, "nc2": 0.0009949469947078127, "u1": 0.25391918862871754, "u2": 0.2544969779906115, "avg_r1": 0.2117505435264808, "avg_r2": 0.2122463719196519, "rmax1": 0.29928395372578664, "rmax2": 0.32955765962829303}, {"corr": 0.30000000000000004, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0005541768540768544, "nc2": 0.0005541768540768544, "u1": 0.19444093362081563, "u2": 0.19404627957130782, "avg_r1": 0.0939800343630959, "avg_r2": 0.09386663329779807, "rmax1": 5.062367521821471e-16, "rmax2": 0.00100100100100129}, {"corr": 0.30000000000000004, "noise": 0.01778279410038923, "C": 10.0, "nc1": 7.292032042238716e-05, "nc2": 7.292032042238716e-05, "u1": 0.2713481014969921, "u2": 0.27544521806087013, "avg_r1": 0.022316756361893297, "avg_r2": 0.0228327311190135, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": 0.30000000000000004, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0037123327677932583, "nc2": 0.0037123327677932583, "u1": 0.4109958922245263, "u2": 0.41337718893747555, "avg_r1": 0.37348918183980273, "avg_r2": 0.3778394000880453, "rmax1": 0.5342228818418268, "rmax2": 0.5325734252400874}, {"corr": 0.30000000000000004, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0026157601099434102, "nc2": 0.0026157601099434102, "u1": 0.40923410217662126, "u2": 0.40898597295230854, "avg_r1": 0.3743466732917235, "avg_r2": 0.37359093489049944, "rmax1": 0.5291963090817017, "rmax2": 0.529390333091331}, {"corr": 0.30000000000000004, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0026240972361982196, "nc2": 0.0026240972361982196, "u1": 0.40275705090559955, "u2": 0.40494546769711454, "avg_r1": 0.3648920732074932, "avg_r2": 0.3698000776449596, "rmax1": 0.523404423452268, "rmax2": 0.5234142483490044}, {"corr": 0.30000000000000004, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.00301575481295302, "nc2": 0.00301575481295302, "u1": 0.3899446313456671, "u2": 0.38730127776590795, "avg_r1": 0.34941245286556194, "avg_r2": 0.34451059999326583, "rmax1": 0.5019029906141923, "rmax2": 0.059584799867643826}, {"corr": 0.30000000000000004, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0014568066078917141, "nc2": 0.0014568066078917141, "u1": 0.3468391760922777, "u2": 0.3435304754448214, "avg_r1": 0.302270637446159, "avg_r2": 0.2975049658741813, "rmax1": 0.44272890150559474, "rmax2": 0.19968625559203865}, {"corr": 0.30000000000000004, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0011966253762413226, "nc2": 0.0011966253762413226, "u1": 0.27242678468510584, "u2": 0.275786561507889, "avg_r1": 0.19517280453382307, "avg_r2": 0.19776434292490344, "rmax1": 3.912558151003214e-09, "rmax2": 0.0010010010831318814}, {"corr": 0.30000000000000004, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.002446012108033413, "nc2": 0.002446012108033413, "u1": 0.25373698925419963, "u2": 0.2570038295553263, "avg_r1": 0.07496717686882728, "avg_r2": 0.07600771779878387, "rmax1": 3.2317399941028786e-66, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.03162277660168379, "C": 10.0, "nc1": 4.3799017085066616e-05, "nc2": 4.3799017085066616e-05, "u1": 0.4925417893057574, "u2": 0.4973263374017166, "avg_r1": 8.009311460762143e-06, "avg_r2": 0.001005170800440366, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.05623413251903491, "C": 0, "nc1": 0.0018595932209014565, "nc2": 0.0018595932209014565, "u1": 0.4175075539450368, "u2": 0.4175556869699568, "avg_r1": 0.36253453424840776, "avg_r2": 0.36291320124615345, "rmax1": 6.865480442654238e-11, "rmax2": 0.0010024680993279583}, {"corr": 0.30000000000000004, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0019028912355591454, "nc2": 0.0019028912355591454, "u1": 0.41319388381789085, "u2": 0.42091403940802496, "avg_r1": 0.346623664914401, "avg_r2": 0.364117364056255, "rmax1": 1.0707444920297828e-30, "rmax2": 0.32117680179811353}, {"corr": 0.30000000000000004, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0019418779296648259, "nc2": 0.0019418779296648259, "u1": 0.40763686210170946, "u2": 0.4126709026204508, "avg_r1": 0.34758649264395336, "avg_r2": 0.3583266029618085, "rmax1": 7.052149895093881e-21, "rmax2": 0.0010467188648202157}, {"corr": 0.30000000000000004, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.001800238907245677, "nc2": 0.001800238907245677, "u1": 0.3950336539226176, "u2": 0.3963854642053795, "avg_r1": 0.3312604433327714, "avg_r2": 0.3337297134845614, "rmax1": 2.123128727925167e-14, "rmax2": 0.0010010010010014672}, {"corr": 0.30000000000000004, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.0025656602792169525, "nc2": 0.0025656602792169525, "u1": 0.3570214457426268, "u2": 0.36358662454128876, "avg_r1": 0.2724184231522131, "avg_r2": 0.2818816999899602, "rmax1": 2.874167408530252e-35, "rmax2": 0.0010010070552311295}, {"corr": 0.30000000000000004, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.004055774207944285, "nc2": 0.004055774207944285, "u1": 0.302374346193381, "u2": 0.3109074850481956, "avg_r1": 0.16717629894312278, "avg_r2": 0.17374233224368546, "rmax1": 3.5820317190988295e-61, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 0.00027592880652133056, "nc2": 0.00027592880652133056, "u1": 0.31929458633158897, "u2": 0.32129940382961336, "avg_r1": 0.05525699619329136, "avg_r2": 0.0559004892710543, "rmax1": 0.06406406406406406, "rmax2": 0.06906906878899598}, {"corr": 0.30000000000000004, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.0001405088655475062, "nc2": 0.0001405088655475062, "u1": 0.49592616336242906, "u2": 0.4938484036529767, "avg_r1": 1.8342393102250477e-05, "avg_r2": 0.0010041849866685424, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.1, "C": 0, "nc1": 0.00805307021930629, "nc2": 0.00805307021930629, "u1": 0.43414702055879817, "u2": 0.43080110894397877, "avg_r1": 0.32932573174088053, "avg_r2": 0.319884989065625, "rmax1": 4.2235485233680793e-51, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.1, "C": 0.01, "nc1": 0.0075847506457025204, "nc2": 0.0075847506457025204, "u1": 0.44181428632993935, "u2": 0.42387998669518123, "avg_r1": 0.3341856623594285, "avg_r2": 0.29680010223569964, "rmax1": 1.788352994260281e-46, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.00924193650042554, "nc2": 0.00924193650042554, "u1": 0.443270829486602, "u2": 0.42121607653731774, "avg_r1": 0.3230365098027502, "avg_r2": 0.27755265604443075, "rmax1": 1.2547100465781338e-53, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.1, "C": 0.1, "nc1": 0.009249600419049653, "nc2": 0.009249600419049653, "u1": 0.40804071771834843, "u2": 0.4276315275427074, "avg_r1": 0.26555080142736576, "avg_r2": 0.3059146385408966, "rmax1": 4.529979897721296e-103, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.003827381159150156, "nc2": 0.003827381159150156, "u1": 0.37984679381078224, "u2": 0.36457966260488456, "avg_r1": 0.2683219021138474, "avg_r2": 0.24653874764382233, "rmax1": 2.107181099396425e-36, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.1, "C": 1.0, "nc1": 0.0008081928930951388, "nc2": 0.0008081928930951388, "u1": 0.3177239676477673, "u2": 0.33098166897515435, "avg_r1": 0.14973404321511813, "avg_r2": 0.16010201887060832, "rmax1": 8.718444607256145e-12, "rmax2": 0.18518518520648936}, {"corr": 0.30000000000000004, "noise": 0.1, "C": 3.1622776601683795, "nc1": 2.836448738147146e-05, "nc2": 2.836448738147146e-05, "u1": 0.4979617101957936, "u2": 0.49880717756459947, "avg_r1": 7.350453546268426e-07, "avg_r2": 0.001021031320384266, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.30000000000000004, "noise": 0.1, "C": 10.0, "nc1": 0.00021940375957835156, "nc2": 0.00021940375957835156, "u1": 0.49779024927098103, "u2": 0.4919324878052185, "avg_r1": 2.554427254697394e-05, "avg_r2": 0.0010021599700835247, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": -1, "C": 0, "nc1": 0.0016405005816349516, "nc2": 0.0016405005816349516, "u1": 0.3978676333576979, "u2": 0.39678407607905436, "avg_r1": 0.39653954100856936, "avg_r2": 0.3942207561935418, "rmax1": 0.5732139472029455, "rmax2": 0.5674650453707664}, {"corr": 0.40000000000000013, "noise": -1, "C": 0.01, "nc1": 0.0008202011565227041, "nc2": 0.0008202011565227041, "u1": 0.39419213017875815, "u2": 0.39447915558039487, "avg_r1": 0.39278672084009647, "avg_r2": 0.3933748757552469, "rmax1": 0.563806965675961, "rmax2": 0.5629552899548347}, {"corr": 0.40000000000000013, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0018906773948429434, "nc2": 0.0018906773948429434, "u1": 0.3890523209326754, "u2": 0.38876400213901363, "avg_r1": 0.38644041783372196, "avg_r2": 0.38594262969041404, "rmax1": 0.553614495151397, "rmax2": 0.5572403893874547}, {"corr": 0.40000000000000013, "noise": -1, "C": 0.1, "nc1": 0.0015141970366419066, "nc2": 0.0015141970366419066, "u1": 0.3707366496945952, "u2": 0.37096879071176253, "avg_r1": 0.3693104923743523, "avg_r2": 0.369712293992122, "rmax1": 0.5361239190330052, "rmax2": 0.5343173901904661}, {"corr": 0.40000000000000013, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0016719530928704374, "nc2": 0.0016719530928704374, "u1": 0.3233148832616775, "u2": 0.3238201096362094, "avg_r1": 0.3223313632427184, "avg_r2": 0.32301292758531425, "rmax1": 0.4735005816890355, "rmax2": 0.471968736299621}, {"corr": 0.40000000000000013, "noise": -1, "C": 1.0, "nc1": 0.0011970735681960942, "nc2": 0.0011970735681960942, "u1": 0.22824393180466915, "u2": 0.22882391651079717, "avg_r1": 0.2279686233229618, "avg_r2": 0.22840627097749913, "rmax1": 0.34321133637021606, "rmax2": 0.34054807620790994}, {"corr": 0.40000000000000013, "noise": -1, "C": 3.1622776601683795, "nc1": 0.001931719512016622, "nc2": 0.001931719512016622, "u1": 0.11687224547964321, "u2": 0.1158769324988049, "avg_r1": 0.11658781008457947, "avg_r2": 0.11629242834271838, "rmax1": 0.17992653622278054, "rmax2": 0.17857099003711427}, {"corr": 0.40000000000000013, "noise": -1, "C": 10.0, "nc1": 0.0016601765380658481, "nc2": 0.0016601765380658481, "u1": 0.045466187478391616, "u2": 0.04515148455668259, "avg_r1": 0.045109663934171526, "avg_r2": 0.04509086628567442, "rmax1": 0.06906117582235845, "rmax2": 0.07130399867211368}, {"corr": 0.40000000000000013, "noise": 0, "C": 0, "nc1": 0.001516771893549429, "nc2": 0.001516771893549429, "u1": 0.39673397402475863, "u2": 0.3968528868407497, "avg_r1": 0.39641699228074423, "avg_r2": 0.396642527312896, "rmax1": 0.5717823819041915, "rmax2": 0.5806948892679109}, {"corr": 0.40000000000000013, "noise": 0, "C": 0.01, "nc1": 0.0017051590376943593, "nc2": 0.0017051590376943593, "u1": 0.3942052585755823, "u2": 0.39409430375053855, "avg_r1": 0.39354759560606756, "avg_r2": 0.393347279912275, "rmax1": 0.5696820508204872, "rmax2": 0.5669103192873285}, {"corr": 0.40000000000000013, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0019284847635198665, "nc2": 0.0019284847635198665, "u1": 0.38822130978371705, "u2": 0.3877527533863833, "avg_r1": 0.3885044638561974, "avg_r2": 0.38761899763683805, "rmax1": 0.557629809862355, "rmax2": 0.5585646627853963}, {"corr": 0.40000000000000013, "noise": 0, "C": 0.1, "nc1": 0.001962770886888787, "nc2": 0.001962770886888787, "u1": 0.3702583896375968, "u2": 0.37078732255243374, "avg_r1": 0.36964158103356126, "avg_r2": 0.37059179241305595, "rmax1": 0.5382348551578093, "rmax2": 0.5377077851298488}, {"corr": 0.40000000000000013, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0012269821723748242, "nc2": 0.0012269821723748242, "u1": 0.32350684308245486, "u2": 0.32404509928949654, "avg_r1": 0.32202087358527887, "avg_r2": 0.3227536483547183, "rmax1": 0.4772353708597121, "rmax2": 0.4689970496728313}, {"corr": 0.40000000000000013, "noise": 0, "C": 1.0, "nc1": 0.001522994903588093, "nc2": 0.001522994903588093, "u1": 0.22868820671796053, "u2": 0.22929057227994915, "avg_r1": 0.22762129925742464, "avg_r2": 0.22807530498699485, "rmax1": 0.3413547482273095, "rmax2": 0.34195694619877476}, {"corr": 0.40000000000000013, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0015943967192500186, "nc2": 0.0015943967192500186, "u1": 0.11694039544498958, "u2": 0.11599354959751675, "avg_r1": 0.11655404141434804, "avg_r2": 0.1162725995647552, "rmax1": 0.17816916891499485, "rmax2": 0.17906191060629995}, {"corr": 0.40000000000000013, "noise": 0, "C": 10.0, "nc1": 0.001774753251198774, "nc2": 0.001774753251198774, "u1": 0.04552257819325729, "u2": 0.0423209220389213, "avg_r1": 0.04538912946823856, "avg_r2": 0.0450848536129612, "rmax1": 0.07317588272141387, "rmax2": 0.07099016800779058}, {"corr": 0.40000000000000013, "noise": 0.001, "C": 0, "nc1": 0.0017365071137875887, "nc2": 0.0017365071137875887, "u1": 0.3971135775985136, "u2": 0.39785913444285714, "avg_r1": 0.39428864938727726, "avg_r2": 0.3958366026320486, "rmax1": 0.5994620719930039, "rmax2": 0.5959768663949565}, {"corr": 0.40000000000000013, "noise": 0.001, "C": 0.01, "nc1": 0.0013099333848119454, "nc2": 0.0013099333848119454, "u1": 0.39421214388719644, "u2": 0.3943278899877972, "avg_r1": 0.3930675363767567, "avg_r2": 0.3932947337196224, "rmax1": 0.5963613776532681, "rmax2": 0.5912398958597449}, {"corr": 0.40000000000000013, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0014544380396820378, "nc2": 0.0014544380396820378, "u1": 0.388621970653527, "u2": 0.38882351364361467, "avg_r1": 0.38643657352151917, "avg_r2": 0.38683344838822536, "rmax1": 0.5831377166503184, "rmax2": 0.5862559409201259}, {"corr": 0.40000000000000013, "noise": 0.001, "C": 0.1, "nc1": 0.0013944775743131577, "nc2": 0.0013944775743131577, "u1": 0.37083515836940956, "u2": 0.37112107096061336, "avg_r1": 0.369041287943348, "avg_r2": 0.369531204741343, "rmax1": 0.5437428687750552, "rmax2": 0.568439727600678}, {"corr": 0.40000000000000013, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.0013840204979317372, "nc2": 0.0013840204979317372, "u1": 0.3238633273013734, "u2": 0.3233697071540059, "avg_r1": 0.3229675006843983, "avg_r2": 0.3222679112684539, "rmax1": 0.4993282683153587, "rmax2": 0.5090524700170912}, {"corr": 0.40000000000000013, "noise": 0.001, "C": 1.0, "nc1": 0.0013919039275628042, "nc2": 0.0013919039275628042, "u1": 0.22934892119397277, "u2": 0.22954438899173016, "avg_r1": 0.22743402153215575, "avg_r2": 0.22757335512971313, "rmax1": 0.3690511889092254, "rmax2": 0.3727565967691554}, {"corr": 0.40000000000000013, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.001682225119515393, "nc2": 0.001682225119515393, "u1": 0.12023912748876205, "u2": 0.11739666258322531, "avg_r1": 0.1161373230811822, "avg_r2": 0.11530140594966677, "rmax1": 0.2072037371552805, "rmax2": 0.2089957538981951}, {"corr": 0.40000000000000013, "noise": 0.001, "C": 10.0, "nc1": 0.001529825755536847, "nc2": 0.001529825755536847, "u1": 0.05447211994558662, "u2": 0.05318616309079465, "avg_r1": 0.04431728331238102, "avg_r2": 0.044202712464440644, "rmax1": 0.0840840815255656, "rmax2": 0.06056568482954725}, {"corr": 0.40000000000000013, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.001472946489027016, "nc2": 0.001472946489027016, "u1": 0.3974191517804008, "u2": 0.397213049366197, "avg_r1": 0.3956109000794979, "avg_r2": 0.3952231273185842, "rmax1": 0.597915427871949, "rmax2": 0.5972748051977023}, {"corr": 0.40000000000000013, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0016654314612234433, "nc2": 0.0016654314612234433, "u1": 0.39484713872507204, "u2": 0.394570651933966, "avg_r1": 0.39258747013696105, "avg_r2": 0.3919553571067538, "rmax1": 0.593671310724686, "rmax2": 0.5917823256048002}, {"corr": 0.40000000000000013, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0016235982316089026, "nc2": 0.0016235982316089026, "u1": 0.38865915010901864, "u2": 0.38837516889587637, "avg_r1": 0.38728790644078803, "avg_r2": 0.3867609508147464, "rmax1": 0.5880821374697618, "rmax2": 0.5875772477859436}, {"corr": 0.40000000000000013, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0012254078158838722, "nc2": 0.0012254078158838722, "u1": 0.37147547284017396, "u2": 0.3716566003836036, "avg_r1": 0.3680862660220986, "avg_r2": 0.36838600356058365, "rmax1": 0.5638929909405606, "rmax2": 0.564328016585879}, {"corr": 0.40000000000000013, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0012420842324046277, "nc2": 0.0012420842324046277, "u1": 0.3244335674194916, "u2": 0.3236989649026239, "avg_r1": 0.3225033767440534, "avg_r2": 0.32148234849146734, "rmax1": 0.5091403168228092, "rmax2": 0.5094625645939839}, {"corr": 0.40000000000000013, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0014088082358672815, "nc2": 0.0014088082358672815, "u1": 0.22998064910864144, "u2": 0.23027776287058285, "avg_r1": 0.2268860598874765, "avg_r2": 0.2271014603782102, "rmax1": 0.3797961066408655, "rmax2": 0.38134741542561407}, {"corr": 0.40000000000000013, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0012518291409614468, "nc2": 0.0012518291409614468, "u1": 0.12318782903728588, "u2": 0.1222459207504417, "avg_r1": 0.11471031819281449, "avg_r2": 0.11443313628176621, "rmax1": 0.20811318879840124, "rmax2": 0.2072068018483969}, {"corr": 0.40000000000000013, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0011341166528178043, "nc2": 0.0011341166528178043, "u1": 0.06782435125456682, "u2": 0.06257903094888306, "avg_r1": 0.043393224030476144, "avg_r2": 0.042883450439127724, "rmax1": 0.08208208203683966, "rmax2": 0.08070049226082009}, {"corr": 0.40000000000000013, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0023350006935802803, "nc2": 0.0023350006935802803, "u1": 0.3980923992942485, "u2": 0.3973038015723962, "avg_r1": 0.3954514446309827, "avg_r2": 0.39384066327408046, "rmax1": 0.5956512306199466, "rmax2": 0.5955605973118067}, {"corr": 0.40000000000000013, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0016731929290261793, "nc2": 0.0016731929290261793, "u1": 0.39521263457192035, "u2": 0.3948410456198315, "avg_r1": 0.3920337500326889, "avg_r2": 0.3912109142642638, "rmax1": 0.5924230546874502, "rmax2": 0.5915914130414658}, {"corr": 0.40000000000000013, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.002197345835752096, "nc2": 0.002197345835752096, "u1": 0.38848814684028793, "u2": 0.3894124570223199, "avg_r1": 0.38521583251670255, "avg_r2": 0.3870869965291096, "rmax1": 0.5850313206112483, "rmax2": 0.5855741315968821}, {"corr": 0.40000000000000013, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0011280670292626582, "nc2": 0.0011280670292626582, "u1": 0.3717534871715021, "u2": 0.3718359999537319, "avg_r1": 0.36775957383062396, "avg_r2": 0.36789916248159704, "rmax1": 0.5645502866355662, "rmax2": 0.5651174889875369}, {"corr": 0.40000000000000013, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0012538158692785295, "nc2": 0.0012538158692785295, "u1": 0.3252942095912608, "u2": 0.3258040179405204, "avg_r1": 0.31961012809544015, "avg_r2": 0.3203097575606526, "rmax1": 0.5064524798855525, "rmax2": 0.5060269939707664}, {"corr": 0.40000000000000013, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.001097996317739075, "nc2": 0.001097996317739075, "u1": 0.23230182314040854, "u2": 0.23265175372727803, "avg_r1": 0.22510238852626185, "avg_r2": 0.22537659087287942, "rmax1": 0.3780734938930374, "rmax2": 0.37736481850650155}, {"corr": 0.40000000000000013, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0012660179471043753, "nc2": 0.0012660179471043753, "u1": 0.12813450545538557, "u2": 0.12844948945818, "avg_r1": 0.11287972235075443, "avg_r2": 0.11297498660365518, "rmax1": 0.204178916139196, "rmax2": 0.20320317314333597}, {"corr": 0.40000000000000013, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.001362899794250319, "nc2": 0.001362899794250319, "u1": 0.08745274509429245, "u2": 0.09033802286846622, "avg_r1": 0.04065051222604895, "avg_r2": 0.04095118322091393, "rmax1": 0.0760760682090568, "rmax2": 0.07705375328857084}, {"corr": 0.40000000000000013, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0011353155908528367, "nc2": 0.0011353155908528367, "u1": 0.39868196974872805, "u2": 0.39916216666549226, "avg_r1": 0.3915035290107326, "avg_r2": 0.3925256007420457, "rmax1": 0.5896787392295012, "rmax2": 0.5909312300885177}, {"corr": 0.40000000000000013, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0016421422964569832, "nc2": 0.0016421422964569832, "u1": 0.39717352754664326, "u2": 0.3967863325063062, "avg_r1": 0.3879239435152279, "avg_r2": 0.387059010741874, "rmax1": 0.5873231780188564, "rmax2": 0.5875158538073649}, {"corr": 0.40000000000000013, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.001438288511760366, "nc2": 0.001438288511760366, "u1": 0.39002041153611633, "u2": 0.39019086872670394, "avg_r1": 0.38367999704943845, "avg_r2": 0.3839443420901113, "rmax1": 0.580443261628288, "rmax2": 0.5795797942914177}, {"corr": 0.40000000000000013, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.001631803650917918, "nc2": 0.001631803650917918, "u1": 0.37262821898201437, "u2": 0.37325204455701616, "avg_r1": 0.3651793179349429, "avg_r2": 0.36627713288256425, "rmax1": 0.5592685774121308, "rmax2": 0.559440379365521}, {"corr": 0.40000000000000013, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0019058624371461885, "nc2": 0.0019058624371461885, "u1": 0.3265980701721172, "u2": 0.3267746312612737, "avg_r1": 0.3182683396145, "avg_r2": 0.31853149058710784, "rmax1": 0.5006401919928812, "rmax2": 0.5014170397111979}, {"corr": 0.40000000000000013, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0014519280108148958, "nc2": 0.0014519280108148958, "u1": 0.23483615785955494, "u2": 0.23587408314067124, "avg_r1": 0.22269003543500626, "avg_r2": 0.2234725121375737, "rmax1": 0.3714403755816219, "rmax2": 0.3714848392348597}, {"corr": 0.40000000000000013, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.001376239166446025, "nc2": 0.001376239166446025, "u1": 0.13996417677376696, "u2": 0.1392653353145, "avg_r1": 0.10969304843661432, "avg_r2": 0.10947888959529352, "rmax1": 0.18734580933946482, "rmax2": 0.19519517810134818}, {"corr": 0.40000000000000013, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0007586355980266635, "nc2": 0.0007586355980266635, "u1": 0.12704456800796837, "u2": 0.12692879208555255, "avg_r1": 0.0370302925426233, "avg_r2": 0.037049517133304476, "rmax1": 0.055501690127531714, "rmax2": 0.0010010602528389783}, {"corr": 0.40000000000000013, "noise": 0.01, "C": 0, "nc1": 0.0019930958184426473, "nc2": 0.0019930958184426473, "u1": 0.40026050096422283, "u2": 0.40106305222061256, "avg_r1": 0.38744453515706156, "avg_r2": 0.38912014736693556, "rmax1": 0.5818522189753343, "rmax2": 0.5795807531140778}, {"corr": 0.40000000000000013, "noise": 0.01, "C": 0.01, "nc1": 0.0018541383144173307, "nc2": 0.0018541383144173307, "u1": 0.3982738323220277, "u2": 0.39685382288778803, "avg_r1": 0.38770596912734867, "avg_r2": 0.38479092508534096, "rmax1": 0.5778419336098177, "rmax2": 0.5775752964852721}, {"corr": 0.40000000000000013, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0018826016490099962, "nc2": 0.0018826016490099962, "u1": 0.3926066723668578, "u2": 0.3929480421827278, "avg_r1": 0.37791893117111613, "avg_r2": 0.3787550344442733, "rmax1": 0.5704304380190953, "rmax2": 0.5704275207665875}, {"corr": 0.40000000000000013, "noise": 0.01, "C": 0.1, "nc1": 0.0018806428672640263, "nc2": 0.0018806428672640263, "u1": 0.37404482148247087, "u2": 0.37534285880858714, "avg_r1": 0.3612832981153453, "avg_r2": 0.3636184604961624, "rmax1": 0.5499808612902595, "rmax2": 0.5495373986014294}, {"corr": 0.40000000000000013, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0024595064033752223, "nc2": 0.0024595064033752223, "u1": 0.3282550773679918, "u2": 0.3294442867633278, "avg_r1": 0.31455763794815883, "avg_r2": 0.31622525134977236, "rmax1": 0.49048870494527763, "rmax2": 0.4913373141795143}, {"corr": 0.40000000000000013, "noise": 0.01, "C": 1.0, "nc1": 0.0018597687149981557, "nc2": 0.0018597687149981557, "u1": 0.24063513547672413, "u2": 0.24104932887618655, "avg_r1": 0.21880937559213415, "avg_r2": 0.2190907900767779, "rmax1": 0.3606951093440463, "rmax2": 0.36079424093117685}, {"corr": 0.40000000000000013, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0009188041737470676, "nc2": 0.0009188041737470676, "u1": 0.16030954017636712, "u2": 0.158414147710831, "avg_r1": 0.10403226182995483, "avg_r2": 0.1034545892692372, "rmax1": 2.8490434139746613e-05, "rmax2": 0.1060916013886975}, {"corr": 0.40000000000000013, "noise": 0.01, "C": 10.0, "nc1": 0.00022821668044517573, "nc2": 0.00022821668044517573, "u1": 0.20208316925128594, "u2": 0.2016933965867063, "avg_r1": 0.02963705460851632, "avg_r2": 0.029633157586303166, "rmax1": 0.05405405405405406, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.01778279410038923, "C": 0, "nc1": 0.0038500761854501353, "nc2": 0.0038500761854501353, "u1": 0.40472081148484224, "u2": 0.40270592823263435, "avg_r1": 0.3836434489194833, "avg_r2": 0.37933401596220123, "rmax1": 0.5649018985554161, "rmax2": 0.5617527825804831}, {"corr": 0.40000000000000013, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.002403305603929984, "nc2": 0.002403305603929984, "u1": 0.3997018621310915, "u2": 0.40098920657739007, "avg_r1": 0.3790640544260813, "avg_r2": 0.38162596670046656, "rmax1": 0.5606107610088056, "rmax2": 0.5614593592208406}, {"corr": 0.40000000000000013, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.0029544955304268705, "nc2": 0.0029544955304268705, "u1": 0.3957261068529288, "u2": 0.395070764339758, "avg_r1": 0.37347851128019893, "avg_r2": 0.3721467523290236, "rmax1": 0.5540774818295634, "rmax2": 0.5533432377395303}, {"corr": 0.40000000000000013, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.002015083432302278, "nc2": 0.002015083432302278, "u1": 0.38000475710514675, "u2": 0.3784524291849843, "avg_r1": 0.35538526899927014, "avg_r2": 0.3527897630268546, "rmax1": 0.5325450262571992, "rmax2": 0.5333315698211927}, {"corr": 0.40000000000000013, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0021912508236752726, "nc2": 0.0021912508236752726, "u1": 0.3349340274296954, "u2": 0.3341884315958221, "avg_r1": 0.3079034307387599, "avg_r2": 0.30699816579237277, "rmax1": 0.4732216607886416, "rmax2": 0.47351439394975875}, {"corr": 0.40000000000000013, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0011709257617997237, "nc2": 0.0011709257617997237, "u1": 0.253324464293875, "u2": 0.25240575136033017, "avg_r1": 0.2102148558523372, "avg_r2": 0.20948890208163284, "rmax1": 0.12928512421288374, "rmax2": 0.01655672773913415}, {"corr": 0.40000000000000013, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0006356093209479996, "nc2": 0.0006356093209479996, "u1": 0.19610750913613298, "u2": 0.19775151485381134, "avg_r1": 0.0923152362738558, "avg_r2": 0.09285894720019566, "rmax1": 1.3240358609055977e-14, "rmax2": 0.0010010010010010012}, {"corr": 0.40000000000000013, "noise": 0.01778279410038923, "C": 10.0, "nc1": 0.00016417543545110824, "nc2": 0.00016417543545110824, "u1": 0.2723381177668491, "u2": 0.27350039351467975, "avg_r1": 0.022479308053045155, "avg_r2": 0.02270059853012442, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": 0.40000000000000013, "noise": 0.03162277660168379, "C": 0, "nc1": 0.0038284815493810354, "nc2": 0.0038284815493810354, "u1": 0.4120822126425094, "u2": 0.40817443687619087, "avg_r1": 0.3716502568128716, "avg_r2": 0.3631507608251415, "rmax1": 0.3455709650380975, "rmax2": 0.533495743759492}, {"corr": 0.40000000000000013, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0022312201327094883, "nc2": 0.0022312201327094883, "u1": 0.4049558950283047, "u2": 0.4047278295707032, "avg_r1": 0.37076299770067783, "avg_r2": 0.37011046880997195, "rmax1": 0.5318076051361433, "rmax2": 0.5334957251763066}, {"corr": 0.40000000000000013, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0030132971248817975, "nc2": 0.0030132971248817975, "u1": 0.39987683220574954, "u2": 0.401163307425885, "avg_r1": 0.36073407161733917, "avg_r2": 0.3633347324777614, "rmax1": 0.5171571106289099, "rmax2": 0.045434052838622896}, {"corr": 0.40000000000000013, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.002581381548181605, "nc2": 0.002581381548181605, "u1": 0.38754109774587364, "u2": 0.3849217991400277, "avg_r1": 0.343001794940669, "avg_r2": 0.3385183449904716, "rmax1": 0.5031175934633613, "rmax2": 0.001001093128734675}, {"corr": 0.40000000000000013, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0035900850822462305, "nc2": 0.0035900850822462305, "u1": 0.3412544541584881, "u2": 0.34629553810651253, "avg_r1": 0.29095586095513076, "avg_r2": 0.2977643112323207, "rmax1": 0.002087531191358745, "rmax2": 0.3841453932147244}, {"corr": 0.40000000000000013, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0017731064214973613, "nc2": 0.0017731064214973613, "u1": 0.2728037706653299, "u2": 0.2763200167431263, "avg_r1": 0.19191505385369184, "avg_r2": 0.19456524719466556, "rmax1": 2.219500604550144e-16, "rmax2": 0.0010010010022522607}, {"corr": 0.40000000000000013, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0019755344703105693, "nc2": 0.0019755344703105693, "u1": 0.26091614451109174, "u2": 0.25454976166630866, "avg_r1": 0.07530036111321337, "avg_r2": 0.07346978561647566, "rmax1": 8.434384566263624e-42, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.03162277660168379, "C": 10.0, "nc1": 8.844242600081209e-05, "nc2": 8.844242600081209e-05, "u1": 0.49249582762321875, "u2": 0.49722839844954575, "avg_r1": 2.1999496479795088e-05, "avg_r2": 0.0010055417904924354, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.05623413251903491, "C": 0, "nc1": 0.002519272774171466, "nc2": 0.002519272774171466, "u1": 0.41735621625236013, "u2": 0.41482504185732993, "avg_r1": 0.35565932351287344, "avg_r2": 0.3503774679426691, "rmax1": 8.348589767673916e-17, "rmax2": 0.0010010010104498095}, {"corr": 0.40000000000000013, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0024695730386928294, "nc2": 0.0024695730386928294, "u1": 0.4183235920496597, "u2": 0.40961866626767, "avg_r1": 0.35883899122147767, "avg_r2": 0.34062516350559063, "rmax1": 2.399625200339935e-07, "rmax2": 0.0010010010010010955}, {"corr": 0.40000000000000013, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0023001857010160887, "nc2": 0.0023001857010160887, "u1": 0.41290302628643716, "u2": 0.4038438496905051, "avg_r1": 0.35414063018594477, "avg_r2": 0.3354223573634637, "rmax1": 3.798516246715742e-06, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0029639836889739923, "nc2": 0.0029639836889739923, "u1": 0.39251407554309264, "u2": 0.39728889243406507, "avg_r1": 0.3191583667157476, "avg_r2": 0.3279417301153748, "rmax1": 1.149122173460416e-33, "rmax2": 0.0010010010010010012}, {"corr": 0.40000000000000013, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.0033388363229172047, "nc2": 0.0033388363229172047, "u1": 0.35973530337760473, "u2": 0.3551522583311291, "avg_r1": 0.2771004170854088, "avg_r2": 0.2712626172194435, "rmax1": 4.4300663306238414e-24, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.006291381245754513, "nc2": 0.006291381245754513, "u1": 0.3013111404035984, "u2": 0.31863960319338347, "avg_r1": 0.15902762881908378, "avg_r2": 0.1718630751126355, "rmax1": 1.5665362761087892e-88, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 0.0004018972749907368, "nc2": 0.0004018972749907368, "u1": 0.3200490781078387, "u2": 0.3336694046399772, "avg_r1": 0.05121660772701486, "avg_r2": 0.05531073732002352, "rmax1": 1.853616362498817e-18, "rmax2": 0.06699882474818233}, {"corr": 0.40000000000000013, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.0001940654463075675, "nc2": 0.0001940654463075675, "u1": 0.49593680725164735, "u2": 0.4937549384169308, "avg_r1": 3.968378214672556e-06, "avg_r2": 0.0010268512639987426, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.1, "C": 0, "nc1": 0.007000644371506937, "nc2": 0.007000644371506937, "u1": 0.42329081044716993, "u2": 0.4342036834250371, "avg_r1": 0.30706361542058275, "avg_r2": 0.3336968998459924, "rmax1": 1.5119776698563738e-85, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.1, "C": 0.01, "nc1": 0.007669108772042299, "nc2": 0.007669108772042299, "u1": 0.4196682488756902, "u2": 0.43539423910817804, "avg_r1": 0.3000513712329803, "avg_r2": 0.3310944006862685, "rmax1": 4.405655037240772e-72, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.008654294124084083, "nc2": 0.008654294124084083, "u1": 0.4160988771126335, "u2": 0.43428768966804226, "avg_r1": 0.28771951490133574, "avg_r2": 0.3215305872283913, "rmax1": 2.9021021169149664e-76, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.1, "C": 0.1, "nc1": 0.0069666726213226116, "nc2": 0.0069666726213226116, "u1": 0.4004955508981619, "u2": 0.41834584342359554, "avg_r1": 0.2757877292364468, "avg_r2": 0.3089205998406088, "rmax1": 4.943234618668815e-84, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.006872808096124117, "nc2": 0.006872808096124117, "u1": 0.3770634352517744, "u2": 0.37598351672690916, "avg_r1": 0.24522136524747717, "avg_r2": 0.24305124720906157, "rmax1": 1.3100006857122308e-66, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.1, "C": 1.0, "nc1": 0.0011640679062226433, "nc2": 0.0011640679062226433, "u1": 0.33612991540642373, "u2": 0.32071490513371087, "avg_r1": 0.1547693214786665, "avg_r2": 0.14325411855027542, "rmax1": 6.134278115375014e-06, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.1, "C": 3.1622776601683795, "nc1": 5.046848711565133e-05, "nc2": 5.046848711565133e-05, "u1": 0.4979447034326176, "u2": 0.4987672353811737, "avg_r1": 2.7728191015328388e-05, "avg_r2": 0.001011907227782231, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.40000000000000013, "noise": 0.1, "C": 10.0, "nc1": 0.00010579207984229289, "nc2": 0.00010579207984229289, "u1": 0.4979583010796519, "u2": 0.4919034834534392, "avg_r1": 2.9013074497625244e-06, "avg_r2": 0.001010916191860962, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": -1, "C": 0, "nc1": 0.0017519535923132823, "nc2": 0.0017519535923132823, "u1": 0.39303395595505963, "u2": 0.39228927588611173, "avg_r1": 0.3925879506794882, "avg_r2": 0.3911029858988153, "rmax1": 0.5666484284208533, "rmax2": 0.5722688000696766}, {"corr": 0.5, "noise": -1, "C": 0.01, "nc1": 0.0012468959127097112, "nc2": 0.0012468959127097112, "u1": 0.3897253124473297, "u2": 0.3903582954524411, "avg_r1": 0.38824640269335586, "avg_r2": 0.3895010997059142, "rmax1": 0.5631754482801645, "rmax2": 0.5635176278352201}, {"corr": 0.5, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0015650989716612385, "nc2": 0.0015650989716612385, "u1": 0.3844535496649137, "u2": 0.384172245679368, "avg_r1": 0.38309968646885917, "avg_r2": 0.38258908071023656, "rmax1": 0.5571339047288656, "rmax2": 0.5573599300083905}, {"corr": 0.5, "noise": -1, "C": 0.1, "nc1": 0.0012602846320391436, "nc2": 0.0012602846320391436, "u1": 0.36697029003209114, "u2": 0.36702684316272793, "avg_r1": 0.36520659669883837, "avg_r2": 0.36526190075609977, "rmax1": 0.5316403203049405, "rmax2": 0.5276089936345117}, {"corr": 0.5, "noise": -1, "C": 0.31622776601683794, "nc1": 0.002058391914261881, "nc2": 0.002058391914261881, "u1": 0.31983739101106745, "u2": 0.3202677357438169, "avg_r1": 0.3190768800467413, "avg_r2": 0.3196571852740963, "rmax1": 0.4688017458984254, "rmax2": 0.46941556785068883}, {"corr": 0.5, "noise": -1, "C": 1.0, "nc1": 0.0022245686515496577, "nc2": 0.0022245686515496577, "u1": 0.22703252318340936, "u2": 0.22565922781197104, "avg_r1": 0.22669840669248814, "avg_r2": 0.22569458321275596, "rmax1": 0.33740363919966554, "rmax2": 0.3388385038071988}, {"corr": 0.5, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0016894014070811258, "nc2": 0.0016894014070811258, "u1": 0.11654225786669094, "u2": 0.11361756993900192, "avg_r1": 0.11643124448668916, "avg_r2": 0.11557878627385468, "rmax1": 0.17667759524181212, "rmax2": 0.17860887131620795}, {"corr": 0.5, "noise": -1, "C": 10.0, "nc1": 0.0016071016607058716, "nc2": 0.0016071016607058716, "u1": 0.045239252170852395, "u2": 0.04244797864812888, "avg_r1": 0.045271136295404406, "avg_r2": 0.04501093554588963, "rmax1": 0.07284506831928136, "rmax2": 0.06999784588891364}, {"corr": 0.5, "noise": 0, "C": 0, "nc1": 0.0016986703676555859, "nc2": 0.0016986703676555859, "u1": 0.39290559618952847, "u2": 0.39224925750081485, "avg_r1": 0.3926764872283942, "avg_r2": 0.39135096208717113, "rmax1": 0.5656324331363056, "rmax2": 0.5681284784027423}, {"corr": 0.5, "noise": 0, "C": 0.01, "nc1": 0.0021291684428342283, "nc2": 0.0021291684428342283, "u1": 0.3900967941679691, "u2": 0.3900715010302596, "avg_r1": 0.3887007754433729, "avg_r2": 0.38876227862175883, "rmax1": 0.5652876278307868, "rmax2": 0.5622631973144632}, {"corr": 0.5, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0018954942139198794, "nc2": 0.0018954942139198794, "u1": 0.38459021217295825, "u2": 0.38394344922051765, "avg_r1": 0.3835580449387421, "avg_r2": 0.38231144392916083, "rmax1": 0.5541916976125394, "rmax2": 0.5568413014157265}, {"corr": 0.5, "noise": 0, "C": 0.1, "nc1": 0.0018923572500598729, "nc2": 0.0018923572500598729, "u1": 0.3667508237298195, "u2": 0.36679299358430784, "avg_r1": 0.3655441011924214, "avg_r2": 0.3656504426853724, "rmax1": 0.5300146840838967, "rmax2": 0.5292156739773037}, {"corr": 0.5, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0016613216754849947, "nc2": 0.0016613216754849947, "u1": 0.32020030521075377, "u2": 0.31988118211247335, "avg_r1": 0.3195778369084422, "avg_r2": 0.31917661530108293, "rmax1": 0.46324334640991516, "rmax2": 0.4711900725004082}, {"corr": 0.5, "noise": 0, "C": 1.0, "nc1": 0.0015655084525706964, "nc2": 0.0015655084525706964, "u1": 0.22691121669291597, "u2": 0.2255311161963881, "avg_r1": 0.22679148186843662, "avg_r2": 0.2257886838283888, "rmax1": 0.33721925378341777, "rmax2": 0.3377205597334985}, {"corr": 0.5, "noise": 0, "C": 3.1622776601683795, "nc1": 0.001518198157608966, "nc2": 0.001518198157608966, "u1": 0.11653605900051217, "u2": 0.11369563418353343, "avg_r1": 0.11640976983927456, "avg_r2": 0.11557984082663664, "rmax1": 0.18009407462637966, "rmax2": 0.17750618715782}, {"corr": 0.5, "noise": 0, "C": 10.0, "nc1": 0.0014906192042259195, "nc2": 0.0014906192042259195, "u1": 0.045550277731530454, "u2": 0.04163663276582026, "avg_r1": 0.04535351737489886, "avg_r2": 0.044977657362009454, "rmax1": 0.07244443646117457, "rmax2": 0.0709359660307117}, {"corr": 0.5, "noise": 0.001, "C": 0, "nc1": 0.0019157744066035653, "nc2": 0.0019157744066035653, "u1": 0.3930655509513447, "u2": 0.39279459826664054, "avg_r1": 0.39162197331394566, "avg_r2": 0.39107555805587807, "rmax1": 0.5996591949649311, "rmax2": 0.5768895005903402}, {"corr": 0.5, "noise": 0.001, "C": 0.01, "nc1": 0.0014118457186929612, "nc2": 0.0014118457186929612, "u1": 0.3900921105658816, "u2": 0.39037139967415224, "avg_r1": 0.3882225413549252, "avg_r2": 0.3887192796834539, "rmax1": 0.5832071909742401, "rmax2": 0.5990881523137483}, {"corr": 0.5, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.0018587962751029918, "nc2": 0.0018587962751029918, "u1": 0.38477946779704103, "u2": 0.3841098816314732, "avg_r1": 0.3831868828052643, "avg_r2": 0.38192355630996877, "rmax1": 0.5879236141214593, "rmax2": 0.5755879880439334}, {"corr": 0.5, "noise": 0.001, "C": 0.1, "nc1": 0.001943858209303484, "nc2": 0.001943858209303484, "u1": 0.36711062274946094, "u2": 0.3670693098779377, "avg_r1": 0.36507143635533335, "avg_r2": 0.3650313083313947, "rmax1": 0.5427722858817432, "rmax2": 0.5476329094394035}, {"corr": 0.5, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.001517051575266215, "nc2": 0.001517051575266215, "u1": 0.3202227322050103, "u2": 0.32014030484091305, "avg_r1": 0.31925493305516733, "avg_r2": 0.31912535279113446, "rmax1": 0.4834345249989958, "rmax2": 0.4894712726962329}, {"corr": 0.5, "noise": 0.001, "C": 1.0, "nc1": 0.0015213799297990882, "nc2": 0.0015213799297990882, "u1": 0.22713439130391305, "u2": 0.22673127917948352, "avg_r1": 0.2259091040974946, "avg_r2": 0.22562349469142168, "rmax1": 0.3687077228264187, "rmax2": 0.3628796530378108}, {"corr": 0.5, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.001502660597433425, "nc2": 0.001502660597433425, "u1": 0.11978136087396364, "u2": 0.11802827689184348, "avg_r1": 0.115143228517463, "avg_r2": 0.11463523061948791, "rmax1": 0.20407391502259625, "rmax2": 0.20913195704127524}, {"corr": 0.5, "noise": 0.001, "C": 10.0, "nc1": 0.0014245344270910412, "nc2": 0.0014245344270910412, "u1": 0.055172777755905865, "u2": 0.053697564753249404, "avg_r1": 0.044166406599849294, "avg_r2": 0.04403390518683772, "rmax1": 0.08408406892605316, "rmax2": 0.009509251381887886}, {"corr": 0.5, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0017475707436204746, "nc2": 0.0017475707436204746, "u1": 0.39327111948879917, "u2": 0.39293354375832534, "avg_r1": 0.39142121249924655, "avg_r2": 0.3906372679327713, "rmax1": 0.602406299045683, "rmax2": 0.6011716697708731}, {"corr": 0.5, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0018814675842779849, "nc2": 0.0018814675842779849, "u1": 0.39010602920828563, "u2": 0.39059337799423643, "avg_r1": 0.3877055449116763, "avg_r2": 0.3886382817999775, "rmax1": 0.5918800923864364, "rmax2": 0.5992072398788953}, {"corr": 0.5, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0019391905024717104, "nc2": 0.0019391905024717104, "u1": 0.3852534837600872, "u2": 0.38554082800994743, "avg_r1": 0.3804186840750424, "avg_r2": 0.380984342047057, "rmax1": 0.5855425805399632, "rmax2": 0.5908302478550415}, {"corr": 0.5, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.001482521673948467, "nc2": 0.001482521673948467, "u1": 0.36720583080457564, "u2": 0.3673812756196338, "avg_r1": 0.36456454786217796, "avg_r2": 0.3648570014463739, "rmax1": 0.5688925068775562, "rmax2": 0.5713798465397357}, {"corr": 0.5, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0017541464070751633, "nc2": 0.0017541464070751633, "u1": 0.32049603803285215, "u2": 0.3204221081223843, "avg_r1": 0.31886815201486834, "avg_r2": 0.31875179495962086, "rmax1": 0.5050882362351274, "rmax2": 0.5114735043978182}, {"corr": 0.5, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0016167125695188966, "nc2": 0.0016167125695188966, "u1": 0.22876238978143462, "u2": 0.229066356478781, "avg_r1": 0.2242091036501878, "avg_r2": 0.22443548376001882, "rmax1": 0.3820067202583408, "rmax2": 0.3813526744589358}, {"corr": 0.5, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.001468542327367997, "nc2": 0.001468542327367997, "u1": 0.12243706677376703, "u2": 0.12160732778920602, "avg_r1": 0.11409999773660592, "avg_r2": 0.11386199353857909, "rmax1": 0.20627758074734015, "rmax2": 0.2070106717794474}, {"corr": 0.5, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.001314046473928257, "nc2": 0.001314046473928257, "u1": 0.06767249659452586, "u2": 0.06431759066360745, "avg_r1": 0.04312319783577037, "avg_r2": 0.042804722340082355, "rmax1": 0.08206971221867558, "rmax2": 0.05483470571402027}, {"corr": 0.5, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0017013551827807505, "nc2": 0.0017013551827807505, "u1": 0.3938446440524224, "u2": 0.39331025174327255, "avg_r1": 0.39042646477206133, "avg_r2": 0.3894181331052882, "rmax1": 0.5998016298213887, "rmax2": 0.5995872769243026}, {"corr": 0.5, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0022077774378236326, "nc2": 0.0022077774378236326, "u1": 0.3913408169318388, "u2": 0.391710336205421, "avg_r1": 0.38548386408610424, "avg_r2": 0.38619708723282736, "rmax1": 0.596376993543268, "rmax2": 0.5957526318562644}, {"corr": 0.5, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0017806876599655297, "nc2": 0.0017806876599655297, "u1": 0.38530619978747094, "u2": 0.3855728636419049, "avg_r1": 0.38037706289803064, "avg_r2": 0.3808300198311939, "rmax1": 0.5885188569612145, "rmax2": 0.5888373397008536}, {"corr": 0.5, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0015101139034260913, "nc2": 0.0015101139034260913, "u1": 0.3683578776284681, "u2": 0.36783753875660447, "avg_r1": 0.3637556721289865, "avg_r2": 0.36282821634861634, "rmax1": 0.5675348898278898, "rmax2": 0.5675666665568458}, {"corr": 0.5, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0011269573919276965, "nc2": 0.0011269573919276965, "u1": 0.3218402360532715, "u2": 0.3215379021626823, "avg_r1": 0.31738808391609824, "avg_r2": 0.31701232420084746, "rmax1": 0.5085062447364457, "rmax2": 0.5093149172629478}, {"corr": 0.5, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0014311716543370934, "nc2": 0.0014311716543370934, "u1": 0.23030333102971326, "u2": 0.23047567872452548, "avg_r1": 0.22316574059585514, "avg_r2": 0.22330327837787273, "rmax1": 0.37837829534096323, "rmax2": 0.37909254546001103}, {"corr": 0.5, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0008998058890481442, "nc2": 0.0008998058890481442, "u1": 0.12813231259460456, "u2": 0.12916629228789472, "avg_r1": 0.11189163052084912, "avg_r2": 0.11219990461242954, "rmax1": 0.20373351666393447, "rmax2": 0.20311692372448942}, {"corr": 0.5, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.00112522824812894, "nc2": 0.00112522824812894, "u1": 0.08856166426379093, "u2": 0.0884561022632627, "avg_r1": 0.04075243418070029, "avg_r2": 0.040747955264020926, "rmax1": 0.0716627183432636, "rmax2": 0.07707677352834104}, {"corr": 0.5, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0013490134394688602, "nc2": 0.0013490134394688602, "u1": 0.3951206889720266, "u2": 0.39466804250704335, "avg_r1": 0.38771618356062126, "avg_r2": 0.3868150015120443, "rmax1": 0.5943833656138656, "rmax2": 0.5948762198929589}, {"corr": 0.5, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0018235100395859183, "nc2": 0.0018235100395859183, "u1": 0.39203479753661996, "u2": 0.3922887985211968, "avg_r1": 0.38425905699249285, "avg_r2": 0.38482647895365885, "rmax1": 0.5907791672112132, "rmax2": 0.5911187833712203}, {"corr": 0.5, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.002554266506551217, "nc2": 0.002554266506551217, "u1": 0.3859561927450603, "u2": 0.38536167215024497, "avg_r1": 0.3808168282073682, "avg_r2": 0.37959169740207516, "rmax1": 0.5845008787716841, "rmax2": 0.5836456569630603}, {"corr": 0.5, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0017217624036147128, "nc2": 0.0017217624036147128, "u1": 0.3689520130366749, "u2": 0.3694090483297417, "avg_r1": 0.3609719948376693, "avg_r2": 0.36180819460120817, "rmax1": 0.5625221833111798, "rmax2": 0.5633024579374187}, {"corr": 0.5, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0017968559285536645, "nc2": 0.0017968559285536645, "u1": 0.3229183075285193, "u2": 0.32417517980439003, "avg_r1": 0.31385711763458335, "avg_r2": 0.31556380689402097, "rmax1": 0.5024530030103519, "rmax2": 0.5032424259160827}, {"corr": 0.5, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0012762598552827908, "nc2": 0.0012762598552827908, "u1": 0.2336030432203267, "u2": 0.2348701771447997, "avg_r1": 0.21993082378121578, "avg_r2": 0.22088563569914557, "rmax1": 0.3721588099947452, "rmax2": 0.3725311506056294}, {"corr": 0.5, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0014877824346566926, "nc2": 0.0014877824346566926, "u1": 0.13850125460662874, "u2": 0.13980172267960764, "avg_r1": 0.10879154742099206, "avg_r2": 0.10915819094550971, "rmax1": 0.08410907830274879, "rmax2": 0.19519336887114339}, {"corr": 0.5, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0007123872908600393, "nc2": 0.0007123872908600393, "u1": 0.1276177017575989, "u2": 0.12837931056185767, "avg_r1": 0.03681991328773607, "avg_r2": 0.03690819120263421, "rmax1": 6.642072685861032e-10, "rmax2": 0.06906904570661679}, {"corr": 0.5, "noise": 0.01, "C": 0, "nc1": 0.002634119689542913, "nc2": 0.002634119689542913, "u1": 0.3975856963706795, "u2": 0.3950842912526407, "avg_r1": 0.38674405163090475, "avg_r2": 0.38165593363455674, "rmax1": 0.5845101334019727, "rmax2": 0.5845375826994783}, {"corr": 0.5, "noise": 0.01, "C": 0.01, "nc1": 0.0022556818995692063, "nc2": 0.0022556818995692063, "u1": 0.39532282646608435, "u2": 0.393134084903411, "avg_r1": 0.38254949798565874, "avg_r2": 0.37805421889665297, "rmax1": 0.5822633524832805, "rmax2": 0.5814684492949266}, {"corr": 0.5, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.002720344968368371, "nc2": 0.002720344968368371, "u1": 0.38781169671768356, "u2": 0.3888504711710602, "avg_r1": 0.3737815334425203, "avg_r2": 0.3758570924131145, "rmax1": 0.5743576311987801, "rmax2": 0.5736061241820299}, {"corr": 0.5, "noise": 0.01, "C": 0.1, "nc1": 0.0034461633080101195, "nc2": 0.0034461633080101195, "u1": 0.372165209272398, "u2": 0.37376442594569054, "avg_r1": 0.3530789973622981, "avg_r2": 0.3559566885368482, "rmax1": 0.546912218617763, "rmax2": 0.5533066363624015}, {"corr": 0.5, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0021044295157442994, "nc2": 0.0021044295157442994, "u1": 0.32773271776594465, "u2": 0.3259503270705653, "avg_r1": 0.31149020173806785, "avg_r2": 0.3091505650556581, "rmax1": 0.4927205324484732, "rmax2": 0.49279156855147094}, {"corr": 0.5, "noise": 0.01, "C": 1.0, "nc1": 0.0013721739149024637, "nc2": 0.0013721739149024637, "u1": 0.2402989198636056, "u2": 0.23979695845499058, "avg_r1": 0.2162775317526771, "avg_r2": 0.2159343527808723, "rmax1": 0.360353075392639, "rmax2": 0.3339419698480505}, {"corr": 0.5, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0009230609377240129, "nc2": 0.0009230609377240129, "u1": 0.16021803628508835, "u2": 0.16046430865996772, "avg_r1": 0.10271195720618394, "avg_r2": 0.10282215404728713, "rmax1": 9.663806425708532e-10, "rmax2": 0.0010010486727843454}, {"corr": 0.5, "noise": 0.01, "C": 10.0, "nc1": 0.0008465661459484131, "nc2": 0.0008465661459484131, "u1": 0.1994482681234402, "u2": 0.2010855865493996, "avg_r1": 0.029641569110138086, "avg_r2": 0.0298408704905178, "rmax1": 2.4023431540010689e-32, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.01778279410038923, "C": 0, "nc1": 0.003386746774491356, "nc2": 0.003386746774491356, "u1": 0.39973151929662154, "u2": 0.40091096632214573, "avg_r1": 0.37429902142312993, "avg_r2": 0.37692236727970263, "rmax1": 0.566594598779522, "rmax2": 0.5672571787097018}, {"corr": 0.5, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.00233721537169429, "nc2": 0.00233721537169429, "u1": 0.39636398821972474, "u2": 0.40022382392363154, "avg_r1": 0.36797008941735576, "avg_r2": 0.37585764623441836, "rmax1": 0.021835894807515577, "rmax2": 0.5657183153168308}, {"corr": 0.5, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.0037407379721249856, "nc2": 0.0037407379721249856, "u1": 0.3902738858818196, "u2": 0.39066148281536617, "avg_r1": 0.3700769381422113, "avg_r2": 0.3710887288028305, "rmax1": 0.5340974445799778, "rmax2": 0.5573119362831351}, {"corr": 0.5, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.00276908340857579, "nc2": 0.00276908340857579, "u1": 0.3744559856444744, "u2": 0.3741669710795556, "avg_r1": 0.35217289293743154, "avg_r2": 0.35185215330629016, "rmax1": 0.5352116584609588, "rmax2": 0.5356353747428643}, {"corr": 0.5, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0034012128078250714, "nc2": 0.0034012128078250714, "u1": 0.33096557844195806, "u2": 0.33151974137217816, "avg_r1": 0.30387135555807737, "avg_r2": 0.30466312434516907, "rmax1": 0.46955685743955233, "rmax2": 0.4736312985280742}, {"corr": 0.5, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0011091524522343632, "nc2": 0.0011091524522343632, "u1": 0.25268558432309685, "u2": 0.2534111534473842, "avg_r1": 0.20614620786617924, "avg_r2": 0.20680262539009958, "rmax1": 2.061596377847084e-06, "rmax2": 0.03203283555019857}, {"corr": 0.5, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0005702423435841597, "nc2": 0.0005702423435841597, "u1": 0.19783590897695305, "u2": 0.1981632545809687, "avg_r1": 0.09161071925255734, "avg_r2": 0.0917682568036935, "rmax1": 0.0058045101793503615, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.01778279410038923, "C": 10.0, "nc1": 0.0002528044662090112, "nc2": 0.0002528044662090112, "u1": 0.2762992337477265, "u2": 0.27795205084921365, "avg_r1": 0.022007840757527132, "avg_r2": 0.022262175378204366, "rmax1": 0.03403403403403403, "rmax2": 0.035035035035035036}, {"corr": 0.5, "noise": 0.03162277660168379, "C": 0, "nc1": 0.004370660336639132, "nc2": 0.004370660336639132, "u1": 0.4046051967612908, "u2": 0.4069483602675763, "avg_r1": 0.361554661261139, "avg_r2": 0.36626249830793434, "rmax1": 5.378289322232521e-06, "rmax2": 0.5324240264313864}, {"corr": 0.5, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.004471445547288733, "nc2": 0.004471445547288733, "u1": 0.4061066497985694, "u2": 0.4018238769548636, "avg_r1": 0.36394931547049286, "avg_r2": 0.3551228146278237, "rmax1": 0.5334065291704015, "rmax2": 0.0010010010285230048}, {"corr": 0.5, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.0032833805404163807, "nc2": 0.0032833805404163807, "u1": 0.3982831365977767, "u2": 0.3980919789344944, "avg_r1": 0.35507608206914126, "avg_r2": 0.3546787973619126, "rmax1": 0.11723331213897711, "rmax2": 0.0052076281018851875}, {"corr": 0.5, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.003033893861430992, "nc2": 0.003033893861430992, "u1": 0.3801865212854192, "u2": 0.3803180707772662, "avg_r1": 0.34091630288224806, "avg_r2": 0.34119900771967193, "rmax1": 0.5047724780310274, "rmax2": 0.5065474953200623}, {"corr": 0.5, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.003632733140855604, "nc2": 0.003632733140855604, "u1": 0.3409281586619551, "u2": 0.3393403932953176, "avg_r1": 0.2929742727344851, "avg_r2": 0.2908486973549051, "rmax1": 0.4424063308901928, "rmax2": 0.0010010011639661769}, {"corr": 0.5, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0014970467352596328, "nc2": 0.0014970467352596328, "u1": 0.27355801071178565, "u2": 0.27478317061299856, "avg_r1": 0.19016304388843713, "avg_r2": 0.19102481811110053, "rmax1": 1.1187568684373997e-17, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0027598577189805185, "nc2": 0.0027598577189805185, "u1": 0.2630932502016753, "u2": 0.2548753347624719, "avg_r1": 0.07478340639470081, "avg_r2": 0.07238248681369552, "rmax1": 7.6233354011119e-64, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.03162277660168379, "C": 10.0, "nc1": 8.168412107811829e-05, "nc2": 8.168412107811829e-05, "u1": 0.49249131251260514, "u2": 0.49725506509558737, "avg_r1": 1.6911801967910267e-05, "avg_r2": 0.0010084043339203526, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.05623413251903491, "C": 0, "nc1": 0.003309036859101444, "nc2": 0.003309036859101444, "u1": 0.4155499692502223, "u2": 0.413118875513297, "avg_r1": 0.34688429824228356, "avg_r2": 0.341863775569865, "rmax1": 1.2018754980028424e-28, "rmax2": 0.0010010010010024985}, {"corr": 0.5, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.003234682129915234, "nc2": 0.003234682129915234, "u1": 0.41396121949442827, "u2": 0.41105619880519484, "avg_r1": 0.34359515696494153, "avg_r2": 0.33729879513990396, "rmax1": 1.807677793961341e-27, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0026733143417411176, "nc2": 0.0026733143417411176, "u1": 0.4082559791974815, "u2": 0.4043111989383962, "avg_r1": 0.34097492258860773, "avg_r2": 0.33340210773473977, "rmax1": 7.481043947445666e-22, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.0023964651334320575, "nc2": 0.0023964651334320575, "u1": 0.3956911529233229, "u2": 0.38895340357120156, "avg_r1": 0.32405767839140986, "avg_r2": 0.31221082336677364, "rmax1": 3.4397432526470186e-17, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.003446322612174091, "nc2": 0.003446322612174091, "u1": 0.3557863036406905, "u2": 0.3590103593385213, "avg_r1": 0.2650535725857007, "avg_r2": 0.26962827721464583, "rmax1": 1.8144643692612836e-45, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.007159030026108071, "nc2": 0.007159030026108071, "u1": 0.3140426667388133, "u2": 0.3136528964494282, "avg_r1": 0.1598924938328286, "avg_r2": 0.15987343060688003, "rmax1": 1.3253426143183878e-54, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 0.000618864920144846, "nc2": 0.000618864920144846, "u1": 0.345274367903849, "u2": 0.32594717579116683, "avg_r1": 0.05311318936846103, "avg_r2": 0.04744929424721462, "rmax1": 0.0004071107767793269, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.05623413251903491, "C": 10.0, "nc1": 3.23720533653149e-05, "nc2": 3.23720533653149e-05, "u1": 0.4960290831829533, "u2": 0.49391520565317065, "avg_r1": 3.428303452443515e-06, "avg_r2": 0.0010021348406223434, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.1, "C": 0, "nc1": 0.013579356334957271, "nc2": 0.013579356334957271, "u1": 0.4239217795117001, "u2": 0.4492756698678162, "avg_r1": 0.2664220922052084, "avg_r2": 0.31496309129660227, "rmax1": 3.006012617064915e-95, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.1, "C": 0.01, "nc1": 0.013719941986392314, "nc2": 0.013719941986392314, "u1": 0.42248630053102004, "u2": 0.4501697276985653, "avg_r1": 0.2572407756328716, "avg_r2": 0.311269099413775, "rmax1": 1.895544377272221e-136, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.013861130920816367, "nc2": 0.013861130920816367, "u1": 0.4346708260408773, "u2": 0.4174155267086541, "avg_r1": 0.3123949707584021, "avg_r2": 0.2728681640696236, "rmax1": 3.333742008123977e-59, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.1, "C": 0.1, "nc1": 0.01291825091055987, "nc2": 0.01291825091055987, "u1": 0.42920053179913975, "u2": 0.404175544694121, "avg_r1": 0.2876287545643199, "avg_r2": 0.2483330560016655, "rmax1": 3.0454621780591625e-64, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.009292120973843132, "nc2": 0.009292120973843132, "u1": 0.36797742864872174, "u2": 0.4023921067606105, "avg_r1": 0.2027854398841693, "avg_r2": 0.24825522107734482, "rmax1": 3.398134355049657e-114, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.1, "C": 1.0, "nc1": 0.0023324361992113074, "nc2": 0.0023324361992113074, "u1": 0.3275847624444159, "u2": 0.3555596499899665, "avg_r1": 0.12598598661322546, "avg_r2": 0.14678134560468103, "rmax1": 2.61867530389824e-80, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.1, "C": 3.1622776601683795, "nc1": 2.7333790075190212e-05, "nc2": 2.7333790075190212e-05, "u1": 0.4979670746472774, "u2": 0.49880320360647934, "avg_r1": 8.005450076678152e-06, "avg_r2": 0.0010132558902473602, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.5, "noise": 0.1, "C": 10.0, "nc1": 0.0002997278732195241, "nc2": 0.0002997278732195241, "u1": 0.49774556737292214, "u2": 0.4918787602235583, "avg_r1": 2.9685252217960687e-05, "avg_r2": 0.0010078073044916072, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": -1, "C": 0, "nc1": 0.0023557400434595643, "nc2": 0.0023557400434595643, "u1": 0.38819783161941085, "u2": 0.3886221215962314, "avg_r1": 0.38684870302456464, "avg_r2": 0.38769053231815526, "rmax1": 0.5616393251280234, "rmax2": 0.5662843607818122}, {"corr": 0.6000000000000001, "noise": -1, "C": 0.01, "nc1": 0.0021803814746506056, "nc2": 0.0021803814746506056, "u1": 0.385926531232672, "u2": 0.3858980754400644, "avg_r1": 0.384129720256404, "avg_r2": 0.38412622041076366, "rmax1": 0.562944509448873, "rmax2": 0.5617269430350309}, {"corr": 0.6000000000000001, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0014609539050930986, "nc2": 0.0014609539050930986, "u1": 0.3802872313644712, "u2": 0.3793638924525674, "avg_r1": 0.37984110008917615, "avg_r2": 0.3781444116322933, "rmax1": 0.5521642451253483, "rmax2": 0.551584277137227}, {"corr": 0.6000000000000001, "noise": -1, "C": 0.1, "nc1": 0.0019656009331486812, "nc2": 0.0019656009331486812, "u1": 0.36324783939191624, "u2": 0.36223288609495985, "avg_r1": 0.3623365265799025, "avg_r2": 0.3605602886939191, "rmax1": 0.5276383678566471, "rmax2": 0.5235000091835625}, {"corr": 0.6000000000000001, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0014950915806049014, "nc2": 0.0014950915806049014, "u1": 0.3165642177424981, "u2": 0.3158519392112092, "avg_r1": 0.31675511689316516, "avg_r2": 0.31583747716477983, "rmax1": 0.4651935275156436, "rmax2": 0.46059712447841683}, {"corr": 0.6000000000000001, "noise": -1, "C": 1.0, "nc1": 0.0014868819234455655, "nc2": 0.0014868819234455655, "u1": 0.2245095479861072, "u2": 0.22494901672513173, "avg_r1": 0.22347530116869596, "avg_r2": 0.22378056876584007, "rmax1": 0.3332166945484438, "rmax2": 0.33047025742302316}, {"corr": 0.6000000000000001, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0011968115432399867, "nc2": 0.0011968115432399867, "u1": 0.11577364651409795, "u2": 0.11316235147027995, "avg_r1": 0.11566474431427229, "avg_r2": 0.11491382747484583, "rmax1": 0.17578182484273308, "rmax2": 0.17390934518285273}, {"corr": 0.6000000000000001, "noise": -1, "C": 10.0, "nc1": 0.001567339013332364, "nc2": 0.001567339013332364, "u1": 0.04537132460646248, "u2": 0.04313655425026143, "avg_r1": 0.0450817161899152, "avg_r2": 0.0448742142214035, "rmax1": 0.06903982940986846, "rmax2": 0.07005159781261902}, {"corr": 0.6000000000000001, "noise": 0, "C": 0, "nc1": 0.0019063235740500728, "nc2": 0.0019063235740500728, "u1": 0.38851418906615665, "u2": 0.388559542804672, "avg_r1": 0.3869599024483165, "avg_r2": 0.38706630925309227, "rmax1": 0.561308178421047, "rmax2": 0.557775557934213}, {"corr": 0.6000000000000001, "noise": 0, "C": 0.01, "nc1": 0.0023594315024733636, "nc2": 0.0023594315024733636, "u1": 0.3851453747147253, "u2": 0.3862528318438813, "avg_r1": 0.3834250034478792, "avg_r2": 0.38558302424026725, "rmax1": 0.5590339947784548, "rmax2": 0.5596741533526406}, {"corr": 0.6000000000000001, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0018595205890249433, "nc2": 0.0018595205890249433, "u1": 0.3799118013541419, "u2": 0.3794193594019313, "avg_r1": 0.3797529034405268, "avg_r2": 0.37877704139241486, "rmax1": 0.5526938469718956, "rmax2": 0.553233929045619}, {"corr": 0.6000000000000001, "noise": 0, "C": 0.1, "nc1": 0.0019506557686121972, "nc2": 0.0019506557686121972, "u1": 0.36229762617644584, "u2": 0.36208235015805046, "avg_r1": 0.36256806342832704, "avg_r2": 0.36220536771574463, "rmax1": 0.5314117370535645, "rmax2": 0.5288065137443947}, {"corr": 0.6000000000000001, "noise": 0, "C": 0.31622776601683794, "nc1": 0.00225660193888394, "nc2": 0.00225660193888394, "u1": 0.31713612676595265, "u2": 0.3164293523982106, "avg_r1": 0.31599845753358685, "avg_r2": 0.3150971452409085, "rmax1": 0.4599219795767707, "rmax2": 0.45980155721067173}, {"corr": 0.6000000000000001, "noise": 0, "C": 1.0, "nc1": 0.0011289855662764137, "nc2": 0.0011289855662764137, "u1": 0.22460103380453253, "u2": 0.22541345203490382, "avg_r1": 0.22314449173914935, "avg_r2": 0.22372606948966223, "rmax1": 0.33219242157274864, "rmax2": 0.3300307047426063}, {"corr": 0.6000000000000001, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0014831265640005004, "nc2": 0.0014831265640005004, "u1": 0.11583602175444119, "u2": 0.112734853363847, "avg_r1": 0.115785607013184, "avg_r2": 0.11489717975406266, "rmax1": 0.17543531853816652, "rmax2": 0.17493951997902868}, {"corr": 0.6000000000000001, "noise": 0, "C": 10.0, "nc1": 0.0016836487790404739, "nc2": 0.0016836487790404739, "u1": 0.04558961130320289, "u2": 0.04250928296328977, "avg_r1": 0.045144717180518254, "avg_r2": 0.0448513566507671, "rmax1": 0.07159056283129772, "rmax2": 0.0685579513937773}, {"corr": 0.6000000000000001, "noise": 0.001, "C": 0, "nc1": 0.001903266573294593, "nc2": 0.001903266573294593, "u1": 0.38810485616305807, "u2": 0.3887100944207381, "avg_r1": 0.38673813517166544, "avg_r2": 0.3878983396142711, "rmax1": 0.5911523522793801, "rmax2": 0.6047259908790051}, {"corr": 0.6000000000000001, "noise": 0.001, "C": 0.01, "nc1": 0.0019006996416408573, "nc2": 0.0019006996416408573, "u1": 0.38584480230791296, "u2": 0.3860066957328235, "avg_r1": 0.383961686929453, "avg_r2": 0.38418353655714815, "rmax1": 0.5812215027746894, "rmax2": 0.5910302322301941}, {"corr": 0.6000000000000001, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.002012363119902272, "nc2": 0.002012363119902272, "u1": 0.3798604147608011, "u2": 0.37983869624748196, "avg_r1": 0.3789953140056865, "avg_r2": 0.37886754438163406, "rmax1": 0.584964496690499, "rmax2": 0.5796562422060556}, {"corr": 0.6000000000000001, "noise": 0.001, "C": 0.1, "nc1": 0.001559576326553458, "nc2": 0.001559576326553458, "u1": 0.36290132250458856, "u2": 0.36315787322009346, "avg_r1": 0.3607762737254567, "avg_r2": 0.36119694742384323, "rmax1": 0.5733968213020962, "rmax2": 0.534515914993263}, {"corr": 0.6000000000000001, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.001627796932724579, "nc2": 0.001627796932724579, "u1": 0.3162533370143494, "u2": 0.31675305222462175, "avg_r1": 0.3155606567959282, "avg_r2": 0.3162342455025271, "rmax1": 0.49053915150706184, "rmax2": 0.49924405473542066}, {"corr": 0.6000000000000001, "noise": 0.001, "C": 1.0, "nc1": 0.0013581064260729525, "nc2": 0.0013581064260729525, "u1": 0.22484728161458142, "u2": 0.22602809268914045, "avg_r1": 0.2227017519030647, "avg_r2": 0.2235433964181779, "rmax1": 0.37339474997279654, "rmax2": 0.37872823526075694}, {"corr": 0.6000000000000001, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0016268000435334523, "nc2": 0.0016268000435334523, "u1": 0.11903092640907097, "u2": 0.11642700892576104, "avg_r1": 0.11472354299551998, "avg_r2": 0.11397581815436683, "rmax1": 0.2098727156522884, "rmax2": 0.20858904607083825}, {"corr": 0.6000000000000001, "noise": 0.001, "C": 10.0, "nc1": 0.0014527228828807859, "nc2": 0.0014527228828807859, "u1": 0.05588919539482319, "u2": 0.05364320177323723, "avg_r1": 0.04405377466642011, "avg_r2": 0.04384423508542938, "rmax1": 0.08408406115577785, "rmax2": 0.0014541777901777078}, {"corr": 0.6000000000000001, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0016916224090173237, "nc2": 0.0016916224090173237, "u1": 0.3889316234667017, "u2": 0.38913637922764904, "avg_r1": 0.38584473338115005, "avg_r2": 0.3862913851322867, "rmax1": 0.6042481630786838, "rmax2": 0.6068329524253271}, {"corr": 0.6000000000000001, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0018349374792838713, "nc2": 0.0018349374792838713, "u1": 0.3862803384021514, "u2": 0.3857918142137596, "avg_r1": 0.3843693293465601, "avg_r2": 0.3834494862629133, "rmax1": 0.596747218821454, "rmax2": 0.6030351804933766}, {"corr": 0.6000000000000001, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0020989668548337947, "nc2": 0.0020989668548337947, "u1": 0.38028885232300946, "u2": 0.37938390240124115, "avg_r1": 0.3797679029408927, "avg_r2": 0.3780598257763089, "rmax1": 0.5965893131558951, "rmax2": 0.5854589027334975}, {"corr": 0.6000000000000001, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0014363331945083102, "nc2": 0.0014363331945083102, "u1": 0.3630977162771686, "u2": 0.36308969277801745, "avg_r1": 0.3608366317383309, "avg_r2": 0.3608778276327066, "rmax1": 0.5741542486644522, "rmax2": 0.574491103435701}, {"corr": 0.6000000000000001, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0020123450940832677, "nc2": 0.0020123450940832677, "u1": 0.31767207216787097, "u2": 0.31859871266387124, "avg_r1": 0.3131573957687344, "avg_r2": 0.31439203738109683, "rmax1": 0.5143291024475944, "rmax2": 0.4988855093521698}, {"corr": 0.6000000000000001, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0015514519916390301, "nc2": 0.0015514519916390301, "u1": 0.22671213401130974, "u2": 0.22595278043366707, "avg_r1": 0.22275523497258765, "avg_r2": 0.22220651377118877, "rmax1": 0.38237970974148516, "rmax2": 0.3818877183318132}, {"corr": 0.6000000000000001, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0012215733673665852, "nc2": 0.0012215733673665852, "u1": 0.12219996158235603, "u2": 0.12120133576455543, "avg_r1": 0.1133447530230802, "avg_r2": 0.1130592898205875, "rmax1": 0.20820591164076152, "rmax2": 0.20719339975778017}, {"corr": 0.6000000000000001, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0016460039104293847, "nc2": 0.0016460039104293778, "u1": 0.06750468946830801, "u2": 0.062416150196668116, "avg_r1": 0.043196413460620975, "avg_r2": 0.04270567164110657, "rmax1": 0.08208207672366044, "rmax2": 0.06649985299795504}, {"corr": 0.6000000000000001, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.0020754987706427808, "nc2": 0.0020754987706427808, "u1": 0.3892223343978357, "u2": 0.3886222037130155, "avg_r1": 0.3869279431827405, "avg_r2": 0.3856561826823767, "rmax1": 0.6043758136095152, "rmax2": 0.6035501677220666}, {"corr": 0.6000000000000001, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.002245025799988254, "nc2": 0.002245025799988254, "u1": 0.38656120462816707, "u2": 0.3859824431559381, "avg_r1": 0.3839763380951724, "avg_r2": 0.3829642767598844, "rmax1": 0.6005679936642901, "rmax2": 0.6000577992816263}, {"corr": 0.6000000000000001, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.002046533563259012, "nc2": 0.002046533563259012, "u1": 0.3808485833722493, "u2": 0.38074764115645027, "avg_r1": 0.37728983439216396, "avg_r2": 0.37697499778094634, "rmax1": 0.5926791820083525, "rmax2": 0.5934957285163036}, {"corr": 0.6000000000000001, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0015953574587825314, "nc2": 0.0015953574587825314, "u1": 0.3636492560647003, "u2": 0.36403738936903823, "avg_r1": 0.3592671180409136, "avg_r2": 0.3599355465055928, "rmax1": 0.5708024873339956, "rmax2": 0.5709994878302477}, {"corr": 0.6000000000000001, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0013553091469623024, "nc2": 0.0013553091469623024, "u1": 0.31875828420400265, "u2": 0.3186686229578535, "avg_r1": 0.313120169691612, "avg_r2": 0.31300483358462805, "rmax1": 0.5109733953852466, "rmax2": 0.5113937538893107}, {"corr": 0.6000000000000001, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0016682786698799523, "nc2": 0.0016682786698799523, "u1": 0.22858902587414792, "u2": 0.22869536636421176, "avg_r1": 0.22078627662258432, "avg_r2": 0.22086134973039567, "rmax1": 0.3783077259158727, "rmax2": 0.37845001827609054}, {"corr": 0.6000000000000001, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0017550441333812339, "nc2": 0.0017550441333812339, "u1": 0.12746870137898317, "u2": 0.126981556406805, "avg_r1": 0.11167363440539142, "avg_r2": 0.11153984498333874, "rmax1": 0.20419416860344575, "rmax2": 0.1987967365290233}, {"corr": 0.6000000000000001, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.001241963397806925, "nc2": 0.001241963397806925, "u1": 0.08925002546099911, "u2": 0.08782898927814445, "avg_r1": 0.040707851156574604, "avg_r2": 0.04057548576944615, "rmax1": 0.07607606192254349, "rmax2": 0.07707261114006768}, {"corr": 0.6000000000000001, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0026308067626623077, "nc2": 0.0026308067626623077, "u1": 0.3909197382951542, "u2": 0.39245367591599334, "avg_r1": 0.37916221961420316, "avg_r2": 0.38204907577734043, "rmax1": 0.5978903623629205, "rmax2": 0.597514764779723}, {"corr": 0.6000000000000001, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0025092193745485103, "nc2": 0.0025092193745485103, "u1": 0.3882437123251793, "u2": 0.388509934271689, "avg_r1": 0.37903598979197206, "avg_r2": 0.37952004169080644, "rmax1": 0.5946309264292361, "rmax2": 0.5948728335718937}, {"corr": 0.6000000000000001, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0025880444686744997, "nc2": 0.0025880444686744997, "u1": 0.38329304913016515, "u2": 0.3830624522181012, "avg_r1": 0.37277114253174415, "avg_r2": 0.37220164005638, "rmax1": 0.5875164260443227, "rmax2": 0.5872545215278586}, {"corr": 0.6000000000000001, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.001970912287080462, "nc2": 0.001970912287080462, "u1": 0.3652934602003752, "u2": 0.3653174582105943, "avg_r1": 0.3570672092823087, "avg_r2": 0.3570067176760846, "rmax1": 0.5659831754745092, "rmax2": 0.5660077292472169}, {"corr": 0.6000000000000001, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.002543227566523143, "nc2": 0.002543227566523143, "u1": 0.3200777907185251, "u2": 0.32115633606564525, "avg_r1": 0.30989831215077945, "avg_r2": 0.3112918297174917, "rmax1": 0.5059093392440968, "rmax2": 0.5054712713461588}, {"corr": 0.6000000000000001, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0016731449592447545, "nc2": 0.0016731449592447545, "u1": 0.23253200835596916, "u2": 0.23217066482215626, "avg_r1": 0.2182957187865735, "avg_r2": 0.21802109859852242, "rmax1": 0.3710394840577396, "rmax2": 0.3730943392376133}, {"corr": 0.6000000000000001, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0016803128567976222, "nc2": 0.0016803128567976222, "u1": 0.13921743017349572, "u2": 0.1394821667174984, "avg_r1": 0.10805904494461391, "avg_r2": 0.10814324925115362, "rmax1": 0.04526529897522222, "rmax2": 0.002546388139805834}, {"corr": 0.6000000000000001, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0010272407290011498, "nc2": 0.0010272407290011498, "u1": 0.12868121663786575, "u2": 0.12918755226772885, "avg_r1": 0.03664544709418539, "avg_r2": 0.036718075068442685, "rmax1": 0.0680680669762207, "rmax2": 0.001064925114341327}, {"corr": 0.6000000000000001, "noise": 0.01, "C": 0, "nc1": 0.0025654815496415906, "nc2": 0.0025654815496415906, "u1": 0.3933761823345111, "u2": 0.39355411006015195, "avg_r1": 0.3767914641100378, "avg_r2": 0.37736614588189776, "rmax1": 0.588852444563132, "rmax2": 0.5880324839076637}, {"corr": 0.6000000000000001, "noise": 0.01, "C": 0.01, "nc1": 0.0028400608675292482, "nc2": 0.0028400608675292482, "u1": 0.39004175802586255, "u2": 0.39054465506778024, "avg_r1": 0.37490265719334737, "avg_r2": 0.37601525069883, "rmax1": 0.5859030019644802, "rmax2": 0.5835790140543292}, {"corr": 0.6000000000000001, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0029893193863208545, "nc2": 0.0029893193863208545, "u1": 0.3849931038684994, "u2": 0.38352206297242636, "avg_r1": 0.3717121000059354, "avg_r2": 0.3691580627236666, "rmax1": 0.5765738872493298, "rmax2": 0.5781949977046399}, {"corr": 0.6000000000000001, "noise": 0.01, "C": 0.1, "nc1": 0.00234684372920152, "nc2": 0.00234684372920152, "u1": 0.3669481669913668, "u2": 0.36785579690926756, "avg_r1": 0.3526548308230121, "avg_r2": 0.35414599155837573, "rmax1": 0.5560963213447913, "rmax2": 0.5567988547167196}, {"corr": 0.6000000000000001, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0025161409498858367, "nc2": 0.0025161409498858367, "u1": 0.32215518216949407, "u2": 0.32479347570690964, "avg_r1": 0.30505098891905, "avg_r2": 0.30848478698849235, "rmax1": 0.2836353952553486, "rmax2": 0.4951865022888366}, {"corr": 0.6000000000000001, "noise": 0.01, "C": 1.0, "nc1": 0.0015160239382472351, "nc2": 0.0015160239382472351, "u1": 0.2399015516780726, "u2": 0.2392499072365728, "avg_r1": 0.21314304391218597, "avg_r2": 0.21271418798921635, "rmax1": 0.15036683939295012, "rmax2": 0.3318099981666238}, {"corr": 0.6000000000000001, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0016863013132418225, "nc2": 0.0016863013132418225, "u1": 0.160536183893413, "u2": 0.16125831762356727, "avg_r1": 0.10174556851063682, "avg_r2": 0.10196201797551703, "rmax1": 5.923571594601035e-11, "rmax2": 0.001001001010294614}, {"corr": 0.6000000000000001, "noise": 0.01, "C": 10.0, "nc1": 0.001046306054858559, "nc2": 0.001046306054858559, "u1": 0.20370511847696257, "u2": 0.20163720249759143, "avg_r1": 0.029525558417630632, "avg_r2": 0.029354791624678488, "rmax1": 0.054054054054029584, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.01778279410038923, "C": 0, "nc1": 0.0032009456184652896, "nc2": 0.0032009456184652896, "u1": 0.39673975933614386, "u2": 0.3975347571846546, "avg_r1": 0.3687324666952772, "avg_r2": 0.37014225176804105, "rmax1": 0.5568496330414694, "rmax2": 0.5699919549810193}, {"corr": 0.6000000000000001, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.003924456835668166, "nc2": 0.003924456835668166, "u1": 0.39410158388567285, "u2": 0.39422808054322755, "avg_r1": 0.36741423717543364, "avg_r2": 0.36788326828248774, "rmax1": 0.5680448183685098, "rmax2": 0.5206218416277596}, {"corr": 0.6000000000000001, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.004662532894547988, "nc2": 0.004662532894547988, "u1": 0.3876837490125366, "u2": 0.39109563222278926, "avg_r1": 0.3568660950666336, "avg_r2": 0.3635109178990339, "rmax1": 0.059763465399539355, "rmax2": 0.559641650507819}, {"corr": 0.6000000000000001, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.0038251772859035915, "nc2": 0.0038251772859035915, "u1": 0.37228210926623195, "u2": 0.37110638618887143, "avg_r1": 0.346741375489582, "avg_r2": 0.3445247507115047, "rmax1": 0.5362624311869446, "rmax2": 0.538220788625952}, {"corr": 0.6000000000000001, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0021245978644082175, "nc2": 0.0021245978644082175, "u1": 0.33246715757472467, "u2": 0.3302963319804467, "avg_r1": 0.29783955323244893, "avg_r2": 0.2949810807133222, "rmax1": 0.4667755255500852, "rmax2": 0.0010811659576541977}, {"corr": 0.6000000000000001, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0030667657885148913, "nc2": 0.0030667657885148913, "u1": 0.251574951966687, "u2": 0.2527450848653081, "avg_r1": 0.20335000241091578, "avg_r2": 0.20418518904534033, "rmax1": 7.3132673492614824e-06, "rmax2": 0.0010010133215681805}, {"corr": 0.6000000000000001, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0011230706103229626, "nc2": 0.0011230706103229626, "u1": 0.19847763343327948, "u2": 0.2018007726899658, "avg_r1": 0.08992472451343447, "avg_r2": 0.0909284554585242, "rmax1": 7.319360734549391e-34, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.01778279410038923, "C": 10.0, "nc1": 0.00013167282815124137, "nc2": 0.00013167282815124137, "u1": 0.27675648350605037, "u2": 0.27740044604255243, "avg_r1": 0.02200996915475774, "avg_r2": 0.02217404048843539, "rmax1": 0.03403403403403403, "rmax2": 0.035034601474886476}, {"corr": 0.6000000000000001, "noise": 0.03162277660168379, "C": 0, "nc1": 0.005124797354809696, "nc2": 0.005124797354809696, "u1": 0.40359102585755807, "u2": 0.40162068986970423, "avg_r1": 0.36018003963555606, "avg_r2": 0.3560642398367661, "rmax1": 0.00629671656736956, "rmax2": 0.0010010010010010012}, {"corr": 0.6000000000000001, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0041323454331752, "nc2": 0.0041323454331752, "u1": 0.3994511183711288, "u2": 0.3970687557265852, "avg_r1": 0.3607366829176722, "avg_r2": 0.3567382352667726, "rmax1": 0.00021290568360640287, "rmax2": 0.0010016345628393892}, {"corr": 0.6000000000000001, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.003896441574176457, "nc2": 0.003896441574176457, "u1": 0.3927105110727169, "u2": 0.39770341274392035, "avg_r1": 0.3441904498326268, "avg_r2": 0.3537415662538303, "rmax1": 5.318796600707002e-11, "rmax2": 0.10919564813824122}, {"corr": 0.6000000000000001, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.0030271553585832223, "nc2": 0.0030271553585832223, "u1": 0.37711933485861826, "u2": 0.38069736633087636, "avg_r1": 0.329868736136551, "avg_r2": 0.33614662387716077, "rmax1": 3.151190003154389e-11, "rmax2": 0.5066801410825009}, {"corr": 0.6000000000000001, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.003708957174980654, "nc2": 0.003708957174980654, "u1": 0.3409066149079084, "u2": 0.33951601828232975, "avg_r1": 0.2851857298547271, "avg_r2": 0.2833060742740906, "rmax1": 5.8665901456248266e-05, "rmax2": 0.0010011089464585824}, {"corr": 0.6000000000000001, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.0023307512745486814, "nc2": 0.0023307512745486814, "u1": 0.27949373351416135, "u2": 0.27475975495849253, "avg_r1": 0.18698458844475385, "avg_r2": 0.1836977711868033, "rmax1": 8.28377114135179e-18, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.004277742797531792, "nc2": 0.004277742797531792, "u1": 0.2724587518989758, "u2": 0.2515276325871025, "avg_r1": 0.0752513523150856, "avg_r2": 0.06919658886135702, "rmax1": 1.4614200630676705e-51, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.03162277660168379, "C": 10.0, "nc1": 8.975674958883184e-05, "nc2": 8.975674958883184e-05, "u1": 0.49241539250055555, "u2": 0.4973079505243964, "avg_r1": 8.976946462430506e-07, "avg_r2": 0.0010267657307225023, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.05623413251903491, "C": 0, "nc1": 0.0033600241791304497, "nc2": 0.0033600241791304497, "u1": 0.40591612445274733, "u2": 0.4152093185085388, "avg_r1": 0.3312510255178278, "avg_r2": 0.3494284378688486, "rmax1": 1.404562739679827e-28, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.003820909496875635, "nc2": 0.003820909496875635, "u1": 0.40593014379086906, "u2": 0.4129567673284549, "avg_r1": 0.32796931782341415, "avg_r2": 0.3414406204374938, "rmax1": 6.767787317952486e-33, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.004531271507558832, "nc2": 0.004531271507558832, "u1": 0.4127914070468398, "u2": 0.4046346125236171, "avg_r1": 0.3292098626108721, "avg_r2": 0.31253567811289507, "rmax1": 8.83456027215922e-35, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.004398376491755285, "nc2": 0.004398376491755285, "u1": 0.39419876835679385, "u2": 0.3907776632819828, "avg_r1": 0.31096775043367464, "avg_r2": 0.30433213922657243, "rmax1": 1.792131846094615e-34, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.005522460742744595, "nc2": 0.005522460742744595, "u1": 0.3563438470572781, "u2": 0.3639703425385018, "avg_r1": 0.2518541956367692, "avg_r2": 0.260952330565384, "rmax1": 4.632385598666168e-64, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.006730112389841114, "nc2": 0.006730112389841114, "u1": 0.3008318817752393, "u2": 0.30288193627623533, "avg_r1": 0.1655541809524908, "avg_r2": 0.16704275456231876, "rmax1": 2.6431502639413604e-82, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 0.0010097312349906518, "nc2": 0.0010097312349906518, "u1": 0.3349175186651201, "u2": 0.35380949798271966, "avg_r1": 0.04451157264187752, "avg_r2": 0.050101777061793897, "rmax1": 9.18897539869408e-47, "rmax2": 0.00100105646047153}, {"corr": 0.6000000000000001, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.00016969690593238163, "nc2": 0.00016969690593238163, "u1": 0.49593338042454344, "u2": 0.49379691702341494, "avg_r1": 9.963099434232904e-06, "avg_r2": 0.001016967048614706, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.1, "C": 0, "nc1": 0.013717983612086593, "nc2": 0.013717983612086593, "u1": 0.4349824501666729, "u2": 0.4257980256381596, "avg_r1": 0.2996237505869105, "avg_r2": 0.28444953430419173, "rmax1": 3.1894519616264184e-92, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.1, "C": 0.01, "nc1": 0.011317005117303713, "nc2": 0.011317005117303713, "u1": 0.4179750555895597, "u2": 0.4255092659638155, "avg_r1": 0.29409147799214186, "avg_r2": 0.31497900425250847, "rmax1": 1.969238223834921e-89, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.011758927334856895, "nc2": 0.011758927334856895, "u1": 0.42902315201915636, "u2": 0.4145418316207494, "avg_r1": 0.30302278817434847, "avg_r2": 0.27352202056865316, "rmax1": 3.6232968657631445e-29, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.1, "C": 0.1, "nc1": 0.015462385222594466, "nc2": 0.015462385222594466, "u1": 0.43745896746218327, "u2": 0.39996925435731745, "avg_r1": 0.2862512690759702, "avg_r2": 0.22572080739066905, "rmax1": 3.2911567046563994e-56, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.01157660405128047, "nc2": 0.01157660405128047, "u1": 0.4065634882302257, "u2": 0.36725720635095543, "avg_r1": 0.2414214340150283, "avg_r2": 0.1922273315436278, "rmax1": 2.8484402758955706e-61, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.1, "C": 1.0, "nc1": 0.002396081017523588, "nc2": 0.002396081017523588, "u1": 0.35158353073511445, "u2": 0.32805481172708834, "avg_r1": 0.1430865920223272, "avg_r2": 0.1266853856941893, "rmax1": 7.589602364275966e-27, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.1, "C": 3.1622776601683795, "nc1": 2.6793674623104557e-05, "nc2": 2.6793674623104557e-05, "u1": 0.4979636793549703, "u2": 0.49880891810275146, "avg_r1": 5.223722971164645e-07, "avg_r2": 0.001020071178295043, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.6000000000000001, "noise": 0.1, "C": 10.0, "nc1": 0.0002014569462732152, "nc2": 0.0002014569462732152, "u1": 0.497911693545178, "u2": 0.4918328307611233, "avg_r1": 6.833382206045203e-06, "avg_r2": 0.0010186876855556276, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": -1, "C": 0, "nc1": 0.00217732047126723, "nc2": 0.00217732047126723, "u1": 0.38368972624836545, "u2": 0.3840521005785809, "avg_r1": 0.3827223693863089, "avg_r2": 0.38333954600304676, "rmax1": 0.5565661687602912, "rmax2": 0.5533964144097003}, {"corr": 0.7000000000000002, "noise": -1, "C": 0.01, "nc1": 0.002009900500613615, "nc2": 0.002009900500613615, "u1": 0.38090118235530174, "u2": 0.3812559323139257, "avg_r1": 0.38011106988620885, "avg_r2": 0.38074144151523603, "rmax1": 0.5590346797445561, "rmax2": 0.5573671740278036}, {"corr": 0.7000000000000002, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0026345018119424135, "nc2": 0.0026345018119424135, "u1": 0.37564952518997097, "u2": 0.37509323460633404, "avg_r1": 0.3752142542832172, "avg_r2": 0.37419860332020405, "rmax1": 0.5411070377183562, "rmax2": 0.540362546732007}, {"corr": 0.7000000000000002, "noise": -1, "C": 0.1, "nc1": 0.0018783063019970347, "nc2": 0.0018783063019970347, "u1": 0.3587485936834773, "u2": 0.3578437261422763, "avg_r1": 0.358447583788112, "avg_r2": 0.3569572778539257, "rmax1": 0.5205301473396936, "rmax2": 0.5241254142471246}, {"corr": 0.7000000000000002, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0018118275963784347, "nc2": 0.0018118275963784347, "u1": 0.3135802602769944, "u2": 0.31377996515976764, "avg_r1": 0.31115986353304537, "avg_r2": 0.3113847322991007, "rmax1": 0.4525099033933308, "rmax2": 0.44994512107497486}, {"corr": 0.7000000000000002, "noise": -1, "C": 1.0, "nc1": 0.0022277019828050026, "nc2": 0.0022277019828050026, "u1": 0.22153044075847245, "u2": 0.22144564281230494, "avg_r1": 0.22205136483403176, "avg_r2": 0.22198618914177698, "rmax1": 0.32466096221868157, "rmax2": 0.327343297002632}, {"corr": 0.7000000000000002, "noise": -1, "C": 3.1622776601683795, "nc1": 0.001484053256790116, "nc2": 0.001484053256790116, "u1": 0.11461800393855398, "u2": 0.11281703045201433, "avg_r1": 0.11477140473234301, "avg_r2": 0.11426185599470973, "rmax1": 0.17177759408733595, "rmax2": 0.1712274365578586}, {"corr": 0.7000000000000002, "noise": -1, "C": 10.0, "nc1": 0.0014388616010241467, "nc2": 0.0014388616010241467, "u1": 0.04534758351714354, "u2": 0.04298450599411405, "avg_r1": 0.044949875957534524, "avg_r2": 0.04473104000083734, "rmax1": 0.06870628827498854, "rmax2": 0.06822447454685751}, {"corr": 0.7000000000000002, "noise": 0, "C": 0, "nc1": 0.0023499705247270186, "nc2": 0.0023499705247270186, "u1": 0.3846684618263069, "u2": 0.3850583000036673, "avg_r1": 0.3807029108159763, "avg_r2": 0.3814967150930456, "rmax1": 0.5477803226094631, "rmax2": 0.5500522825408249}, {"corr": 0.7000000000000002, "noise": 0, "C": 0.01, "nc1": 0.0020359946781956517, "nc2": 0.0020359946781956517, "u1": 0.380801197352857, "u2": 0.38154918801436766, "avg_r1": 0.3795880621884116, "avg_r2": 0.3809793154014369, "rmax1": 0.55061830624765, "rmax2": 0.5511789588479303}, {"corr": 0.7000000000000002, "noise": 0, "C": 0.03162277660168379, "nc1": 0.00205163428409344, "nc2": 0.00205163428409344, "u1": 0.37646409826707034, "u2": 0.37601107322515576, "avg_r1": 0.37354045100765176, "avg_r2": 0.37278741930132964, "rmax1": 0.5363224545166141, "rmax2": 0.5379094095327095}, {"corr": 0.7000000000000002, "noise": 0, "C": 0.1, "nc1": 0.0016187532817180106, "nc2": 0.0016187532817180106, "u1": 0.3586646376767609, "u2": 0.35805909392455143, "avg_r1": 0.3580662046198244, "avg_r2": 0.357056075079793, "rmax1": 0.5187440250189121, "rmax2": 0.515079406707724}, {"corr": 0.7000000000000002, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0018588827831245713, "nc2": 0.0018588827831245713, "u1": 0.31293981792591713, "u2": 0.3138627704079258, "avg_r1": 0.311026443266618, "avg_r2": 0.3121982379927536, "rmax1": 0.4521169280934779, "rmax2": 0.45440637150098806}, {"corr": 0.7000000000000002, "noise": 0, "C": 1.0, "nc1": 0.0015336692113356865, "nc2": 0.0015336692113356865, "u1": 0.2224206657619609, "u2": 0.2209710906938039, "avg_r1": 0.2223819635797333, "avg_r2": 0.22136312787856907, "rmax1": 0.3286572817686031, "rmax2": 0.3260029172703264}, {"corr": 0.7000000000000002, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0021375834735860716, "nc2": 0.0021375834735860716, "u1": 0.11479043701320656, "u2": 0.11272354057169127, "avg_r1": 0.11479730461431281, "avg_r2": 0.11421317192714897, "rmax1": 0.17086308787617963, "rmax2": 0.17234161009221524}, {"corr": 0.7000000000000002, "noise": 0, "C": 10.0, "nc1": 0.001671676943648781, "nc2": 0.001671676943648781, "u1": 0.045485725224180394, "u2": 0.04188884350774602, "avg_r1": 0.04505634375655242, "avg_r2": 0.04471753429842906, "rmax1": 0.0687658499736665, "rmax2": 0.06864313683016826}, {"corr": 0.7000000000000002, "noise": 0.001, "C": 0, "nc1": 0.0022847859694637984, "nc2": 0.0022847859694637984, "u1": 0.384711150635976, "u2": 0.38440389573546085, "avg_r1": 0.3819843974046202, "avg_r2": 0.3813527435994386, "rmax1": 0.5844965755140019, "rmax2": 0.5869920430713478}, {"corr": 0.7000000000000002, "noise": 0.001, "C": 0.01, "nc1": 0.0019858556415845996, "nc2": 0.0019858556415845996, "u1": 0.38228403563370084, "u2": 0.3816581384766594, "avg_r1": 0.37942935555059476, "avg_r2": 0.3782196182106153, "rmax1": 0.5738181861808069, "rmax2": 0.5867754698115362}, {"corr": 0.7000000000000002, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.002517990580954921, "nc2": 0.002517990580954921, "u1": 0.3753873401866328, "u2": 0.37569533582878306, "avg_r1": 0.37412367145236236, "avg_r2": 0.37467067651217845, "rmax1": 0.5930561375458686, "rmax2": 0.5617365451303475}, {"corr": 0.7000000000000002, "noise": 0.001, "C": 0.1, "nc1": 0.0024451285347601437, "nc2": 0.0024451285347601437, "u1": 0.35825274875278795, "u2": 0.3587688495341705, "avg_r1": 0.3568433581881143, "avg_r2": 0.35773818742201796, "rmax1": 0.557525396149564, "rmax2": 0.5482549033205606}, {"corr": 0.7000000000000002, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.002136580585553549, "nc2": 0.002136580585553549, "u1": 0.3135660509598753, "u2": 0.31295056684539796, "avg_r1": 0.31220558930104114, "avg_r2": 0.31135960431485843, "rmax1": 0.47417656741164305, "rmax2": 0.4991258982258095}, {"corr": 0.7000000000000002, "noise": 0.001, "C": 1.0, "nc1": 0.001493578618116581, "nc2": 0.001493578618116581, "u1": 0.22262349623905656, "u2": 0.22281626976072597, "avg_r1": 0.22107802748920236, "avg_r2": 0.22121034661614802, "rmax1": 0.3694354318482309, "rmax2": 0.3340807756442757}, {"corr": 0.7000000000000002, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.0016439864885375022, "nc2": 0.0016439864885375022, "u1": 0.11772211338439836, "u2": 0.11658791936332293, "avg_r1": 0.11369536860201239, "avg_r2": 0.11337484359318517, "rmax1": 0.2099109195748843, "rmax2": 0.198372520212112}, {"corr": 0.7000000000000002, "noise": 0.001, "C": 10.0, "nc1": 0.0016753253736102522, "nc2": 0.0016753253736102522, "u1": 0.054879735624772906, "u2": 0.05335853209242362, "avg_r1": 0.04393894699343399, "avg_r2": 0.04380261603753999, "rmax1": 0.08408406036609976, "rmax2": 0.0049554976051883115}, {"corr": 0.7000000000000002, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.002741919013658667, "nc2": 0.002741919013658667, "u1": 0.3835022836384595, "u2": 0.38428788097188354, "avg_r1": 0.38223470181153124, "avg_r2": 0.3835217194871474, "rmax1": 0.5929664567276494, "rmax2": 0.606003900259161}, {"corr": 0.7000000000000002, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0023513886578198084, "nc2": 0.0023513886578198084, "u1": 0.38148882867224404, "u2": 0.38174405155874974, "avg_r1": 0.37920016202477674, "avg_r2": 0.3796002578707197, "rmax1": 0.6047335500793313, "rmax2": 0.5961388313102736}, {"corr": 0.7000000000000002, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.0016478215147947561, "nc2": 0.0016478215147947561, "u1": 0.37570338761121974, "u2": 0.3765063234626771, "avg_r1": 0.37270463541795384, "avg_r2": 0.374065068755233, "rmax1": 0.6001496382035286, "rmax2": 0.5943128184469287}, {"corr": 0.7000000000000002, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.002049045614005429, "nc2": 0.002049045614005429, "u1": 0.35970220220243154, "u2": 0.3591728305632437, "avg_r1": 0.35629579494108554, "avg_r2": 0.35534854002850297, "rmax1": 0.5755223509029764, "rmax2": 0.5676622304343429}, {"corr": 0.7000000000000002, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0019066685310256126, "nc2": 0.0019066685310256126, "u1": 0.3133789509193438, "u2": 0.31404187412198137, "avg_r1": 0.31082432384018277, "avg_r2": 0.31162365219868127, "rmax1": 0.502309127261306, "rmax2": 0.5167613322252917}, {"corr": 0.7000000000000002, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.00158402832982929, "nc2": 0.00158402832982929, "u1": 0.2241579945647479, "u2": 0.22373410424116105, "avg_r1": 0.22042491640724854, "avg_r2": 0.22014767691092382, "rmax1": 0.38437858411840437, "rmax2": 0.37530621279909426}, {"corr": 0.7000000000000002, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.001358026519405628, "nc2": 0.001358026519405628, "u1": 0.12155500939123674, "u2": 0.1192682896717574, "avg_r1": 0.11292931852118877, "avg_r2": 0.1122822379485276, "rmax1": 0.20820812513306897, "rmax2": 0.20680079141715543}, {"corr": 0.7000000000000002, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0017885565729739983, "nc2": 0.0017885565729739983, "u1": 0.06777219213556568, "u2": 0.06334134588468689, "avg_r1": 0.04296710636350536, "avg_r2": 0.042545630327110555, "rmax1": 0.08190131900590647, "rmax2": 0.007608075345234471}, {"corr": 0.7000000000000002, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.003190726029615676, "nc2": 0.003190726029615676, "u1": 0.38528760810511636, "u2": 0.3854585230976926, "avg_r1": 0.37973912766197104, "avg_r2": 0.38033363778239204, "rmax1": 0.6058137965927017, "rmax2": 0.6075630038590651}, {"corr": 0.7000000000000002, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.0023593839534347683, "nc2": 0.0023593839534347683, "u1": 0.3822802267174988, "u2": 0.38301075696054027, "avg_r1": 0.3767028817911997, "avg_r2": 0.3781851994072866, "rmax1": 0.6045937542217371, "rmax2": 0.5989269661127563}, {"corr": 0.7000000000000002, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0026734631763801198, "nc2": 0.0026734631763801198, "u1": 0.3765610662513301, "u2": 0.37705564214443255, "avg_r1": 0.37155745051544387, "avg_r2": 0.37246014242522507, "rmax1": 0.596495769191568, "rmax2": 0.5972903814617214}, {"corr": 0.7000000000000002, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.00230900942272666, "nc2": 0.00230900942272666, "u1": 0.36131598351474603, "u2": 0.36037849047155507, "avg_r1": 0.3541985654326305, "avg_r2": 0.35266301536473477, "rmax1": 0.5744788923748505, "rmax2": 0.5740781707382133}, {"corr": 0.7000000000000002, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0016181748398451101, "nc2": 0.0016181748398451101, "u1": 0.3143286679366988, "u2": 0.3149517090825913, "avg_r1": 0.30962539836344216, "avg_r2": 0.3104582725873546, "rmax1": 0.5137570278936825, "rmax2": 0.5135090181801529}, {"corr": 0.7000000000000002, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0015516799974432116, "nc2": 0.0015516799974432116, "u1": 0.2259714256527636, "u2": 0.22634185887442676, "avg_r1": 0.21861130012554625, "avg_r2": 0.21886066710322508, "rmax1": 0.37935303930713693, "rmax2": 0.3809019575948327}, {"corr": 0.7000000000000002, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0012351180105761306, "nc2": 0.0012351180105761306, "u1": 0.12834212300688963, "u2": 0.12669723919537315, "avg_r1": 0.11081169141519359, "avg_r2": 0.1103429111521735, "rmax1": 0.20420030302612235, "rmax2": 0.2030261164029999}, {"corr": 0.7000000000000002, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0010236084374967702, "nc2": 0.0010236084374967702, "u1": 0.09012435246838892, "u2": 0.08997598689305635, "avg_r1": 0.04036884104669235, "avg_r2": 0.04036774897174536, "rmax1": 0.07607605597410029, "rmax2": 0.07691879628202661}, {"corr": 0.7000000000000002, "noise": 0.005623413251903491, "C": 0, "nc1": 0.003481565931572006, "nc2": 0.003481565931572006, "u1": 0.3868536166135765, "u2": 0.388429409169949, "avg_r1": 0.37406752212566846, "avg_r2": 0.37710766042345734, "rmax1": 0.6023649739329575, "rmax2": 0.6022378721739181}, {"corr": 0.7000000000000002, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0022768094910702863, "nc2": 0.0022768094910702863, "u1": 0.38385391334570584, "u2": 0.38322108843876024, "avg_r1": 0.37630315751464605, "avg_r2": 0.3751259743221097, "rmax1": 0.599209466520563, "rmax2": 0.5994493952171783}, {"corr": 0.7000000000000002, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.004823350482529409, "nc2": 0.004823350482529409, "u1": 0.378355349645977, "u2": 0.3790691202905331, "avg_r1": 0.3679195799364303, "avg_r2": 0.36898314902787377, "rmax1": 0.588247250134353, "rmax2": 0.5894818057838266}, {"corr": 0.7000000000000002, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0025725517050690927, "nc2": 0.0025725517050690927, "u1": 0.3603968196260594, "u2": 0.3618983167627451, "avg_r1": 0.3517005626933907, "avg_r2": 0.3542315760882084, "rmax1": 0.5696470553931543, "rmax2": 0.569537907539107}, {"corr": 0.7000000000000002, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.001792198631428099, "nc2": 0.001792198631428099, "u1": 0.31597998604432187, "u2": 0.31695197520536206, "avg_r1": 0.30715731811349445, "avg_r2": 0.3083846477950041, "rmax1": 0.5079289731620129, "rmax2": 0.5075073978515051}, {"corr": 0.7000000000000002, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.002088941450689663, "nc2": 0.002088941450689663, "u1": 0.22920459945779853, "u2": 0.231960423439285, "avg_r1": 0.2146362404310178, "avg_r2": 0.216578948894805, "rmax1": 0.2944934540005188, "rmax2": 0.3725790898215672}, {"corr": 0.7000000000000002, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0013681752080155207, "nc2": 0.0013681752080155207, "u1": 0.14023892820666886, "u2": 0.13835372206125074, "avg_r1": 0.1074775878671363, "avg_r2": 0.10694424990957711, "rmax1": 0.19419324186527934, "rmax2": 0.0021141111137020253}, {"corr": 0.7000000000000002, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0009099811959057125, "nc2": 0.0009099811959057125, "u1": 0.13027826908343573, "u2": 0.13132866829648968, "avg_r1": 0.036331222656847614, "avg_r2": 0.03645090776561173, "rmax1": 5.370992420540988e-09, "rmax2": 0.0010010065267714375}, {"corr": 0.7000000000000002, "noise": 0.01, "C": 0, "nc1": 0.002666815330527539, "nc2": 0.002666815330527539, "u1": 0.3887814849225051, "u2": 0.3883564849667006, "avg_r1": 0.3741955944662493, "avg_r2": 0.3733405035502787, "rmax1": 0.5928654033462465, "rmax2": 0.5901562830965533}, {"corr": 0.7000000000000002, "noise": 0.01, "C": 0.01, "nc1": 0.003088711472607031, "nc2": 0.003088711472607031, "u1": 0.38440419871779363, "u2": 0.3853398533858391, "avg_r1": 0.37240152389888714, "avg_r2": 0.37405023604735077, "rmax1": 0.5894083765612619, "rmax2": 0.5888378638489091}, {"corr": 0.7000000000000002, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.0051852687079946835, "nc2": 0.0051852687079946835, "u1": 0.38335041675857745, "u2": 0.38193300818220394, "avg_r1": 0.3620545634123998, "avg_r2": 0.35978744842684995, "rmax1": 0.5782543516720997, "rmax2": 0.5806199561037693}, {"corr": 0.7000000000000002, "noise": 0.01, "C": 0.1, "nc1": 0.0028040625684968568, "nc2": 0.0028040625684968568, "u1": 0.36278015296558064, "u2": 0.3617211649261173, "avg_r1": 0.35178123424235247, "avg_r2": 0.3500097537105123, "rmax1": 0.5594584659258138, "rmax2": 0.559872223359384}, {"corr": 0.7000000000000002, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.003020865381079485, "nc2": 0.003020865381079485, "u1": 0.31973513658502606, "u2": 0.3194024240041023, "avg_r1": 0.3039338679159673, "avg_r2": 0.30341394567061913, "rmax1": 0.4981030994123167, "rmax2": 0.49663893415267335}, {"corr": 0.7000000000000002, "noise": 0.01, "C": 1.0, "nc1": 0.0018400947236404952, "nc2": 0.0018400947236404952, "u1": 0.2378139306642081, "u2": 0.23788237106759555, "avg_r1": 0.2104354102275061, "avg_r2": 0.21048663349638969, "rmax1": 0.017135859152081007, "rmax2": 0.09796178523456381}, {"corr": 0.7000000000000002, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.001476515496976194, "nc2": 0.001476515496976194, "u1": 0.1612594957563387, "u2": 0.16048513347773433, "avg_r1": 0.1011454855842065, "avg_r2": 0.10090523539353523, "rmax1": 5.175394448872509e-09, "rmax2": 0.001001001001052396}, {"corr": 0.7000000000000002, "noise": 0.01, "C": 10.0, "nc1": 0.002055792345795532, "nc2": 0.002055792345795532, "u1": 0.2030138732884066, "u2": 0.2064999841540247, "avg_r1": 0.02896688630551463, "avg_r2": 0.029350616363299106, "rmax1": 0.0016201829789843753, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.01778279410038923, "C": 0, "nc1": 0.003956879444187711, "nc2": 0.003956879444187711, "u1": 0.39148989738727596, "u2": 0.39167971088738424, "avg_r1": 0.3676326755501511, "avg_r2": 0.3681449908890755, "rmax1": 0.1144596001038019, "rmax2": 0.5764538798381538}, {"corr": 0.7000000000000002, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.004329737170272685, "nc2": 0.004329737170272685, "u1": 0.38978977311019575, "u2": 0.3902536461278253, "avg_r1": 0.3630416524382172, "avg_r2": 0.36308128014746655, "rmax1": 0.042395966480389166, "rmax2": 0.5696959557927801}, {"corr": 0.7000000000000002, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.004853704079862575, "nc2": 0.004853704079862575, "u1": 0.38623875561112425, "u2": 0.38527292529860013, "avg_r1": 0.35584921089305044, "avg_r2": 0.35376418067697196, "rmax1": 0.15825820216788083, "rmax2": 0.5643255217057134}, {"corr": 0.7000000000000002, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.0034833270224202684, "nc2": 0.0034833270224202684, "u1": 0.3693523583435969, "u2": 0.36621328027330824, "avg_r1": 0.3438186555793088, "avg_r2": 0.3392589824459835, "rmax1": 0.3983260167501199, "rmax2": 0.5157057685111932}, {"corr": 0.7000000000000002, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.0033435813445980567, "nc2": 0.0033435813445980567, "u1": 0.32943156694980036, "u2": 0.3263063867963378, "avg_r1": 0.2949724171603981, "avg_r2": 0.29119448940168247, "rmax1": 0.25254001307045815, "rmax2": 0.008922111172326653}, {"corr": 0.7000000000000002, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0037907450905316775, "nc2": 0.0037907450905316775, "u1": 0.25385047633567, "u2": 0.2500678249230194, "avg_r1": 0.20161421903436955, "avg_r2": 0.1991546115697957, "rmax1": 2.1990901020542447e-07, "rmax2": 0.0010010012811328547}, {"corr": 0.7000000000000002, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0010116978732321313, "nc2": 0.0010116978732321313, "u1": 0.2021791521769304, "u2": 0.20162628299859106, "avg_r1": 0.08927184813689004, "avg_r2": 0.08915171892203597, "rmax1": 5.025927345439447e-34, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.01778279410038923, "C": 10.0, "nc1": 9.734928761151451e-05, "nc2": 9.734928761151451e-05, "u1": 0.28256942968138127, "u2": 0.2790134848149425, "avg_r1": 0.021787353595233237, "avg_r2": 0.02155190978342101, "rmax1": 0.03403403403403403, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.03162277660168379, "C": 0, "nc1": 0.005682190037939849, "nc2": 0.005682190037939849, "u1": 0.3984848695782432, "u2": 0.39904694032095556, "avg_r1": 0.3516697906573907, "avg_r2": 0.3531522702739195, "rmax1": 0.4741498206701619, "rmax2": 0.0010010076212934012}, {"corr": 0.7000000000000002, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0042997845445008065, "nc2": 0.0042997845445008065, "u1": 0.3955847923696017, "u2": 0.3980769817922591, "avg_r1": 0.3468318645848203, "avg_r2": 0.35186905288249215, "rmax1": 3.69855850642315e-12, "rmax2": 0.21820728442273848}, {"corr": 0.7000000000000002, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.004249929903836991, "nc2": 0.004249929903836991, "u1": 0.3949368761774994, "u2": 0.3903483615164216, "avg_r1": 0.34537554236280643, "avg_r2": 0.3380753538619196, "rmax1": 0.45588282127947544, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.006454765856069633, "nc2": 0.006454765856069633, "u1": 0.38245764596858106, "u2": 0.3751859292186684, "avg_r1": 0.32857375577853176, "avg_r2": 0.31652524290892303, "rmax1": 3.6281751864990533e-16, "rmax2": 0.001001001001001011}, {"corr": 0.7000000000000002, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.004777865114440616, "nc2": 0.004777865114440616, "u1": 0.3351103485613727, "u2": 0.34282952577068004, "avg_r1": 0.273619764222094, "avg_r2": 0.2833950476502741, "rmax1": 6.969578403407079e-20, "rmax2": 0.0010015406731895794}, {"corr": 0.7000000000000002, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.002944323484707967, "nc2": 0.002944323484707967, "u1": 0.2796207298942907, "u2": 0.2723106590792625, "avg_r1": 0.1856490083560548, "avg_r2": 0.1804630892301288, "rmax1": 3.3428960544581587e-22, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.004439619891055235, "nc2": 0.004439619891055235, "u1": 0.25583287560289203, "u2": 0.26891129338382225, "avg_r1": 0.06970063952636933, "avg_r2": 0.07348634916670754, "rmax1": 5.965379689064619e-101, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.03162277660168379, "C": 10.0, "nc1": 0.00015968235244717688, "nc2": 0.00015968235244717688, "u1": 0.4923845466252431, "u2": 0.4971129748385967, "avg_r1": 3.379644883999438e-05, "avg_r2": 0.001016217698500806, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.05623413251903491, "C": 0, "nc1": 0.005320573277958707, "nc2": 0.005320573277958707, "u1": 0.41160436281774254, "u2": 0.4057926611724953, "avg_r1": 0.3364024502213137, "avg_r2": 0.32616978248433215, "rmax1": 2.0014897443640614e-32, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0038018753966816976, "nc2": 0.0038018753966816976, "u1": 0.4112962692112645, "u2": 0.4026383333673056, "avg_r1": 0.33591490261367557, "avg_r2": 0.32016125551732466, "rmax1": 4.086877078058174e-24, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.003787055774337744, "nc2": 0.003787055774337744, "u1": 0.39909202292852236, "u2": 0.404622133170247, "avg_r1": 0.3177105988443285, "avg_r2": 0.3275352746209885, "rmax1": 2.6752475651527815e-27, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.006942846213114473, "nc2": 0.006942846213114473, "u1": 0.3978366787023737, "u2": 0.38255394164482454, "avg_r1": 0.3131206380503218, "avg_r2": 0.2891718452349371, "rmax1": 4.161047103562497e-22, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.007212220619301046, "nc2": 0.007212220619301046, "u1": 0.3510816210667252, "u2": 0.3610774641273846, "avg_r1": 0.24820146671089638, "avg_r2": 0.26173981204348384, "rmax1": 1.252422932003135e-60, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.00925333458598876, "nc2": 0.00925333458598876, "u1": 0.3187782352967927, "u2": 0.3081548200883231, "avg_r1": 0.1586512188561647, "avg_r2": 0.15117699777436855, "rmax1": 1.0536021632670696e-72, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 0.0015833090312997178, "nc2": 0.0015833090312997178, "u1": 0.38006766658730157, "u2": 0.339583657430112, "avg_r1": 0.04818641284972908, "avg_r2": 0.03657392749824001, "rmax1": 2.879386275927146e-32, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.05623413251903491, "C": 10.0, "nc1": 3.587737000571023e-05, "nc2": 3.587737000571023e-05, "u1": 0.496026614779169, "u2": 0.4939120677822097, "avg_r1": 3.5502965543858846e-06, "avg_r2": 0.0010025612430110869, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.1, "C": 0, "nc1": 0.009847512691396443, "nc2": 0.009847512691396443, "u1": 0.424145451238725, "u2": 0.4157652241919673, "avg_r1": 0.30573219167655374, "avg_r2": 0.2972141789815379, "rmax1": 8.1156540205865105e-78, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.1, "C": 0.01, "nc1": 0.013049375500433558, "nc2": 0.013049375500433558, "u1": 0.4554254307707064, "u2": 0.41157003107069695, "avg_r1": 0.3137944662917924, "avg_r2": 0.22929960775813152, "rmax1": 1.2643375750566014e-28, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.014814241198794487, "nc2": 0.014814241198794487, "u1": 0.44471717428633994, "u2": 0.4028110479614404, "avg_r1": 0.32113903388915116, "avg_r2": 0.23587612476210124, "rmax1": 1.3177923886544445e-28, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.1, "C": 0.1, "nc1": 0.01702009851412617, "nc2": 0.01702009851412617, "u1": 0.4243580024367862, "u2": 0.40528821799372156, "avg_r1": 0.26661964766836826, "avg_r2": 0.23704596159262342, "rmax1": 1.4956554662885444e-27, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.012016256719834362, "nc2": 0.012016256719834362, "u1": 0.37004748336520316, "u2": 0.38488946296123705, "avg_r1": 0.21390129219714638, "avg_r2": 0.23085851027445525, "rmax1": 2.882363248249253e-96, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.1, "C": 1.0, "nc1": 0.005304150906596472, "nc2": 0.005304150906596472, "u1": 0.34003146603532713, "u2": 0.3665958081409286, "avg_r1": 0.11261259067421137, "avg_r2": 0.1322378093121315, "rmax1": 1.6654001725460445e-104, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.1, "C": 3.1622776601683795, "nc1": 3.630991569286701e-05, "nc2": 3.630991569286701e-05, "u1": 0.49794958501615844, "u2": 0.49879926484550247, "avg_r1": 6.956510301307776e-07, "avg_r2": 0.001027402787185552, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.7000000000000002, "noise": 0.1, "C": 10.0, "nc1": 0.00022477839349727136, "nc2": 0.00022477839349727136, "u1": 0.49789314916855276, "u2": 0.49182359187563623, "avg_r1": 9.016827091774924e-06, "avg_r2": 0.001019255294161786, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": -1, "C": 0, "nc1": 0.002365571529200139, "nc2": 0.002365571529200139, "u1": 0.3789495524750203, "u2": 0.37951754744584193, "avg_r1": 0.3776306588778433, "avg_r2": 0.3785853599775828, "rmax1": 0.5397090217676688, "rmax2": 0.5407116141621715}, {"corr": 0.8, "noise": -1, "C": 0.01, "nc1": 0.002752429828081049, "nc2": 0.002752429828081049, "u1": 0.3769586059116454, "u2": 0.3767135529132171, "avg_r1": 0.37527957858789956, "avg_r2": 0.3748091923884499, "rmax1": 0.549953869078745, "rmax2": 0.5433244780588685}, {"corr": 0.8, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0027831659258993335, "nc2": 0.0027831659258993335, "u1": 0.37042773484247, "u2": 0.3706699033862933, "avg_r1": 0.37025417415582795, "avg_r2": 0.37076415497925674, "rmax1": 0.5463696028321062, "rmax2": 0.5381424680780114}, {"corr": 0.8, "noise": -1, "C": 0.1, "nc1": 0.0023654418577662706, "nc2": 0.0023654418577662706, "u1": 0.35390036272077696, "u2": 0.3532093749056839, "avg_r1": 0.35438334466321103, "avg_r2": 0.3532315817565659, "rmax1": 0.509249187913715, "rmax2": 0.5089947795865882}, {"corr": 0.8, "noise": -1, "C": 0.31622776601683794, "nc1": 0.0021884938968511625, "nc2": 0.0021884938968511625, "u1": 0.30960962677593074, "u2": 0.3094104082511389, "avg_r1": 0.3079919406998813, "avg_r2": 0.30774893284042515, "rmax1": 0.44191777371145746, "rmax2": 0.444917606647274}, {"corr": 0.8, "noise": -1, "C": 1.0, "nc1": 0.0018727238339089347, "nc2": 0.0018727238339089347, "u1": 0.2195755394471188, "u2": 0.2206474702436751, "avg_r1": 0.21840610420036055, "avg_r2": 0.21915048776541396, "rmax1": 0.31625119908488486, "rmax2": 0.31676321093260384}, {"corr": 0.8, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0019922346556540127, "nc2": 0.0019922346556540127, "u1": 0.11413210716012527, "u2": 0.11263868986646788, "avg_r1": 0.1136985971119247, "avg_r2": 0.11328741139505526, "rmax1": 0.1660077542873175, "rmax2": 0.16659258781769737}, {"corr": 0.8, "noise": -1, "C": 10.0, "nc1": 0.0016272372949501512, "nc2": 0.0016272372949501512, "u1": 0.04506309885281347, "u2": 0.04243013579621702, "avg_r1": 0.04482625978197022, "avg_r2": 0.0445811701053163, "rmax1": 0.06901030006701585, "rmax2": 0.06737523778101079}, {"corr": 0.8, "noise": 0, "C": 0, "nc1": 0.0025050541711784113, "nc2": 0.0025050541711784113, "u1": 0.3790371296950405, "u2": 0.37949912241362804, "avg_r1": 0.3777012717093773, "avg_r2": 0.3786388677422841, "rmax1": 0.5498626957725902, "rmax2": 0.5548806263115049}, {"corr": 0.8, "noise": 0, "C": 0.01, "nc1": 0.00299129955700822, "nc2": 0.00299129955700822, "u1": 0.3762888343215878, "u2": 0.37608470407573485, "avg_r1": 0.37650753133181075, "avg_r2": 0.37602080784248965, "rmax1": 0.5409710144308275, "rmax2": 0.54595155419241}, {"corr": 0.8, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0026360709707268226, "nc2": 0.0026360709707268226, "u1": 0.37138916192217936, "u2": 0.37154698017596144, "avg_r1": 0.3687896524720304, "avg_r2": 0.3690334305705959, "rmax1": 0.5301107105078415, "rmax2": 0.5330871081329912}, {"corr": 0.8, "noise": 0, "C": 0.1, "nc1": 0.002428626929440847, "nc2": 0.002428626929440847, "u1": 0.3544689277791125, "u2": 0.354330450060902, "avg_r1": 0.3525872785554928, "avg_r2": 0.3523788463023724, "rmax1": 0.5037510291433139, "rmax2": 0.5070189935006701}, {"corr": 0.8, "noise": 0, "C": 0.31622776601683794, "nc1": 0.0025060297646458674, "nc2": 0.0025060297646458674, "u1": 0.3096838239392275, "u2": 0.3087555358248621, "avg_r1": 0.30877484131317, "avg_r2": 0.30765214213958847, "rmax1": 0.4417373397636545, "rmax2": 0.4419759908115194}, {"corr": 0.8, "noise": 0, "C": 1.0, "nc1": 0.0019231305247136288, "nc2": 0.0019231305247136288, "u1": 0.2193325439988501, "u2": 0.22090149294446876, "avg_r1": 0.21823416212663732, "avg_r2": 0.21931295481524887, "rmax1": 0.3169851228803616, "rmax2": 0.3172669940186852}, {"corr": 0.8, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0016179005972725702, "nc2": 0.0016179005972725702, "u1": 0.11325110870748326, "u2": 0.1123546501071475, "avg_r1": 0.11378102088539868, "avg_r2": 0.11353179709384717, "rmax1": 0.16699341402116585, "rmax2": 0.1671175168083969}, {"corr": 0.8, "noise": 0, "C": 10.0, "nc1": 0.0016088486129329574, "nc2": 0.0016088486129329574, "u1": 0.0444252253098102, "u2": 0.043367292690825496, "avg_r1": 0.044734677054496186, "avg_r2": 0.04464363808190726, "rmax1": 0.067149293337952, "rmax2": 0.06584182401775232}, {"corr": 0.8, "noise": 0.001, "C": 0, "nc1": 0.0024150216345122932, "nc2": 0.0024150216345122932, "u1": 0.3796178262319406, "u2": 0.3794529476059205, "avg_r1": 0.37785488969384573, "avg_r2": 0.3774901184042768, "rmax1": 0.5591470141194501, "rmax2": 0.5723516229606951}, {"corr": 0.8, "noise": 0.001, "C": 0.01, "nc1": 0.0031766664433861558, "nc2": 0.0031766664433861558, "u1": 0.37662581628189484, "u2": 0.3766095077041516, "avg_r1": 0.37547892667982863, "avg_r2": 0.37537090721624, "rmax1": 0.5624062317193436, "rmax2": 0.5644153056341927}, {"corr": 0.8, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.002586253078466938, "nc2": 0.002586253078466938, "u1": 0.37157615876511413, "u2": 0.37144994427833655, "avg_r1": 0.3689474679535777, "avg_r2": 0.368652559761659, "rmax1": 0.583191657114208, "rmax2": 0.5518580674188989}, {"corr": 0.8, "noise": 0.001, "C": 0.1, "nc1": 0.0020607061055044062, "nc2": 0.0020607061055044062, "u1": 0.3538042249726982, "u2": 0.3538592278515007, "avg_r1": 0.3533394566946352, "avg_r2": 0.3533971626432552, "rmax1": 0.556834494980271, "rmax2": 0.578580902647285}, {"corr": 0.8, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.001889040390048835, "nc2": 0.001889040390048835, "u1": 0.30961826390647673, "u2": 0.30938572226803296, "avg_r1": 0.30804511739646634, "avg_r2": 0.3077501317880077, "rmax1": 0.47925123203688624, "rmax2": 0.47954179588632745}, {"corr": 0.8, "noise": 0.001, "C": 1.0, "nc1": 0.0019422829897269012, "nc2": 0.0019422829897269012, "u1": 0.22086438023161756, "u2": 0.22024830872183557, "avg_r1": 0.2186860409903068, "avg_r2": 0.21825985230669584, "rmax1": 0.3433525245534695, "rmax2": 0.3469381618629995}, {"corr": 0.8, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.001983360845048382, "nc2": 0.001983360845048382, "u1": 0.11784184943879321, "u2": 0.11704151517414052, "avg_r1": 0.11246118059353864, "avg_r2": 0.11224038235957622, "rmax1": 0.20813599632237098, "rmax2": 0.10930054200449696}, {"corr": 0.8, "noise": 0.001, "C": 10.0, "nc1": 0.0012607782783575078, "nc2": 0.0012607782783575078, "u1": 0.05408728305883456, "u2": 0.0529286120146097, "avg_r1": 0.04380742619159226, "avg_r2": 0.04370840020117449, "rmax1": 0.08408407241321995, "rmax2": 0.00194758213720573}, {"corr": 0.8, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.0028205131013334106, "nc2": 0.0028205131013334106, "u1": 0.37943884377711135, "u2": 0.3796977464890468, "avg_r1": 0.3772865288317976, "avg_r2": 0.37766265948561134, "rmax1": 0.5850464628502885, "rmax2": 0.605548452628839}, {"corr": 0.8, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.002842495746245899, "nc2": 0.002842495746245899, "u1": 0.37702912773099445, "u2": 0.3772858288607109, "avg_r1": 0.37408333690942497, "avg_r2": 0.3745464908182059, "rmax1": 0.5986428561944733, "rmax2": 0.576185015665083}, {"corr": 0.8, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.002948264950498325, "nc2": 0.002948264950498325, "u1": 0.3714262112624079, "u2": 0.3709265932062651, "avg_r1": 0.36980692495644485, "avg_r2": 0.3689773201792801, "rmax1": 0.5718125986980243, "rmax2": 0.5764775263547324}, {"corr": 0.8, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.0032838289302423718, "nc2": 0.0032838289302423718, "u1": 0.35488141066979234, "u2": 0.355911544943379, "avg_r1": 0.3498905199750644, "avg_r2": 0.351655820818229, "rmax1": 0.5787817588891816, "rmax2": 0.5529741549273612}, {"corr": 0.8, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0025918082947088417, "nc2": 0.0025918082947088417, "u1": 0.3100661036658857, "u2": 0.3103275231591437, "avg_r1": 0.30682907035640755, "avg_r2": 0.30710031403337124, "rmax1": 0.5037069689670706, "rmax2": 0.4905980851629044}, {"corr": 0.8, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.0016065259792076847, "nc2": 0.0016065259792076847, "u1": 0.2216624393434195, "u2": 0.22178918553766025, "avg_r1": 0.217593561475006, "avg_r2": 0.2177103408645516, "rmax1": 0.3796877138057291, "rmax2": 0.38103416225787595}, {"corr": 0.8, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.0014758193109051798, "nc2": 0.0014758193109051798, "u1": 0.120777312040581, "u2": 0.12004955126179191, "avg_r1": 0.11161497715949051, "avg_r2": 0.11141391173352597, "rmax1": 0.2082062890525215, "rmax2": 0.2062879015708601}, {"corr": 0.8, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0008622607182445369, "nc2": 0.0008622607182445369, "u1": 0.06785679446179138, "u2": 0.06114294679134695, "avg_r1": 0.04301418133682636, "avg_r2": 0.042370767477614785, "rmax1": 0.08208208208094578, "rmax2": 0.08023952371916394}, {"corr": 0.8, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.003298607740455206, "nc2": 0.003298607740455206, "u1": 0.3805918707686812, "u2": 0.3810467290082299, "avg_r1": 0.37486230619328786, "avg_r2": 0.37560086011972854, "rmax1": 0.6108587740995834, "rmax2": 0.6113424133117487}, {"corr": 0.8, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.003945896775254865, "nc2": 0.003945896775254865, "u1": 0.37791668289695923, "u2": 0.3794460771981303, "avg_r1": 0.37039559282516854, "avg_r2": 0.3731452539150817, "rmax1": 0.5993812648592274, "rmax2": 0.6086044907010741}, {"corr": 0.8, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0030234540783258823, "nc2": 0.0030234540783258823, "u1": 0.37235609040420614, "u2": 0.3728618042227321, "avg_r1": 0.3664887512719731, "avg_r2": 0.367446949335239, "rmax1": 0.5986440825322363, "rmax2": 0.6008846523544091}, {"corr": 0.8, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0029812936534187595, "nc2": 0.0029812936534187595, "u1": 0.3549725079260689, "u2": 0.3548604962975991, "avg_r1": 0.3516277957152371, "avg_r2": 0.3514716186741996, "rmax1": 0.576393386391505, "rmax2": 0.5788774860247903}, {"corr": 0.8, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.0025486732389202738, "nc2": 0.0025486732389202738, "u1": 0.3123893675591224, "u2": 0.31120946200821337, "avg_r1": 0.3057299082336127, "avg_r2": 0.3043233588104456, "rmax1": 0.5134095625107719, "rmax2": 0.5114299574656694}, {"corr": 0.8, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0019654304603855532, "nc2": 0.0019654304603855532, "u1": 0.2242144909185188, "u2": 0.22298501801323867, "avg_r1": 0.21680312739486185, "avg_r2": 0.2159724299192569, "rmax1": 0.3821940700585261, "rmax2": 0.3808585445860361}, {"corr": 0.8, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.001082507722979409, "nc2": 0.001082507722979409, "u1": 0.12649943363521257, "u2": 0.12765140620492568, "avg_r1": 0.10946795783655945, "avg_r2": 0.10980384800190807, "rmax1": 0.19323555389467925, "rmax2": 0.01874517008868829}, {"corr": 0.8, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0009530874482425317, "nc2": 0.0009530874482425317, "u1": 0.08950855808380156, "u2": 0.0916930184454041, "avg_r1": 0.04005010029083321, "avg_r2": 0.04027500519284055, "rmax1": 0.07607453901865235, "rmax2": 0.027854799115929644}, {"corr": 0.8, "noise": 0.005623413251903491, "C": 0, "nc1": 0.0032121732299750794, "nc2": 0.0032121732299750794, "u1": 0.3820997088930472, "u2": 0.38123441607470465, "avg_r1": 0.3744033138858395, "avg_r2": 0.3728010808977458, "rmax1": 0.6064120920798568, "rmax2": 0.6062828734935771}, {"corr": 0.8, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.0044420875327266796, "nc2": 0.0044420875327266796, "u1": 0.3797653300477045, "u2": 0.3817638998415328, "avg_r1": 0.36568279807910986, "avg_r2": 0.3695310122318587, "rmax1": 0.600084730821517, "rmax2": 0.6018119450639341}, {"corr": 0.8, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.0032512198482808063, "nc2": 0.0032512198482808063, "u1": 0.3740627193709429, "u2": 0.3731001142182702, "avg_r1": 0.3656803613475992, "avg_r2": 0.36422085278594873, "rmax1": 0.5961903418615041, "rmax2": 0.593936252768888}, {"corr": 0.8, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.0031211998460435875, "nc2": 0.0031211998460435875, "u1": 0.3572856054290954, "u2": 0.3583616272589741, "avg_r1": 0.3460237658490486, "avg_r2": 0.3476582193772783, "rmax1": 0.5726628838504555, "rmax2": 0.5715288448504783}, {"corr": 0.8, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.0026120213428892924, "nc2": 0.0026120213428892924, "u1": 0.31282788808195966, "u2": 0.31396742366930525, "avg_r1": 0.30235929369676984, "avg_r2": 0.303836845536186, "rmax1": 0.5089838625973764, "rmax2": 0.5097800850685779}, {"corr": 0.8, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0011753614493044406, "nc2": 0.0011753614493044406, "u1": 0.22816876546355003, "u2": 0.22922332703534937, "avg_r1": 0.212496598559697, "avg_r2": 0.21324094931814425, "rmax1": 0.37208023197594425, "rmax2": 0.3539098372753699}, {"corr": 0.8, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0008758516088168411, "nc2": 0.0008758516088168411, "u1": 0.1393822475890395, "u2": 0.13942856715103086, "avg_r1": 0.10613765242555964, "avg_r2": 0.10617195122546075, "rmax1": 0.14950527251498108, "rmax2": 0.0010147734424319071}, {"corr": 0.8, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0008014019734050304, "nc2": 0.0008014019734050304, "u1": 0.13084633535751086, "u2": 0.13220880150018954, "avg_r1": 0.03611169667914957, "avg_r2": 0.036266975232239596, "rmax1": 2.8111152828286165e-05, "rmax2": 0.0010010010010010127}, {"corr": 0.8, "noise": 0.01, "C": 0, "nc1": 0.004750053166479917, "nc2": 0.004750053166479917, "u1": 0.3840567642672392, "u2": 0.3844361612358337, "avg_r1": 0.368224325147794, "avg_r2": 0.36902204557671237, "rmax1": 0.597203732649719, "rmax2": 0.5232994492464201}, {"corr": 0.8, "noise": 0.01, "C": 0.01, "nc1": 0.004648515886861604, "nc2": 0.004648515886861604, "u1": 0.3831221742774318, "u2": 0.38113081462311954, "avg_r1": 0.36674820894455995, "avg_r2": 0.362919928583243, "rmax1": 0.5925136406939833, "rmax2": 0.004725260808426368}, {"corr": 0.8, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.004657346973053866, "nc2": 0.004657346973053866, "u1": 0.3738677526737557, "u2": 0.37503826874441387, "avg_r1": 0.36241210341664776, "avg_r2": 0.36425786509209, "rmax1": 0.5851003751092836, "rmax2": 0.5857183286488108}, {"corr": 0.8, "noise": 0.01, "C": 0.1, "nc1": 0.0036692798041872976, "nc2": 0.0036692798041872976, "u1": 0.3581346388198305, "u2": 0.36096512181567736, "avg_r1": 0.3419297594589489, "avg_r2": 0.34631609967630717, "rmax1": 0.3773212091781041, "rmax2": 0.5637036062367466}, {"corr": 0.8, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.003517449014129481, "nc2": 0.003517449014129481, "u1": 0.317225055496554, "u2": 0.31771083213032036, "avg_r1": 0.2975692359839667, "avg_r2": 0.2983355460753237, "rmax1": 0.4755557292658462, "rmax2": 0.4993670215591397}, {"corr": 0.8, "noise": 0.01, "C": 1.0, "nc1": 0.0029721987934359095, "nc2": 0.0029721987934359095, "u1": 0.2344231449092485, "u2": 0.23503519840944068, "avg_r1": 0.20848036466632378, "avg_r2": 0.20885673039004066, "rmax1": 0.29751829299658356, "rmax2": 0.14731503774265603}, {"corr": 0.8, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0015609935004441133, "nc2": 0.0015609935004441133, "u1": 0.16089004019062816, "u2": 0.16219137514427429, "avg_r1": 0.0996918783337425, "avg_r2": 0.10008752684469882, "rmax1": 1.1220531417111697e-14, "rmax2": 0.0010010010112590762}, {"corr": 0.8, "noise": 0.01, "C": 10.0, "nc1": 0.0009640878662942332, "nc2": 0.0009640878662942332, "u1": 0.203084986570785, "u2": 0.2068613099280534, "avg_r1": 0.02883807818653672, "avg_r2": 0.029247116548129167, "rmax1": 2.2852891662302032e-21, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.01778279410038923, "C": 0, "nc1": 0.007637128417463446, "nc2": 0.007637128417463446, "u1": 0.39031274507620656, "u2": 0.39069393773247013, "avg_r1": 0.356345939357908, "avg_r2": 0.3560224765221292, "rmax1": 9.436517581287132e-09, "rmax2": 0.5698720161955378}, {"corr": 0.8, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.006495875365864379, "nc2": 0.006495875365864379, "u1": 0.3835077016015957, "u2": 0.38587517915310227, "avg_r1": 0.35776234089795356, "avg_r2": 0.3618741686517528, "rmax1": 0.5135793035020292, "rmax2": 0.5745277823234107}, {"corr": 0.8, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.008630983156812433, "nc2": 0.008630983156812433, "u1": 0.3772862327351091, "u2": 0.3819292532448157, "avg_r1": 0.34939863522824743, "avg_r2": 0.3586297370990835, "rmax1": 3.781729326217993e-05, "rmax2": 0.5651030731973236}, {"corr": 0.8, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.005988437318281747, "nc2": 0.005988437318281747, "u1": 0.3670306276336298, "u2": 0.3644224460626897, "avg_r1": 0.33577125493976534, "avg_r2": 0.33162836501194504, "rmax1": 0.0008249400831496939, "rmax2": 0.144962663106734}, {"corr": 0.8, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.005663621845499012, "nc2": 0.005663621845499012, "u1": 0.32402069268267536, "u2": 0.3303826743423877, "avg_r1": 0.2819872179320231, "avg_r2": 0.2895742096134038, "rmax1": 8.854039454906826e-13, "rmax2": 0.0072720087334205595}, {"corr": 0.8, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0025239846550559886, "nc2": 0.002523984655055961, "u1": 0.24700386340513353, "u2": 0.25084553276674465, "avg_r1": 0.19744013198867832, "avg_r2": 0.20016736370808605, "rmax1": 4.439940195650589e-13, "rmax2": 0.0025522679370736075}, {"corr": 0.8, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.000953206260974615, "nc2": 0.000953206260974615, "u1": 0.204224236518772, "u2": 0.2038188251936742, "avg_r1": 0.08784772986994782, "avg_r2": 0.08776781702678886, "rmax1": 1.008789338528908e-34, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.01778279410038923, "C": 10.0, "nc1": 5.363748331393969e-05, "nc2": 5.363748331393969e-05, "u1": 0.28566727855947827, "u2": 0.2802098317248468, "avg_r1": 0.02159583802287365, "avg_r2": 0.02117937966947056, "rmax1": 0.03403403403403403, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.03162277660168379, "C": 0, "nc1": 0.008511739032613375, "nc2": 0.008511739032613375, "u1": 0.40069670926209555, "u2": 0.3937925159415619, "avg_r1": 0.3482110968006157, "avg_r2": 0.33606409740726545, "rmax1": 0.001255104010480975, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.0054651576008269975, "nc2": 0.0054651576008269975, "u1": 0.3920665765304321, "u2": 0.3896650417969128, "avg_r1": 0.3495264171464302, "avg_r2": 0.34615454369967946, "rmax1": 2.096267127648625e-11, "rmax2": 0.0010242382764269406}, {"corr": 0.8, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.006659429574616904, "nc2": 0.006659429574616904, "u1": 0.3886308504034101, "u2": 0.38957799868183557, "avg_r1": 0.33480872177994014, "avg_r2": 0.33686805665787856, "rmax1": 2.300869273870509e-10, "rmax2": 0.5133585182967701}, {"corr": 0.8, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.006247979760318267, "nc2": 0.006247979760318267, "u1": 0.3762316110398128, "u2": 0.36716522198770996, "avg_r1": 0.3306971042617557, "avg_r2": 0.3156869761110279, "rmax1": 0.5140258132463705, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.007299728689036333, "nc2": 0.007299728689036333, "u1": 0.3391539429200234, "u2": 0.33990278446045835, "avg_r1": 0.26872412276776636, "avg_r2": 0.2707552181887607, "rmax1": 1.5370644539898266e-12, "rmax2": 0.0010010010074857046}, {"corr": 0.8, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.004524738415318863, "nc2": 0.004524738415318863, "u1": 0.274266292945578, "u2": 0.27565993572641984, "avg_r1": 0.17991611893447162, "avg_r2": 0.180656254401003, "rmax1": 8.896104165692824e-21, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.0036079792591356408, "nc2": 0.0036079792591356408, "u1": 0.2794928109761573, "u2": 0.27388105407579555, "avg_r1": 0.06766243303295123, "avg_r2": 0.06611931717971598, "rmax1": 7.611806720896824e-111, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.03162277660168379, "C": 10.0, "nc1": 1.3884776480621586e-05, "nc2": 1.3884776480621586e-05, "u1": 0.4925825535625211, "u2": 0.49738408385277527, "avg_r1": 8.38849135121766e-07, "avg_r2": 0.0010024929021334066, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.05623413251903491, "C": 0, "nc1": 0.005191142507032065, "nc2": 0.005191142507032065, "u1": 0.40481911734013526, "u2": 0.40767079380206633, "avg_r1": 0.32142024029238675, "avg_r2": 0.32590870297972974, "rmax1": 1.706987249406732e-44, "rmax2": 0.0010010010010010014}, {"corr": 0.8, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.0047185231671747485, "nc2": 0.0047185231671747485, "u1": 0.40358796747440007, "u2": 0.3976124624921107, "avg_r1": 0.33292285261664545, "avg_r2": 0.32228968548872783, "rmax1": 5.400503019928959e-26, "rmax2": 0.0010010010010010016}, {"corr": 0.8, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.0045713642753413275, "nc2": 0.0045713642753413275, "u1": 0.3929171609181388, "u2": 0.4065840064545295, "avg_r1": 0.3030588486606838, "avg_r2": 0.3271383519673794, "rmax1": 6.128416483926006e-23, "rmax2": 0.0010010010010010068}, {"corr": 0.8, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.003450227351116053, "nc2": 0.003450227351116053, "u1": 0.3911359890266047, "u2": 0.3781413859600935, "avg_r1": 0.31075992886890547, "avg_r2": 0.29026373379537573, "rmax1": 5.637592934801048e-19, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.008092927932418392, "nc2": 0.008092927932418392, "u1": 0.36402835307833836, "u2": 0.35190989627629815, "avg_r1": 0.2527740873197546, "avg_r2": 0.2371595129892074, "rmax1": 5.38417666403896e-38, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.009914657857620579, "nc2": 0.009914657857620579, "u1": 0.3173726851498325, "u2": 0.30983489473995923, "avg_r1": 0.15442499010003446, "avg_r2": 0.14912745417149026, "rmax1": 3.152355293846286e-45, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 0.0023994416219743075, "nc2": 0.0023994416219743075, "u1": 0.3497923633544181, "u2": 0.3825655745915898, "avg_r1": 0.03537684050107742, "avg_r2": 0.04480979813515694, "rmax1": 1.210514966067755e-103, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.05623413251903491, "C": 10.0, "nc1": 6.992799017829787e-05, "nc2": 6.992799017829787e-05, "u1": 0.4960059298557031, "u2": 0.49387981233496164, "avg_r1": 4.264317675102347e-06, "avg_r2": 0.0010071236320793148, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.1, "C": 0, "nc1": 0.011607374155136463, "nc2": 0.011607374155136463, "u1": 0.41573965665927987, "u2": 0.41656033845539014, "avg_r1": 0.29247707867816597, "avg_r2": 0.30056457356485955, "rmax1": 2.2479794797826242e-89, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.1, "C": 0.01, "nc1": 0.013161220051323752, "nc2": 0.013161220051323752, "u1": 0.41885692430768684, "u2": 0.4115567816494183, "avg_r1": 0.30243098880317865, "avg_r2": 0.28243552718556775, "rmax1": 8.046023848685884e-31, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.012333285190096022, "nc2": 0.012333285190096022, "u1": 0.41846547073737633, "u2": 0.40937299167696783, "avg_r1": 0.28386794796032844, "avg_r2": 0.27660427346699556, "rmax1": 2.8771515177374277e-92, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.1, "C": 0.1, "nc1": 0.01677344349787735, "nc2": 0.01677344349787735, "u1": 0.39610889283348677, "u2": 0.4387875966065125, "avg_r1": 0.2071696915134325, "avg_r2": 0.27433880996593873, "rmax1": 3.2150163546424686e-172, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.015908767181049166, "nc2": 0.015908767181049166, "u1": 0.36288486217782423, "u2": 0.40922196284581364, "avg_r1": 0.17884223246462094, "avg_r2": 0.23062788108819965, "rmax1": 1.9852244317227768e-129, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.1, "C": 1.0, "nc1": 0.007937184345064019, "nc2": 0.007937184345064019, "u1": 0.34125482330389195, "u2": 0.40003233651402625, "avg_r1": 0.08723728136405978, "avg_r2": 0.12800941406293517, "rmax1": 2.0077874719048225e-166, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.1, "C": 3.1622776601683795, "nc1": 3.241182584884372e-05, "nc2": 3.241182584884372e-05, "u1": 0.4979682510567573, "u2": 0.4987908872999265, "avg_r1": 2.053741637779021e-05, "avg_r2": 0.0010036985243301092, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.8, "noise": 0.1, "C": 10.0, "nc1": 0.00015710814083830238, "nc2": 0.00015710814083830238, "u1": 0.4979064730233551, "u2": 0.49189254535781785, "avg_r1": 9.275321160291874e-06, "avg_r2": 0.001010738574047763, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": -1, "C": 0, "nc1": 0.0035672698748991927, "nc2": 0.0035672698748991927, "u1": 0.3742628085532835, "u2": 0.37372083630074954, "avg_r1": 0.3740350932014592, "avg_r2": 0.3730869990378724, "rmax1": 0.542100593886397, "rmax2": 0.5416258755684048}, {"corr": 0.9000000000000001, "noise": -1, "C": 0.01, "nc1": 0.0031048648120658995, "nc2": 0.0031048648120658995, "u1": 0.37153458921056964, "u2": 0.37187533604929884, "avg_r1": 0.37002899481863283, "avg_r2": 0.37063200305184835, "rmax1": 0.5352041178111456, "rmax2": 0.5369263802509039}, {"corr": 0.9000000000000001, "noise": -1, "C": 0.03162277660168379, "nc1": 0.0029546134786860856, "nc2": 0.0029546134786860856, "u1": 0.3662239997604868, "u2": 0.3666148532830211, "avg_r1": 0.3636790253227783, "avg_r2": 0.36433616987254314, "rmax1": 0.5207125216109818, "rmax2": 0.5087545283828102}, {"corr": 0.9000000000000001, "noise": -1, "C": 0.1, "nc1": 0.002761159634512067, "nc2": 0.002761159634512067, "u1": 0.3502420142643024, "u2": 0.34919530315356195, "avg_r1": 0.34835416408317055, "avg_r2": 0.3468097082180752, "rmax1": 0.4882320617130701, "rmax2": 0.48113785503446915}, {"corr": 0.9000000000000001, "noise": -1, "C": 0.31622776601683794, "nc1": 0.00217489977681945, "nc2": 0.00217489977681945, "u1": 0.3050281943641476, "u2": 0.30547162760603924, "avg_r1": 0.30347429220544436, "avg_r2": 0.3040122319576295, "rmax1": 0.43564066518272543, "rmax2": 0.450269086419956}, {"corr": 0.9000000000000001, "noise": -1, "C": 1.0, "nc1": 0.002900043263782237, "nc2": 0.002900043263782237, "u1": 0.21712263242351823, "u2": 0.2168895829991152, "avg_r1": 0.2163212772956989, "avg_r2": 0.21617415376901472, "rmax1": 0.30456764373493106, "rmax2": 0.3087058396153104}, {"corr": 0.9000000000000001, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0022007886168658175, "nc2": 0.0022007886168658175, "u1": 0.11261742987147533, "u2": 0.11370957617716759, "avg_r1": 0.11208797975542209, "avg_r2": 0.11239782831816647, "rmax1": 0.15884697033289896, "rmax2": 0.15841856190956335}, {"corr": 0.9000000000000001, "noise": -1, "C": 10.0, "nc1": 0.0016607732317338794, "nc2": 0.0016607732317338794, "u1": 0.04411207009721519, "u2": 0.04129153704125384, "avg_r1": 0.04470943793313691, "avg_r2": 0.044449504420064595, "rmax1": 0.06709237906946161, "rmax2": 0.06642457142402138}, {"corr": 0.9000000000000001, "noise": 0, "C": 0, "nc1": 0.004401764770707306, "nc2": 0.004401764770707306, "u1": 0.3747397176693699, "u2": 0.3743880578860337, "avg_r1": 0.372597122936149, "avg_r2": 0.37225215688185054, "rmax1": 0.5266679230518876, "rmax2": 0.5285432346768271}, {"corr": 0.9000000000000001, "noise": 0, "C": 0.01, "nc1": 0.0032090535498909833, "nc2": 0.0032090535498909833, "u1": 0.372962394455535, "u2": 0.37334668236378254, "avg_r1": 0.3674925480979916, "avg_r2": 0.3679940578593665, "rmax1": 0.5432238493670583, "rmax2": 0.5120236419798732}, {"corr": 0.9000000000000001, "noise": 0, "C": 0.03162277660168379, "nc1": 0.0025646222238781546, "nc2": 0.0025646222238781546, "u1": 0.365707835651858, "u2": 0.36644763241331674, "avg_r1": 0.3641136324815784, "avg_r2": 0.3653609614187716, "rmax1": 0.5148907196240942, "rmax2": 0.5152413165520531}, {"corr": 0.9000000000000001, "noise": 0, "C": 0.1, "nc1": 0.003192619312663514, "nc2": 0.003192619312663514, "u1": 0.3496391603318936, "u2": 0.3493563079371846, "avg_r1": 0.3481145609217, "avg_r2": 0.347590613953496, "rmax1": 0.5228759881084323, "rmax2": 0.4911222543601875}, {"corr": 0.9000000000000001, "noise": 0, "C": 0.31622776601683794, "nc1": 0.002986159502257557, "nc2": 0.002986159502257557, "u1": 0.3053845980359931, "u2": 0.3054206972308524, "avg_r1": 0.30353099171030407, "avg_r2": 0.3035536828971952, "rmax1": 0.42584777874375757, "rmax2": 0.4208944800576393}, {"corr": 0.9000000000000001, "noise": 0, "C": 1.0, "nc1": 0.002463436314158629, "nc2": 0.002463436314158629, "u1": 0.2166835796184959, "u2": 0.21694726340384823, "avg_r1": 0.2162584707212425, "avg_r2": 0.21643587573232093, "rmax1": 0.3055068300892051, "rmax2": 0.3017734810518734}, {"corr": 0.9000000000000001, "noise": 0, "C": 3.1622776601683795, "nc1": 0.002406205917156415, "nc2": 0.002406205917156415, "u1": 0.11319125587410545, "u2": 0.11251147215475393, "avg_r1": 0.1124257254360581, "avg_r2": 0.11224320081031118, "rmax1": 0.1628276546866988, "rmax2": 0.1575785907711495}, {"corr": 0.9000000000000001, "noise": 0, "C": 10.0, "nc1": 0.0016401691030867652, "nc2": 0.0016401691030867652, "u1": 0.044693128651838554, "u2": 0.04295685033786281, "avg_r1": 0.044548439077389465, "avg_r2": 0.0443934594073427, "rmax1": 0.06366624495225687, "rmax2": 0.06290043754454169}, {"corr": 0.9000000000000001, "noise": 0.001, "C": 0, "nc1": 0.003653850003695336, "nc2": 0.003653850003695336, "u1": 0.37445877984467857, "u2": 0.3739636253584876, "avg_r1": 0.3734580434992065, "avg_r2": 0.372690598575769, "rmax1": 0.592466229111106, "rmax2": 0.5660741786407686}, {"corr": 0.9000000000000001, "noise": 0.001, "C": 0.01, "nc1": 0.003239836068260671, "nc2": 0.003239836068260671, "u1": 0.3717447991257606, "u2": 0.3719529124327351, "avg_r1": 0.3698102518444516, "avg_r2": 0.370135343221739, "rmax1": 0.5305964072146567, "rmax2": 0.5334827206658983}, {"corr": 0.9000000000000001, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.003010855111712729, "nc2": 0.003010855111712729, "u1": 0.36566768170968156, "u2": 0.36598125282245, "avg_r1": 0.36488750236614, "avg_r2": 0.3654703685724493, "rmax1": 0.5272550549172719, "rmax2": 0.5499151441458839}, {"corr": 0.9000000000000001, "noise": 0.001, "C": 0.1, "nc1": 0.00374993889488473, "nc2": 0.00374993889488473, "u1": 0.34938829099896984, "u2": 0.3499279789510212, "avg_r1": 0.3471735314127975, "avg_r2": 0.3478994353205246, "rmax1": 0.5033540046545599, "rmax2": 0.5206444859695774}, {"corr": 0.9000000000000001, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.002447159808718069, "nc2": 0.002447159808718069, "u1": 0.30604081488631923, "u2": 0.30563423665470063, "avg_r1": 0.303251549846666, "avg_r2": 0.30277692815455926, "rmax1": 0.47369086369226426, "rmax2": 0.45337696358380963}, {"corr": 0.9000000000000001, "noise": 0.001, "C": 1.0, "nc1": 0.002471126143432617, "nc2": 0.002471126143432617, "u1": 0.21789795474228058, "u2": 0.21770573889403277, "avg_r1": 0.21576495301764953, "avg_r2": 0.21561336942984077, "rmax1": 0.36961746094630643, "rmax2": 0.31677791354368556}, {"corr": 0.9000000000000001, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.002205639040618046, "nc2": 0.002205639040618046, "u1": 0.11532564378510639, "u2": 0.11670546863073263, "avg_r1": 0.11125790819184986, "avg_r2": 0.11164685033294278, "rmax1": 0.20930755661780256, "rmax2": 0.16768974667572414}, {"corr": 0.9000000000000001, "noise": 0.001, "C": 10.0, "nc1": 0.0012803866455950788, "nc2": 0.0012803866455950788, "u1": 0.054827108591163125, "u2": 0.05341508909029431, "avg_r1": 0.04354318934115026, "avg_r2": 0.04341719032497289, "rmax1": 0.08408399752373706, "rmax2": 0.0014396219798871988}, {"corr": 0.9000000000000001, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.004809615764753916, "nc2": 0.004809615764753916, "u1": 0.3761439430401128, "u2": 0.3757188326538446, "avg_r1": 0.3700572057459257, "avg_r2": 0.36959173691123126, "rmax1": 0.548223327584076, "rmax2": 0.5308401188379857}, {"corr": 0.9000000000000001, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.0034568798534539424, "nc2": 0.0034568798534539424, "u1": 0.3723459342997287, "u2": 0.37198822116759095, "avg_r1": 0.36968774258799314, "avg_r2": 0.3690543301491969, "rmax1": 0.5803626601021427, "rmax2": 0.5574822508476717}, {"corr": 0.9000000000000001, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.003847183980262625, "nc2": 0.003847183980262625, "u1": 0.36747012057720135, "u2": 0.36760491818762236, "avg_r1": 0.3619870182023342, "avg_r2": 0.3623294770959219, "rmax1": 0.5871354409541296, "rmax2": 0.5969524716896893}, {"corr": 0.9000000000000001, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.003998720143263523, "nc2": 0.003998720143263523, "u1": 0.351086043084642, "u2": 0.3510105676201268, "avg_r1": 0.34554630373583706, "avg_r2": 0.3453028295432794, "rmax1": 0.5411121161910557, "rmax2": 0.51085518311657}, {"corr": 0.9000000000000001, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.0028929659522443085, "nc2": 0.0028929659522443085, "u1": 0.30537375535549965, "u2": 0.30564784946447243, "avg_r1": 0.3033016339697427, "avg_r2": 0.3035463566882709, "rmax1": 0.4801397694231435, "rmax2": 0.5226843201665107}, {"corr": 0.9000000000000001, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.002225736936682543, "nc2": 0.002225736936682543, "u1": 0.2196374559832246, "u2": 0.2185156205709164, "avg_r1": 0.21522100676894562, "avg_r2": 0.21446217424687247, "rmax1": 0.3850545468723285, "rmax2": 0.34506072382094677}, {"corr": 0.9000000000000001, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.001589074305788113, "nc2": 0.001589074305788113, "u1": 0.11950913851213064, "u2": 0.11975436717816647, "avg_r1": 0.11041347592948314, "avg_r2": 0.11048535355368966, "rmax1": 0.20820563238782994, "rmax2": 0.20695187592270128}, {"corr": 0.9000000000000001, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0010755649092279579, "nc2": 0.0010755649092279579, "u1": 0.06881715497254695, "u2": 0.06477478471687836, "avg_r1": 0.042452082999192925, "avg_r2": 0.04206900978075894, "rmax1": 0.08208208186335358, "rmax2": 0.0809403661329807}, {"corr": 0.9000000000000001, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.004211929635139, "nc2": 0.004211929635139, "u1": 0.374323352116173, "u2": 0.3754570532995357, "avg_r1": 0.3707610842958021, "avg_r2": 0.3731444183124135, "rmax1": 0.6153451407011563, "rmax2": 0.6145073886217625}, {"corr": 0.9000000000000001, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.005034062997984534, "nc2": 0.005034062997984534, "u1": 0.37309069193222705, "u2": 0.3734988966669695, "avg_r1": 0.36695405033024253, "avg_r2": 0.3675756700594748, "rmax1": 0.6132562495402827, "rmax2": 0.5442193005244512}, {"corr": 0.9000000000000001, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.003401337166177798, "nc2": 0.003401337166177798, "u1": 0.3683155817464466, "u2": 0.3666412643468187, "avg_r1": 0.36384799296229137, "avg_r2": 0.3607654095308188, "rmax1": 0.5961775382124138, "rmax2": 0.6052428140966613}, {"corr": 0.9000000000000001, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.0035145667623111554, "nc2": 0.0035145667623111554, "u1": 0.3510613311769857, "u2": 0.35057931464537184, "avg_r1": 0.3460544519705633, "avg_r2": 0.34553999891939524, "rmax1": 0.5726019789366303, "rmax2": 0.5630936158727667}, {"corr": 0.9000000000000001, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.00317615581536429, "nc2": 0.00317615581536429, "u1": 0.3062265464793882, "u2": 0.30778100259695, "avg_r1": 0.30068932443077484, "avg_r2": 0.3026418688054342, "rmax1": 0.5172845279205808, "rmax2": 0.5167108498497085}, {"corr": 0.9000000000000001, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0018736516305507545, "nc2": 0.0018736516305507545, "u1": 0.22283434761896304, "u2": 0.22164874724005018, "avg_r1": 0.21312765298815653, "avg_r2": 0.21231463798760375, "rmax1": 0.38188586900182286, "rmax2": 0.3699804957166836}, {"corr": 0.9000000000000001, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0022265465070646084, "nc2": 0.0022265465070646084, "u1": 0.1258715396841844, "u2": 0.1264812256867915, "avg_r1": 0.10854039606075935, "avg_r2": 0.10872409716025283, "rmax1": 0.20414858055052063, "rmax2": 0.006860403307974271}, {"corr": 0.9000000000000001, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.001158150448195519, "nc2": 0.001158150448195519, "u1": 0.09006340864652018, "u2": 0.09227051858499916, "avg_r1": 0.0398009627887954, "avg_r2": 0.040026220079846436, "rmax1": 0.07574257310492077, "rmax2": 0.0739093388266862}, {"corr": 0.9000000000000001, "noise": 0.005623413251903491, "C": 0, "nc1": 0.004703807082351796, "nc2": 0.004703807082351796, "u1": 0.3789053355789505, "u2": 0.37746609010699345, "avg_r1": 0.3671926862710285, "avg_r2": 0.36442330713857896, "rmax1": 0.6103017154489081, "rmax2": 0.6025946461632438}, {"corr": 0.9000000000000001, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.004611083708358832, "nc2": 0.004611083708358832, "u1": 0.3749239334369126, "u2": 0.3757722504201663, "avg_r1": 0.3630304029627903, "avg_r2": 0.36418061182694483, "rmax1": 0.5866797779435504, "rmax2": 0.6073570091750711}, {"corr": 0.9000000000000001, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.004822757760591323, "nc2": 0.004822757760591323, "u1": 0.3684042822475389, "u2": 0.3700792104446214, "avg_r1": 0.3575792323106037, "avg_r2": 0.36069505565935633, "rmax1": 0.5977281262059821, "rmax2": 0.5634397541357445}, {"corr": 0.9000000000000001, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.005073727326695032, "nc2": 0.005073727326695032, "u1": 0.35166001898194676, "u2": 0.349942322043877, "avg_r1": 0.3470166985880228, "avg_r2": 0.34437265138173145, "rmax1": 0.5766244376218292, "rmax2": 0.5761462566358038}, {"corr": 0.9000000000000001, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.002756597248499748, "nc2": 0.002756597248499748, "u1": 0.3083341475309114, "u2": 0.30836703128483495, "avg_r1": 0.2999204820568724, "avg_r2": 0.30004915049101266, "rmax1": 0.5132571791491196, "rmax2": 0.5134522033160078}, {"corr": 0.9000000000000001, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.002068851216890988, "nc2": 0.002068851216890988, "u1": 0.22491415563804878, "u2": 0.2273324820548729, "avg_r1": 0.20929357058742565, "avg_r2": 0.21093674048754008, "rmax1": 0.15113989938168365, "rmax2": 0.353068490850319}, {"corr": 0.9000000000000001, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.001556326953030679, "nc2": 0.001556326953030679, "u1": 0.1385069674959743, "u2": 0.13860069126164828, "avg_r1": 0.10516363258232553, "avg_r2": 0.10521334568376117, "rmax1": 0.1889565632060585, "rmax2": 0.0010098339218287938}, {"corr": 0.9000000000000001, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0007491509207075697, "nc2": 0.0007491509207075697, "u1": 0.13181823511037175, "u2": 0.1321729420262646, "avg_r1": 0.03595200833178033, "avg_r2": 0.03599943310640004, "rmax1": 0.06806806806806434, "rmax2": 0.001001001001001004}, {"corr": 0.9000000000000001, "noise": 0.01, "C": 0, "nc1": 0.009720348424021197, "nc2": 0.009720348424021197, "u1": 0.3780737915268755, "u2": 0.37922210939210216, "avg_r1": 0.3628282803888041, "avg_r2": 0.36441536334178803, "rmax1": 0.4233900814251904, "rmax2": 0.6010922334546743}, {"corr": 0.9000000000000001, "noise": 0.01, "C": 0.01, "nc1": 0.0075798145361034575, "nc2": 0.0075798145361034575, "u1": 0.375784055819605, "u2": 0.37447227239185754, "avg_r1": 0.36478996803589525, "avg_r2": 0.36273071801741363, "rmax1": 0.5964478398754001, "rmax2": 0.009485859527179065}, {"corr": 0.9000000000000001, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.009197049693183135, "nc2": 0.009197049693183135, "u1": 0.37184355518260986, "u2": 0.3743414992985086, "avg_r1": 0.3491996332487817, "avg_r2": 0.3542168500301416, "rmax1": 0.02720557288450376, "rmax2": 0.5883098924761339}, {"corr": 0.9000000000000001, "noise": 0.01, "C": 0.1, "nc1": 0.008374892614441687, "nc2": 0.008374892614441687, "u1": 0.35390624719719616, "u2": 0.3549186959213422, "avg_r1": 0.3389846015884608, "avg_r2": 0.34058291747787944, "rmax1": 0.5650375384610922, "rmax2": 0.5641895101422808}, {"corr": 0.9000000000000001, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.0039321563940336035, "nc2": 0.0039321563940336035, "u1": 0.3160015367332339, "u2": 0.3154320274301264, "avg_r1": 0.2915090750278819, "avg_r2": 0.29080112691619675, "rmax1": 0.5000469865263439, "rmax2": 0.0010145013717345525}, {"corr": 0.9000000000000001, "noise": 0.01, "C": 1.0, "nc1": 0.004170193601546912, "nc2": 0.004170193601546912, "u1": 0.23277192025560478, "u2": 0.23580348903209802, "avg_r1": 0.20350622435000082, "avg_r2": 0.20563652856476938, "rmax1": 0.0025617453684555983, "rmax2": 0.001170539198491296}, {"corr": 0.9000000000000001, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.0010612887190386833, "nc2": 0.0010612887190386833, "u1": 0.1621857435028799, "u2": 0.16251630222632443, "avg_r1": 0.09849882477799848, "avg_r2": 0.09859987591808157, "rmax1": 4.216417219835906e-14, "rmax2": 0.0010010010010318212}, {"corr": 0.9000000000000001, "noise": 0.01, "C": 10.0, "nc1": 0.0012748881121676936, "nc2": 0.0012748881121676936, "u1": 0.20451346565875983, "u2": 0.20659548017171248, "avg_r1": 0.028740670187508758, "avg_r2": 0.02898272501839109, "rmax1": 1.367502383386884e-26, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.01778279410038923, "C": 0, "nc1": 0.009658564891637411, "nc2": 0.009658564891637411, "u1": 0.38158523942372985, "u2": 0.38724083936000264, "avg_r1": 0.3486586504334375, "avg_r2": 0.35877950669986913, "rmax1": 0.5319400547756099, "rmax2": 0.001031943448502302}, {"corr": 0.9000000000000001, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.00858763909079413, "nc2": 0.00858763909079413, "u1": 0.38101037757395967, "u2": 0.37852941203279644, "avg_r1": 0.35711297476577947, "avg_r2": 0.3531008732918509, "rmax1": 0.04241564689976061, "rmax2": 0.5665118742495223}, {"corr": 0.9000000000000001, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.015861357161435774, "nc2": 0.015861357161435774, "u1": 0.37937391951665744, "u2": 0.3855053101661342, "avg_r1": 0.32993663506815235, "avg_r2": 0.3382828885403776, "rmax1": 0.2994375189986523, "rmax2": 0.0010517978314285657}, {"corr": 0.9000000000000001, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.010251227954577113, "nc2": 0.010251227954577113, "u1": 0.36574633649225685, "u2": 0.36152232902184056, "avg_r1": 0.3287830362929457, "avg_r2": 0.32072327429205283, "rmax1": 0.2556555594803331, "rmax2": 0.001001002001788098}, {"corr": 0.9000000000000001, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.006949372329473014, "nc2": 0.006949372329473014, "u1": 0.3165646398365049, "u2": 0.31671020092655183, "avg_r1": 0.28933472155839957, "avg_r2": 0.28969256920470676, "rmax1": 0.1419689861688582, "rmax2": 0.007984322357182523}, {"corr": 0.9000000000000001, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.0036226086629490006, "nc2": 0.0036226086629490284, "u1": 0.24835524866046435, "u2": 0.24985048353527936, "avg_r1": 0.19398325673746636, "avg_r2": 0.1948648732754617, "rmax1": 1.3590825247444828e-17, "rmax2": 0.0010014832846140336}, {"corr": 0.9000000000000001, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.0016707937316015053, "nc2": 0.0016707937316015053, "u1": 0.2032378503766353, "u2": 0.2013919238913911, "avg_r1": 0.08755148822217887, "avg_r2": 0.08709831219576449, "rmax1": 2.522291077646815e-33, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.01778279410038923, "C": 10.0, "nc1": 0.0023542976905726043, "nc2": 0.0023542976905726043, "u1": 0.28391484339589784, "u2": 0.27798874513262056, "avg_r1": 0.021708688206320548, "avg_r2": 0.021249779321422198, "rmax1": 6.053884022355494e-68, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.03162277660168379, "C": 0, "nc1": 0.007256376940663611, "nc2": 0.007256376940663611, "u1": 0.38772379200159374, "u2": 0.38625075274896786, "avg_r1": 0.3493883011783212, "avg_r2": 0.34609082129811153, "rmax1": 0.4242772117513297, "rmax2": 0.24166077452153295}, {"corr": 0.9000000000000001, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.008034132608821631, "nc2": 0.008034132608821631, "u1": 0.3834233520501685, "u2": 0.3830024994139738, "avg_r1": 0.34746425317340734, "avg_r2": 0.3474701194058653, "rmax1": 0.07622726555312566, "rmax2": 0.1146813107301006}, {"corr": 0.9000000000000001, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.017018094388652205, "nc2": 0.017018094388652205, "u1": 0.38870025529583657, "u2": 0.3825544538324833, "avg_r1": 0.3311062525510715, "avg_r2": 0.32631622853568687, "rmax1": 1.7322577952386597e-08, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.006786360006809489, "nc2": 0.006786360006809489, "u1": 0.36577234314410545, "u2": 0.3723583220022846, "avg_r1": 0.31064914214912953, "avg_r2": 0.32115269831846316, "rmax1": 1.1193818477139111e-08, "rmax2": 0.0011643270277639658}, {"corr": 0.9000000000000001, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.0077106468217971735, "nc2": 0.0077106468217971735, "u1": 0.33473305083045185, "u2": 0.33920826355013833, "avg_r1": 0.26167338512967186, "avg_r2": 0.2674372320864408, "rmax1": 5.6220064517623256e-18, "rmax2": 0.0010010010023507202}, {"corr": 0.9000000000000001, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.003407060477189916, "nc2": 0.003407060477189916, "u1": 0.27226755475457326, "u2": 0.27190602147213633, "avg_r1": 0.17857037695376612, "avg_r2": 0.17823449649852974, "rmax1": 5.200601847088668e-13, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.00660889690171973, "nc2": 0.00660889690171973, "u1": 0.26898168165614045, "u2": 0.283169522435476, "avg_r1": 0.06433157069347051, "avg_r2": 0.06835763669064363, "rmax1": 2.1234066839678266e-105, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.03162277660168379, "C": 10.0, "nc1": 1.1310586570112413e-05, "nc2": 1.1310586570112413e-05, "u1": 0.49258741855374355, "u2": 0.4973880199738038, "avg_r1": 5.433779170168116e-07, "avg_r2": 0.0010019116960965902, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.05623413251903491, "C": 0, "nc1": 0.00513890116605803, "nc2": 0.00513890116605803, "u1": 0.40672837243835075, "u2": 0.39629364364293324, "avg_r1": 0.3284827798355585, "avg_r2": 0.31028013323161846, "rmax1": 2.843357501918315e-14, "rmax2": 0.001001001001001006}, {"corr": 0.9000000000000001, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.006176573182087641, "nc2": 0.006176573182087641, "u1": 0.39353300416252607, "u2": 0.40243835275685236, "avg_r1": 0.31142906991634517, "avg_r2": 0.3257335781536851, "rmax1": 3.667257701131298e-12, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.007757885936977238, "nc2": 0.007757885936977238, "u1": 0.39395449025877827, "u2": 0.40104518645338205, "avg_r1": 0.2993668962633385, "avg_r2": 0.31152724094451395, "rmax1": 3.581226880150521e-42, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.007834715425696748, "nc2": 0.007834715425696748, "u1": 0.38514045575168826, "u2": 0.3801810560337219, "avg_r1": 0.29412011426973916, "avg_r2": 0.2884928590184694, "rmax1": 1.5182195517029903e-16, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.009249146021741872, "nc2": 0.009249146021741872, "u1": 0.35661656510798484, "u2": 0.3476322310712049, "avg_r1": 0.249460880584917, "avg_r2": 0.2383377100940584, "rmax1": 4.275516689836727e-25, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.009846885183248888, "nc2": 0.009846885183248888, "u1": 0.2944397882236518, "u2": 0.33977466791932476, "avg_r1": 0.13117604912389894, "avg_r2": 0.16200580193007896, "rmax1": 2.095114208331269e-135, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 0.0022362566904163828, "nc2": 0.0022362566904163828, "u1": 0.354066484150987, "u2": 0.3825740981417304, "avg_r1": 0.035085345099072504, "avg_r2": 0.04269300299022151, "rmax1": 5.650728446713156e-99, "rmax2": 0.04504504504504504}, {"corr": 0.9000000000000001, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.00012655255533672305, "nc2": 0.00012655255533672305, "u1": 0.49595688547891004, "u2": 0.4938390332351278, "avg_r1": 1.0025519983062413e-05, "avg_r2": 0.0010102444401756732, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.1, "C": 0, "nc1": 0.028046412037956325, "nc2": 0.028046412037956325, "u1": 0.40578823237138506, "u2": 0.454413960778881, "avg_r1": 0.22290772297290407, "avg_r2": 0.2946465489678086, "rmax1": 2.858392169519042e-173, "rmax2": 0.0010010010010014598}, {"corr": 0.9000000000000001, "noise": 0.1, "C": 0.01, "nc1": 0.021385692597540862, "nc2": 0.021385692597540862, "u1": 0.4314198661854803, "u2": 0.41789632327645543, "avg_r1": 0.27003529116745445, "avg_r2": 0.24863469054216059, "rmax1": 1.80491166239127e-06, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.02702653339629596, "nc2": 0.02702653339629596, "u1": 0.4251452209392791, "u2": 0.41870903222700573, "avg_r1": 0.25637423378051605, "avg_r2": 0.24642498040383143, "rmax1": 1.0881246603496387e-124, "rmax2": 0.001001001082761851}, {"corr": 0.9000000000000001, "noise": 0.1, "C": 0.1, "nc1": 0.017873600605294415, "nc2": 0.017873600605294415, "u1": 0.41332077942729784, "u2": 0.38491423403793595, "avg_r1": 0.2857456950657735, "avg_r2": 0.2339852738635634, "rmax1": 1.001371527168446e-17, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.023837420533212472, "nc2": 0.023837420533212472, "u1": 0.4392354116644429, "u2": 0.3595024492511841, "avg_r1": 0.22728888560307497, "avg_r2": 0.1377140164206207, "rmax1": 6.875546194887247e-46, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.1, "C": 1.0, "nc1": 0.006337075014715476, "nc2": 0.006337075014715476, "u1": 0.339168556575873, "u2": 0.3816876438186925, "avg_r1": 0.09837300901558316, "avg_r2": 0.12405632200384319, "rmax1": 9.978691730406547e-126, "rmax2": 0.002734155858564476}, {"corr": 0.9000000000000001, "noise": 0.1, "C": 3.1622776601683795, "nc1": 2.7990218821494217e-05, "nc2": 2.7990218821494217e-05, "u1": 0.497967262847026, "u2": 0.4988021317237407, "avg_r1": 8.904891938236985e-06, "avg_r2": 0.0010123074036309358, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 0.9000000000000001, "noise": 0.1, "C": 10.0, "nc1": 0.00010540717554297085, "nc2": 0.00010540717554297085, "u1": 0.49797355562674994, "u2": 0.491889181418831, "avg_r1": 5.010929952154129e-07, "avg_r2": 0.001013225052630619, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": -1, "C": 0, "nc1": 0.00458800810325849, "nc2": 0.00458800810325849, "u1": 0.3703978563328669, "u2": 0.37012101304546347, "avg_r1": 0.363710206945068, "avg_r2": 0.36322124419540525, "rmax1": 0.46497196955246245, "rmax2": 0.4766277371925666}, {"corr": 1.0, "noise": -1, "C": 0.01, "nc1": 0.005926281306977366, "nc2": 0.005926281306977366, "u1": 0.3666147339508972, "u2": 0.3649622750085128, "avg_r1": 0.365421292353747, "avg_r2": 0.3626683487391785, "rmax1": 0.5088253179751945, "rmax2": 0.4886041702292315}, {"corr": 1.0, "noise": -1, "C": 0.03162277660168379, "nc1": 0.005088551890837734, "nc2": 0.005088551890837734, "u1": 0.3607936270255035, "u2": 0.3597575855949729, "avg_r1": 0.35913128811992123, "avg_r2": 0.35759557039170153, "rmax1": 0.4737870832219824, "rmax2": 0.47530155096911886}, {"corr": 1.0, "noise": -1, "C": 0.1, "nc1": 0.004071256506175902, "nc2": 0.004071256506175902, "u1": 0.3445543770148386, "u2": 0.3452346885180712, "avg_r1": 0.3399506054076432, "avg_r2": 0.34111432700972943, "rmax1": 0.45164170582203084, "rmax2": 0.46354207444717116}, {"corr": 1.0, "noise": -1, "C": 0.31622776601683794, "nc1": 0.004230763399223736, "nc2": 0.004230763399223736, "u1": 0.29926439625123674, "u2": 0.29859963625565383, "avg_r1": 0.30032496026490135, "avg_r2": 0.2996031591657859, "rmax1": 0.4053165213498456, "rmax2": 0.40288690708294816}, {"corr": 1.0, "noise": -1, "C": 1.0, "nc1": 0.003281796791517605, "nc2": 0.003281796791517605, "u1": 0.21359681379924936, "u2": 0.21376989972978505, "avg_r1": 0.21257344943330508, "avg_r2": 0.21272709519647756, "rmax1": 0.2802987995962694, "rmax2": 0.2850161284373008}, {"corr": 1.0, "noise": -1, "C": 3.1622776601683795, "nc1": 0.0024799387532567635, "nc2": 0.0024799387532567635, "u1": 0.1118975077922025, "u2": 0.11265472481320618, "avg_r1": 0.11062044465590834, "avg_r2": 0.11083688123847224, "rmax1": 0.14392762551307287, "rmax2": 0.14147083353511442}, {"corr": 1.0, "noise": -1, "C": 10.0, "nc1": 0.0015890043406167897, "nc2": 0.0015890043406167897, "u1": 0.04488598611201052, "u2": 0.042768765038684216, "avg_r1": 0.04422870767393212, "avg_r2": 0.04404085671373426, "rmax1": 0.057329345420884456, "rmax2": 0.05720991066732145}, {"corr": 1.0, "noise": 0, "C": 0, "nc1": 0.005389080784930167, "nc2": 0.005389080784930167, "u1": 0.3673844017356108, "u2": 0.3672620836999522, "avg_r1": 0.36838931918881357, "avg_r2": 0.36802816219746115, "rmax1": 0.4884837425131968, "rmax2": 0.4903117802131891}, {"corr": 1.0, "noise": 0, "C": 0.01, "nc1": 0.005953146720999947, "nc2": 0.005953146720999947, "u1": 0.3691041696109838, "u2": 0.3667452377800885, "avg_r1": 0.3623887624147235, "avg_r2": 0.3583208564821811, "rmax1": 0.4792204722919545, "rmax2": 0.2664215426864515}, {"corr": 1.0, "noise": 0, "C": 0.03162277660168379, "nc1": 0.005263849449511748, "nc2": 0.005263849449511748, "u1": 0.3592551504556511, "u2": 0.3592452562304308, "avg_r1": 0.36003162951865564, "avg_r2": 0.3599314746201685, "rmax1": 0.48529879907787676, "rmax2": 0.5079411945113488}, {"corr": 1.0, "noise": 0, "C": 0.1, "nc1": 0.0046680687378252705, "nc2": 0.0046680687378252705, "u1": 0.34293260519706653, "u2": 0.34380458427220395, "avg_r1": 0.34219625493031747, "avg_r2": 0.3433161240668755, "rmax1": 0.48379796468603375, "rmax2": 0.4503436592776505}, {"corr": 1.0, "noise": 0, "C": 0.31622776601683794, "nc1": 0.004654558230294703, "nc2": 0.004654558230294703, "u1": 0.2995018540323825, "u2": 0.3001973696856641, "avg_r1": 0.29852837337518456, "avg_r2": 0.29937188473313414, "rmax1": 0.39464632958757756, "rmax2": 0.40470064658077487}, {"corr": 1.0, "noise": 0, "C": 1.0, "nc1": 0.002955070457779596, "nc2": 0.002955070457779596, "u1": 0.21371780577073463, "u2": 0.21411845201347376, "avg_r1": 0.21234123012759654, "avg_r2": 0.21262629927293847, "rmax1": 0.27643429604101544, "rmax2": 0.28649372398160344}, {"corr": 1.0, "noise": 0, "C": 3.1622776601683795, "nc1": 0.0023530204533750293, "nc2": 0.0023530204533750293, "u1": 0.11096073578795998, "u2": 0.11194295901469657, "avg_r1": 0.11081397459411133, "avg_r2": 0.11108818059780143, "rmax1": 0.1446777225679672, "rmax2": 0.14455289472637595}, {"corr": 1.0, "noise": 0, "C": 10.0, "nc1": 0.0016301007161134487, "nc2": 0.0016301007161134487, "u1": 0.04440394399239092, "u2": 0.04231446209004627, "avg_r1": 0.044273071625870256, "avg_r2": 0.04408567434500972, "rmax1": 0.056917038300828775, "rmax2": 0.05550662289887909}, {"corr": 1.0, "noise": 0.001, "C": 0, "nc1": 0.006943560055303888, "nc2": 0.006943560055303888, "u1": 0.36978709286562456, "u2": 0.3684506399349227, "avg_r1": 0.366332140390602, "avg_r2": 0.36411211138738386, "rmax1": 0.44341191364821103, "rmax2": 0.43744216169787964}, {"corr": 1.0, "noise": 0.001, "C": 0.01, "nc1": 0.006170322633592851, "nc2": 0.006170322633592851, "u1": 0.3665261441177811, "u2": 0.36563961207588846, "avg_r1": 0.3641283059563766, "avg_r2": 0.36299477315919065, "rmax1": 0.4815308355232427, "rmax2": 0.456267527647386}, {"corr": 1.0, "noise": 0.001, "C": 0.03162277660168379, "nc1": 0.006088779200506156, "nc2": 0.006088779200506156, "u1": 0.3593196490996798, "u2": 0.35860760890637183, "avg_r1": 0.36087373361129854, "avg_r2": 0.35991985944121, "rmax1": 0.5408299062805734, "rmax2": 0.47784675875470184}, {"corr": 1.0, "noise": 0.001, "C": 0.1, "nc1": 0.006163275328811668, "nc2": 0.006163275328811668, "u1": 0.344442004162519, "u2": 0.3448748271884628, "avg_r1": 0.340349792886635, "avg_r2": 0.3408841346639112, "rmax1": 0.4523700248529594, "rmax2": 0.45835171746053366}, {"corr": 1.0, "noise": 0.001, "C": 0.31622776601683794, "nc1": 0.005008439356008476, "nc2": 0.005008439356008476, "u1": 0.2997440834786049, "u2": 0.3021754244029033, "avg_r1": 0.29629763758690736, "avg_r2": 0.29903324363686024, "rmax1": 0.4080219147295249, "rmax2": 0.40769245064744664}, {"corr": 1.0, "noise": 0.001, "C": 1.0, "nc1": 0.0030391222518310335, "nc2": 0.0030391222518310335, "u1": 0.21494286253773906, "u2": 0.21378724890106957, "avg_r1": 0.21256392123871942, "avg_r2": 0.21182881924109614, "rmax1": 0.35392781981225907, "rmax2": 0.2975441601580075}, {"corr": 1.0, "noise": 0.001, "C": 3.1622776601683795, "nc1": 0.002376755041153422, "nc2": 0.002376755041153422, "u1": 0.11383697802326667, "u2": 0.11710154142709321, "avg_r1": 0.10941415640226063, "avg_r2": 0.11029839508234218, "rmax1": 0.20570933657940554, "rmax2": 0.11170283720946143}, {"corr": 1.0, "noise": 0.001, "C": 10.0, "nc1": 0.0012758949717419782, "nc2": 0.0012758949717419782, "u1": 0.0539948151036297, "u2": 0.05305688367227141, "avg_r1": 0.04324994570248046, "avg_r2": 0.04317176010799109, "rmax1": 0.08408383532255446, "rmax2": 0.0013369049020133185}, {"corr": 1.0, "noise": 0.0017782794100389228, "C": 0, "nc1": 0.006230294264617631, "nc2": 0.006230294264617631, "u1": 0.37141351499113195, "u2": 0.371304174990484, "avg_r1": 0.36148967659738945, "avg_r2": 0.3614701222901675, "rmax1": 0.43246517539207197, "rmax2": 0.5125880693573406}, {"corr": 1.0, "noise": 0.0017782794100389228, "C": 0.01, "nc1": 0.008065182339610344, "nc2": 0.008065182339610344, "u1": 0.36947212117208544, "u2": 0.37091802806665713, "avg_r1": 0.35477597788558557, "avg_r2": 0.357480280874634, "rmax1": 0.45718100259113326, "rmax2": 0.4598376609186919}, {"corr": 1.0, "noise": 0.0017782794100389228, "C": 0.03162277660168379, "nc1": 0.005832116938451315, "nc2": 0.005832116938451315, "u1": 0.361276497753625, "u2": 0.3618988246007986, "avg_r1": 0.3559796323451815, "avg_r2": 0.35694656950538894, "rmax1": 0.5206402266302752, "rmax2": 0.5096892965447046}, {"corr": 1.0, "noise": 0.0017782794100389228, "C": 0.1, "nc1": 0.006029068082923861, "nc2": 0.006029068082923861, "u1": 0.3450993532471475, "u2": 0.3457969553139683, "avg_r1": 0.339093482568863, "avg_r2": 0.3401593362363358, "rmax1": 0.4987064014779097, "rmax2": 0.4574255650081729}, {"corr": 1.0, "noise": 0.0017782794100389228, "C": 0.31622776601683794, "nc1": 0.004819050868857977, "nc2": 0.004819050868857977, "u1": 0.3012622026401968, "u2": 0.3010956388507239, "avg_r1": 0.29764454520004524, "avg_r2": 0.29737749682837833, "rmax1": 0.4436537854369118, "rmax2": 0.49102043344573676}, {"corr": 1.0, "noise": 0.0017782794100389228, "C": 1.0, "nc1": 0.003048873034624533, "nc2": 0.003048873034624533, "u1": 0.21645672471465333, "u2": 0.21691007257775755, "avg_r1": 0.21056399582842222, "avg_r2": 0.21084088782739518, "rmax1": 0.3676705889219726, "rmax2": 0.22973844485835354}, {"corr": 1.0, "noise": 0.0017782794100389228, "C": 3.1622776601683795, "nc1": 0.001968804097403784, "nc2": 0.001968804097403784, "u1": 0.11750350743891019, "u2": 0.11937447759814122, "avg_r1": 0.10879260622503423, "avg_r2": 0.10930126988336764, "rmax1": 0.20734939907533997, "rmax2": 0.06128288540564138}, {"corr": 1.0, "noise": 0.0017782794100389228, "C": 10.0, "nc1": 0.0016451325285617852, "nc2": 0.0016451325285617852, "u1": 0.0680787249586148, "u2": 0.06407851488287367, "avg_r1": 0.04220262968462046, "avg_r2": 0.04182616882719459, "rmax1": 0.08208206305936583, "rmax2": 0.07406740820911861}, {"corr": 1.0, "noise": 0.0031622776601683794, "C": 0, "nc1": 0.008792513763783871, "nc2": 0.008792513763783871, "u1": 0.3684660032418344, "u2": 0.37255287181474833, "avg_r1": 0.35930360370429415, "avg_r2": 0.36636304191631175, "rmax1": 0.1331412974798881, "rmax2": 0.6003877281462272}, {"corr": 1.0, "noise": 0.0031622776601683794, "C": 0.01, "nc1": 0.007984126109349732, "nc2": 0.007984126109349732, "u1": 0.36887466759864557, "u2": 0.36705332017999126, "avg_r1": 0.3618201063517479, "avg_r2": 0.35864901108367125, "rmax1": 0.4228328467961341, "rmax2": 0.5632436208561284}, {"corr": 1.0, "noise": 0.0031622776601683794, "C": 0.03162277660168379, "nc1": 0.0089459485828281, "nc2": 0.0089459485828281, "u1": 0.3593620768028331, "u2": 0.3619692683765296, "avg_r1": 0.3554419612327927, "avg_r2": 0.3594355185993521, "rmax1": 0.26857955287856056, "rmax2": 0.5675400458408997}, {"corr": 1.0, "noise": 0.0031622776601683794, "C": 0.1, "nc1": 0.006218032315160549, "nc2": 0.006218032315160549, "u1": 0.3475739914730864, "u2": 0.34879035943111947, "avg_r1": 0.3348569062250362, "avg_r2": 0.3364963525517122, "rmax1": 0.03025277337724537, "rmax2": 0.51968823877954}, {"corr": 1.0, "noise": 0.0031622776601683794, "C": 0.31622776601683794, "nc1": 0.005992447453299021, "nc2": 0.005992447453299021, "u1": 0.3021963687506291, "u2": 0.30036766693701156, "avg_r1": 0.2983740945709695, "avg_r2": 0.2963332011346497, "rmax1": 0.5008766888972804, "rmax2": 0.4483367974401363}, {"corr": 1.0, "noise": 0.0031622776601683794, "C": 1.0, "nc1": 0.0036344452010411143, "nc2": 0.0036344452010411143, "u1": 0.21809577331897698, "u2": 0.21873407081426993, "avg_r1": 0.20936341564435856, "avg_r2": 0.2097508912623413, "rmax1": 0.34532710932165617, "rmax2": 0.3450499498852867}, {"corr": 1.0, "noise": 0.0031622776601683794, "C": 3.1622776601683795, "nc1": 0.0019022786260660673, "nc2": 0.0019022786260660535, "u1": 0.12461067438182222, "u2": 0.12558435423343725, "avg_r1": 0.10710105745343232, "avg_r2": 0.1073696530068895, "rmax1": 0.20080753868990703, "rmax2": 0.0022557912771769863}, {"corr": 1.0, "noise": 0.0031622776601683794, "C": 10.0, "nc1": 0.0017968551569687435, "nc2": 0.0017968551569687435, "u1": 0.08999360849076721, "u2": 0.08992747579958603, "avg_r1": 0.03973387709769957, "avg_r2": 0.039736047923648266, "rmax1": 0.07349724724468967, "rmax2": 0.0012423217406798354}, {"corr": 1.0, "noise": 0.005623413251903491, "C": 0, "nc1": 0.01001918584961664, "nc2": 0.01001918584961664, "u1": 0.37300543084945736, "u2": 0.3749495732705206, "avg_r1": 0.3544713478725187, "avg_r2": 0.3574977009195721, "rmax1": 0.00489883864949833, "rmax2": 0.6039577605207257}, {"corr": 1.0, "noise": 0.005623413251903491, "C": 0.01, "nc1": 0.010736285993217132, "nc2": 0.010736285993217132, "u1": 0.3732414278334397, "u2": 0.3708405283417736, "avg_r1": 0.3546364916825563, "avg_r2": 0.350172768231547, "rmax1": 0.41258013000853905, "rmax2": 0.2929825016290534}, {"corr": 1.0, "noise": 0.005623413251903491, "C": 0.03162277660168379, "nc1": 0.012310232440644386, "nc2": 0.012310232440644386, "u1": 0.36407225079508315, "u2": 0.36285075973124314, "avg_r1": 0.3531787823893685, "avg_r2": 0.3515811261112022, "rmax1": 0.46372410690074783, "rmax2": 0.0011709871709742001}, {"corr": 1.0, "noise": 0.005623413251903491, "C": 0.1, "nc1": 0.011292287140107993, "nc2": 0.011292287140107993, "u1": 0.34792264970227715, "u2": 0.34639926894559114, "avg_r1": 0.3379952482798218, "avg_r2": 0.33525243587482917, "rmax1": 0.0018414901461782606, "rmax2": 0.5330033250356135}, {"corr": 1.0, "noise": 0.005623413251903491, "C": 0.31622776601683794, "nc1": 0.00916343842394396, "nc2": 0.00916343842394396, "u1": 0.30782065818164306, "u2": 0.303073183897846, "avg_r1": 0.2948571663199133, "avg_r2": 0.2895963187171713, "rmax1": 0.5030025759044648, "rmax2": 0.0030803142843543823}, {"corr": 1.0, "noise": 0.005623413251903491, "C": 1.0, "nc1": 0.0046710412441016425, "nc2": 0.0046710412441016425, "u1": 0.22496517766153107, "u2": 0.22705333607414052, "avg_r1": 0.2038370569101196, "avg_r2": 0.20523818008544137, "rmax1": 0.004370690285066612, "rmax2": 0.07208926548815028}, {"corr": 1.0, "noise": 0.005623413251903491, "C": 3.1622776601683795, "nc1": 0.0030254663470922205, "nc2": 0.0030254663470922205, "u1": 0.13810157157440028, "u2": 0.13598874472505632, "avg_r1": 0.1042526222329958, "avg_r2": 0.10367638982792012, "rmax1": 0.0018402772632196537, "rmax2": 0.0010030157868380434}, {"corr": 1.0, "noise": 0.005623413251903491, "C": 10.0, "nc1": 0.0013701640087538103, "nc2": 0.0013701640087538103, "u1": 0.13178501011259375, "u2": 0.1301636251539055, "avg_r1": 0.035886194019619885, "avg_r2": 0.03573366197522271, "rmax1": 9.684073920295305e-14, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.01, "C": 0, "nc1": 0.017270321696311985, "nc2": 0.017270321696311985, "u1": 0.37603130743051894, "u2": 0.37649315293162344, "avg_r1": 0.3503767035481856, "avg_r2": 0.3523882272743151, "rmax1": 0.44649471832845256, "rmax2": 0.0013938077028787317}, {"corr": 1.0, "noise": 0.01, "C": 0.01, "nc1": 0.015493877242854726, "nc2": 0.015493877242854726, "u1": 0.3660802379765853, "u2": 0.3824880683071253, "avg_r1": 0.3360335630282441, "avg_r2": 0.36275452536789554, "rmax1": 1.0291219916888423e-24, "rmax2": 0.5975975975975968}, {"corr": 1.0, "noise": 0.01, "C": 0.03162277660168379, "nc1": 0.01360679418512628, "nc2": 0.01360679418512628, "u1": 0.3726712592709656, "u2": 0.3686535463311519, "avg_r1": 0.3438491371626389, "avg_r2": 0.3373520889217871, "rmax1": 0.012938244821917001, "rmax2": 0.001013066041558678}, {"corr": 1.0, "noise": 0.01, "C": 0.1, "nc1": 0.013242200047169195, "nc2": 0.013242200047169195, "u1": 0.35145126600392834, "u2": 0.36258266035406955, "avg_r1": 0.31378458175416707, "avg_r2": 0.33105317137592305, "rmax1": 5.349742085832961e-17, "rmax2": 0.5674902281672999}, {"corr": 1.0, "noise": 0.01, "C": 0.31622776601683794, "nc1": 0.008433349216385833, "nc2": 0.008433349216385833, "u1": 0.306241005453252, "u2": 0.31232743769884025, "avg_r1": 0.2843184818946879, "avg_r2": 0.29118939479526473, "rmax1": 0.02997036214704227, "rmax2": 0.0010048954850328956}, {"corr": 1.0, "noise": 0.01, "C": 1.0, "nc1": 0.007052763622981573, "nc2": 0.007052763622981573, "u1": 0.22785318133680452, "u2": 0.2355461036280772, "avg_r1": 0.198387067825618, "avg_r2": 0.20334223242650945, "rmax1": 1.4270180861989404e-08, "rmax2": 0.0010010305173151065}, {"corr": 1.0, "noise": 0.01, "C": 3.1622776601683795, "nc1": 0.002591946702469622, "nc2": 0.002591946702469622, "u1": 0.16058620012316097, "u2": 0.16414433494240563, "avg_r1": 0.09654061949052672, "avg_r2": 0.09748585459434933, "rmax1": 9.109381670760561e-20, "rmax2": 0.0010010010010010062}, {"corr": 1.0, "noise": 0.01, "C": 10.0, "nc1": 0.0026456208830706873, "nc2": 0.0026456208830706873, "u1": 0.20297676048930458, "u2": 0.21154151825366338, "avg_r1": 0.028051037727876923, "avg_r2": 0.028898588160772124, "rmax1": 3.2554038270306804e-39, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.01778279410038923, "C": 0, "nc1": 0.014581544638473443, "nc2": 0.014581544638473443, "u1": 0.38120902969971926, "u2": 0.38568706913581685, "avg_r1": 0.33490704386407777, "avg_r2": 0.3428118123615189, "rmax1": 6.684272241847806e-23, "rmax2": 0.0010010035447629065}, {"corr": 1.0, "noise": 0.01778279410038923, "C": 0.01, "nc1": 0.010961734860140016, "nc2": 0.010961734860140016, "u1": 0.3754530004764852, "u2": 0.374397325836013, "avg_r1": 0.3483454077762296, "avg_r2": 0.3456918682154032, "rmax1": 1.163334531123721e-08, "rmax2": 0.0010321433699589798}, {"corr": 1.0, "noise": 0.01778279410038923, "C": 0.03162277660168379, "nc1": 0.013466975486930544, "nc2": 0.013466975486930544, "u1": 0.3702938189243517, "u2": 0.3731103042042028, "avg_r1": 0.3356212342649346, "avg_r2": 0.33872200815334663, "rmax1": 0.020517115793769285, "rmax2": 0.0010613570914348282}, {"corr": 1.0, "noise": 0.01778279410038923, "C": 0.1, "nc1": 0.010216433731722319, "nc2": 0.010216433731722319, "u1": 0.3583381550529413, "u2": 0.35691816337146576, "avg_r1": 0.32107256208343704, "avg_r2": 0.3188868023430179, "rmax1": 2.3540123257531626e-06, "rmax2": 0.18459232783884783}, {"corr": 1.0, "noise": 0.01778279410038923, "C": 0.31622776601683794, "nc1": 0.012778323701619021, "nc2": 0.012778323701619021, "u1": 0.3125835780552471, "u2": 0.3225579929564721, "avg_r1": 0.27228772129938916, "avg_r2": 0.283256973780301, "rmax1": 5.548604080109155e-10, "rmax2": 0.0010010011305556813}, {"corr": 1.0, "noise": 0.01778279410038923, "C": 1.0, "nc1": 0.007268328872276686, "nc2": 0.007268328872276686, "u1": 0.2583078174379568, "u2": 0.2375709978594804, "avg_r1": 0.19655392860608317, "avg_r2": 0.18340548422659747, "rmax1": 1.0032493945199086e-06, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.01778279410038923, "C": 3.1622776601683795, "nc1": 0.002771112581029661, "nc2": 0.002771112581029661, "u1": 0.20609354908675517, "u2": 0.20267369601364887, "avg_r1": 0.08582798774205788, "avg_r2": 0.08488948640404217, "rmax1": 8.170832589104078e-57, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.01778279410038923, "C": 10.0, "nc1": 0.004227370786284601, "nc2": 0.004227370786284601, "u1": 0.31303951097634863, "u2": 0.2687409232518463, "avg_r1": 0.022353594807387016, "avg_r2": 0.018289543991637056, "rmax1": 2.599924760566599e-63, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.03162277660168379, "C": 0, "nc1": 0.016992013235633263, "nc2": 0.016992013235633263, "u1": 0.3770270122711756, "u2": 0.38717172686818013, "avg_r1": 0.33106756778085433, "avg_r2": 0.3486127560020318, "rmax1": 3.28490080270428e-08, "rmax2": 0.0010010037636707522}, {"corr": 1.0, "noise": 0.03162277660168379, "C": 0.01, "nc1": 0.019555232998191507, "nc2": 0.019555232998191507, "u1": 0.37702165610470795, "u2": 0.37771794265590986, "avg_r1": 0.3381815712681645, "avg_r2": 0.33961834867919494, "rmax1": 7.261413814470421e-17, "rmax2": 0.0010076991806916083}, {"corr": 1.0, "noise": 0.03162277660168379, "C": 0.03162277660168379, "nc1": 0.01847454149476302, "nc2": 0.01847454149476302, "u1": 0.37376679495676896, "u2": 0.3824806879341454, "avg_r1": 0.3192846815122312, "avg_r2": 0.3336722411325672, "rmax1": 5.322297692781491e-15, "rmax2": 0.0010010010010013523}, {"corr": 1.0, "noise": 0.03162277660168379, "C": 0.1, "nc1": 0.011902460218144284, "nc2": 0.011902460218144284, "u1": 0.36985508785465326, "u2": 0.3624686965826837, "avg_r1": 0.31078914926153045, "avg_r2": 0.30146102155888566, "rmax1": 1.0159965554190638e-23, "rmax2": 0.44974736413246114}, {"corr": 1.0, "noise": 0.03162277660168379, "C": 0.31622776601683794, "nc1": 0.01469110280764957, "nc2": 0.01469110280764957, "u1": 0.3155756302490893, "u2": 0.3264876136891752, "avg_r1": 0.26640968805405785, "avg_r2": 0.27737700410382926, "rmax1": 1.2689318619152195e-19, "rmax2": 0.00100100104902782}, {"corr": 1.0, "noise": 0.03162277660168379, "C": 1.0, "nc1": 0.00831166097154118, "nc2": 0.00831166097154118, "u1": 0.2674055460478791, "u2": 0.26525639413535385, "avg_r1": 0.1776522857064267, "avg_r2": 0.17653056991950958, "rmax1": 4.140819185833753e-31, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.03162277660168379, "C": 3.1622776601683795, "nc1": 0.014601633145373938, "nc2": 0.014601633145373938, "u1": 0.24837765620299115, "u2": 0.2863607895379463, "avg_r1": 0.0624645707528108, "avg_r2": 0.07268328674749297, "rmax1": 3.964903566492404e-149, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.03162277660168379, "C": 10.0, "nc1": 0.00011235817463883802, "nc2": 0.00011235817463883802, "u1": 0.4924447815182206, "u2": 0.49720639980365827, "avg_r1": 2.1755668776496243e-05, "avg_r2": 0.001012660510292989, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.05623413251903491, "C": 0, "nc1": 0.010299406305218972, "nc2": 0.010299406305218972, "u1": 0.41123919547507987, "u2": 0.3898660709887928, "avg_r1": 0.31994049966980603, "avg_r2": 0.2879101067449241, "rmax1": 3.067551999436338e-05, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.05623413251903491, "C": 0.01, "nc1": 0.009509229071128833, "nc2": 0.009509229071128833, "u1": 0.39029437838101894, "u2": 0.3973069008671975, "avg_r1": 0.30453612784273676, "avg_r2": 0.3131469934060692, "rmax1": 3.401460129991663e-15, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.05623413251903491, "C": 0.03162277660168379, "nc1": 0.01056753442319408, "nc2": 0.01056753442319408, "u1": 0.3893424658453185, "u2": 0.390708779189163, "avg_r1": 0.3012785007122759, "avg_r2": 0.3058794746507081, "rmax1": 2.949146545217517e-45, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.05623413251903491, "C": 0.1, "nc1": 0.009497746097268889, "nc2": 0.009497746097268889, "u1": 0.37472161245304486, "u2": 0.37948225661237506, "avg_r1": 0.2829880728057408, "avg_r2": 0.2905114587725986, "rmax1": 1.8648146565299594e-29, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.05623413251903491, "C": 0.31622776601683794, "nc1": 0.007993963284099181, "nc2": 0.007993963284099181, "u1": 0.3484755510742751, "u2": 0.34336812556679297, "avg_r1": 0.24524427468292287, "avg_r2": 0.23785587850115325, "rmax1": 6.692596006616045e-34, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.05623413251903491, "C": 1.0, "nc1": 0.013138527727947658, "nc2": 0.013138527727947658, "u1": 0.32268448557185314, "u2": 0.30016271929719934, "avg_r1": 0.1524104394163958, "avg_r2": 0.13810537765202302, "rmax1": 6.064279047333478e-21, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.05623413251903491, "C": 3.1622776601683795, "nc1": 0.007941260184109067, "nc2": 0.007941260184109067, "u1": 0.3587880112510802, "u2": 0.4244406008088602, "avg_r1": 0.02234919037782982, "avg_r2": 0.04144292109681266, "rmax1": 1.302922060842051e-161, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.05623413251903491, "C": 10.0, "nc1": 0.00021081298606573373, "nc2": 0.00021081298606573373, "u1": 0.4959040282031849, "u2": 0.4937608998787407, "avg_r1": 1.1998079353538256e-05, "avg_r2": 0.0010212715355866874, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.1, "C": 0, "nc1": 0.0420770425117134, "nc2": 0.0420770425117134, "u1": 0.4787409920837726, "u2": 0.39162983586127664, "avg_r1": 0.2994727855038634, "avg_r2": 0.17630229761439525, "rmax1": 1.1333785957715088e-48, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.1, "C": 0.01, "nc1": 0.048689670064660906, "nc2": 0.04868967006466096, "u1": 0.39733373491311785, "u2": 0.4617782351737896, "avg_r1": 0.18724186962132594, "avg_r2": 0.2955009473372142, "rmax1": 2.1897566893043764e-133, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.1, "C": 0.03162277660168379, "nc1": 0.017009499073570633, "nc2": 0.017009499073570633, "u1": 0.39551815518384137, "u2": 0.4174485433675771, "avg_r1": 0.2542364330830794, "avg_r2": 0.27985271813326107, "rmax1": 1.1038160730421167e-94, "rmax2": 0.0010010010097969457}, {"corr": 1.0, "noise": 0.1, "C": 0.1, "nc1": 0.04603191200834117, "nc2": 0.04603191200834117, "u1": 0.4425468207374825, "u2": 0.3840257981936069, "avg_r1": 0.269426334183356, "avg_r2": 0.18041834460646144, "rmax1": 2.447161953658024e-84, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.1, "C": 0.31622776601683794, "nc1": 0.037379996523108305, "nc2": 0.037379996523108305, "u1": 0.44139861714859785, "u2": 0.3577824438373677, "avg_r1": 0.21699161067450085, "avg_r2": 0.12963934761867063, "rmax1": 1.2341136737637193e-95, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.1, "C": 1.0, "nc1": 0.01601705290500227, "nc2": 0.01601705290500227, "u1": 0.4692919466290621, "u2": 0.33766477269813894, "avg_r1": 0.12211620166112042, "avg_r2": 0.03983438239167183, "rmax1": 1.554428173437538e-47, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.1, "C": 3.1622776601683795, "nc1": 2.736626047422641e-05, "nc2": 2.736626047422641e-05, "u1": 0.4979734584135402, "u2": 0.4987990108879491, "avg_r1": 1.6266043356999377e-05, "avg_r2": 0.0010034068114150184, "rmax1": 0.0, "rmax2": 0.001001001001001001}, {"corr": 1.0, "noise": 0.1, "C": 10.0, "nc1": 6.18540382784083e-05, "nc2": 6.18540382784083e-05, "u1": 0.49797694988640895, "u2": 0.49193935563393787, "avg_r1": 1.5889704236409468e-06, "avg_r2": 0.0010067556952780908, "rmax1": 0.0, "rmax2": 0.001001001001001001}]

==> linear-results.json <==
[
    [
        -1,
        -1,
        0,
        25,
        false,
        2,
        0.0,
        1.7443220615386963
    ],
    [
        -1,
        -1,
        0,
        25,
        true,
        2,
        0.0,
        1.6979410648345947
    ],
    [
        -1,
        -1,
        0,
        50,
        false,
        2,
        0.0,
        5.300113916397095
    ],
    [
        -1,
        -1,
        0,
        50,
        true,
        2,
        0.0,
        4.666527032852173
    ],
    [
        -1,
        -1,
        0.1,
        25,
        false,
        2,
        0.7641002832790776,
        1.821592092514038
    ],
    [
        -1,
        -1,
        0.1,
        25,
        true,
        7.759700006952965e-30,
        4.624549470583168e-14,
        1.8513991832733154
    ],
    [
        -1,
        -1,
        0.1,
        50,
        false,
        2,
        0.6427050553152919,
        7.136837005615234
    ],
    [
        -1,
        -1,
        0.1,
        50,
        true,
        6.491059608860778e-26,
        1.767474070981081e-13,
        6.890578985214233
    ],
    [
        -1,
        -1,
        0.5,
        25,
        false,
        2,
        0.3756159099194919,
        1.1247708797454834
    ],
    [
        -1,
        -1,
        0.5,
        25,
        true,
        7.8509629026839e-29,
        2.5890295976186083e-15,
        0.3215188980102539
    ],
    [
        -1,
        -1,
        0.5,
        50,
        false,
        2,
        0.3209896923353551,
        4.356637954711914
    ],
    [
        -1,
        -1,
        0.5,
        50,
        true,
        3.424004705721056e-26,
        3.703434370797416e-14,
        5.047635078430176
    ],
    [
        -1,
        -1,
        1,
        25,
        false,
        2,
        0.48033943459776446,
        0.34789490699768066
    ],
    [
        -1,
        -1,
        1,
        25,
        true,
        7.068929165189531e-28,
        5.60871160374049e-14,
        0.34203505516052246
    ],
    [
        -1,
        -1,
        1,
        50,
        false,
        2,
        0.35531302317990104,
        4.642081022262573
    ],
    [
        -1,
        -1,
        1,
        50,
        true,
        2.469858797744423e-26,
        5.027001620964915e-14,
        3.8906240463256836
    ],
    [
        -1,
        -1,
        2,
        25,
        false,
        2,
        0.2642946830294217,
        0.25807809829711914
    ],
    [
        -1,
        -1,
        2,
        25,
        true,
        9.295263799713873e-29,
        8.896182262064868e-16,
        0.25452709197998047
    ],
    [
        -1,
        -1,
        2,
        50,
        false,
        2,
        0.37580158617359655,
        2.8288729190826416
    ],
    [
        -1,
        -1,
        2,
        50,
        true,
        2.0858360034207034e-25,
        6.959903130783798e-14,
        4.656733751296997
    ],
    [
        -1,
        -1,
        10,
        25,
        false,
        2,
        0.0629625670557816,
        0.9795889854431152
    ],
    [
        -1,
        -1,
        10,
        25,
        true,
        1.836018462383567e-31,
        4.393575897746267e-17,
        1.6894593238830566
    ],
    [
        -1,
        -1,
        10,
        50,
        false,
        2,
        0.34117870635946795,
        2.6691668033599854
    ],
    [
        -1,
        -1,
        10,
        50,
        true,
        3.0063331152891177e-31,
        1.942492201583116e-16,
        2.7016079425811768
    ],
    [
        -1,
        0,
        0,
        25,
        false,
        2,
        0.0,
        0.25812292098999023
    ],
    [
        -1,
        0,
        0,
        25,
        true,
        2,
        0.0,
        0.23374700546264648
    ],
    [
        -1,
        0,
        0,
        50,
        false,
        0.0,
        0.0,
        4.354104280471802
    ],
    [
        -1,
        0,
        0,
        50,
        true,
        2,
        0.0,
        5.733565092086792
    ],
    [
        -1,
        0,
        0.1,
        25,
        false,
        1.4544607844960995e-05,
        4.576128107050828e-18,
        1.8387000560760498
    ],
    [
        -1,
        0,
        0.1,
        25,
        true,
        1.5354292859138472e-29,
        4.624549470583168e-14,
        0.34985899925231934
    ],
    [
        -1,
        0,
        0.1,
        50,
        false,
        4.083363907604038e-10,
        3.2890886409672243e-07,
        13.384344100952148
    ],
    [
        -1,
        0,
        0.1,
        50,
        true,
        8.548689816483165e-25,
        1.767474070981081e-13,
        7.10762095451355
    ],
    [
        -1,
        0,
        0.5,
        25,
        false,
        0.0036468907122456976,
        4.5907111209261555e-14,
        1.1219041347503662
    ],
    [
        -1,
        0,
        0.5,
        25,
        true,
        1.8630482858347238e-27,
        2.5890295976186083e-15,
        0.32895374298095703
    ],
    [
        -1,
        0,
        0.5,
        50,
        false,
        2.6131581536698427e-10,
        6.527304458407297e-12,
        7.934712886810303
    ],
    [
        -1,
        0,
        0.5,
        50,
        true,
        1.1971928484693512e-25,
        3.703434370797416e-14,
        5.427141189575195
    ],
    [
        -1,
        0,
        1,
        25,
        false,
        0.0022830683731627087,
        2.808013462180117e-15,
        0.32602500915527344
    ],
    [
        -1,
        0,
        1,
        25,
        true,
        3.107081686075137e-28,
        5.60871160374049e-14,
        0.3162250518798828
    ],
    [
        -1,
        0,
        1,
        50,
        false,
        1.8557184156140052e-24,
        1.0847628368917792e-10,
        5.032751083374023
    ],
    [
        -1,
        0,
        1,
        50,
        true,
        7.968212941600929e-26,
        5.027001620964915e-14,
        3.7377700805664062
    ],
    [
        -1,
        0,
        2,
        25,
        false,
        4.2710799815094795e-29,
        2.1329084684848483e-13,
        0.2569451332092285
    ],
    [
        -1,
        0,
        2,
        25,
        true,
        2.0525912995077676e-29,
        8.896182262064868e-16,
        0.25629281997680664
    ],
    [
        -1,
        0,
        2,
        50,
        false,
        3.141115726365002e-24,
        1.1614548731446467e-12,
        3.2554731369018555
    ],
    [
        -1,
        0,
        2,
        50,
        true,
        1.0595697308028853e-26,
        6.959903130783798e-14,
        3.240251064300537
    ],
    [
        -1,
        0,
        10,
        25,
        false,
        0.20539824085674208,
        0.0,
        0.24170207977294922
    ],
    [
        -1,
        0,
        10,
        25,
        true,
        3.954501303595375e-31,
        4.393575897746267e-17,
        0.231309175491333
    ],
    [
        -1,
        0,
        10,
        50,
        false,
        2.4031749896944982e-30,
        2.0919152364724394e-16,
        2.722404956817627
    ],
    [
        -1,
        0,
        10,
        50,
        true,
        7.145676250119194e-32,
        1.942492201583116e-16,
        2.7693159580230713
    ],
    [
        -1,
        0.0001,
        0,
        25,
        false,
        2,
        0.0,
        1.1091349124908447
    ],
    [
        -1,
        0.0001,
        0,
        25,
        true,
        2,
        0.0,
        1.732428789138794
    ],
    [
        -1,
        0.0001,
        0,
        50,
        false,
        0.0,
        0.0,
        3.0669476985931396
    ],
    [
        -1,
        0.0001,
        0,
        50,
        true,
        2,
        0.0,
        5.913742780685425
    ],
    [
        -1,
        0.0001,
        0.1,
        25,
        false,
        3.171770315958993e-05,
        4.576128107050828e-18,
        1.1363608837127686
    ],
    [
        -1,
        0.0001,
        0.1,
        25,
        true,
        1.1257066340126598e-27,
        4.624549470583168e-14,
        1.2077147960662842
    ],
    [
        -1,
        0.0001,
        0.1,
        50,
        false,
        6.158207028294173e-10,
        3.2890886409672243e-07,
        15.41805386543274
    ],
    [
        -1,
        0.0001,
        0.1,
        50,
        true,
        4.506117037578375e-25,
        1.767474070981081e-13,
        6.118948936462402
    ],
    [
        -1,
        0.0001,
        0.5,
        25,
        false,
        0.0012017690656779684,
        4.5907111209261555e-14,
        0.3442568778991699
    ],
    [
        -1,
        0.0001,
        0.5,
        25,
        true,
        7.541396150773869e-27,
        2.5890295976186083e-15,
        0.2998669147491455
    ],
    [
        -1,
        0.0001,
        0.5,
        50,
        false,
        1.1919214954196669e-09,
        6.527304458407297e-12,
        9.55370283126831
    ],
    [
        -1,
        0.0001,
        0.5,
        50,
        true,
        2.291508115628686e-26,
        3.703434370797416e-14,
        4.89177131652832
    ],
    [
        -1,
        0.0001,
        1,
        25,
        false,
        0.002353890670351896,
        2.808013462180117e-15,
        0.3068809509277344
    ],
    [
        -1,
        0.0001,
        1,
        25,
        true,
        8.906108757930353e-27,
        5.60871160374049e-14,
        1.1231331825256348
    ],
    [
        -1,
        0.0001,
        1,
        50,
        false,
        4.122128217246286e-24,
        1.0847628368917792e-10,
        5.3183557987213135
    ],
    [
        -1,
        0.0001,
        1,
        50,
        true,
        3.01550615702533e-25,
        5.027001620964915e-14,
        4.009541988372803
    ],
    [
        -1,
        0.0001,
        2,
        25,
        false,
        5.886460977984219e-29,
        2.1329084684848483e-13,
        0.27175092697143555
    ],
    [
        -1,
        0.0001,
        2,
        25,
        true,
        2.5578578638147253e-30,
        8.896182262064868e-16,
        0.26700806617736816
    ],
    [
        -1,
        0.0001,
        2,
        50,
        false,
        2.7544135506773777e-24,
        1.1614548731446467e-12,
        4.196346998214722
    ],
    [
        -1,
        0.0001,
        2,
        50,
        true,
        2.1102105965591205e-27,
        6.959903130783798e-14,
        4.504792928695679
    ],
    [
        -1,
        0.0001,
        10,
        25,
        false,
        0.16273703728510258,
        0.0,
        1.4455859661102295
    ],
    [
        -1,
        0.0001,
        10,
        25,
        true,
        1.6813355882633398e-32,
        4.393575897746267e-17,
        0.4083597660064697
    ],
    [
        -1,
        0.0001,
        10,
        50,
        false,
        3.706504304326532e-30,
        2.0919152364724394e-16,
        3.4425041675567627
    ],
    [
        -1,
        0.0001,
        10,
        50,
        true,
        1.7132809644403432e-31,
        1.942492201583116e-16,
        3.013002872467041
    ],
    [
        -1,
        0.001,
        0,
        25,
        false,
        2,
        0.0,
        1.7931249141693115
    ],
    [
        -1,
        0.001,
        0,
        25,
        true,
        2,
        0.0,
        0.26758503913879395
    ],
    [
        -1,
        0.001,
        0,
        50,
        false,
        0.0,
        0.0,
        3.0902841091156006
    ],
    [
        -1,
        0.001,
        0,
        50,
        true,
        0.0,
        0.0,
        2.9883551597595215
    ],
    [
        -1,
        0.001,
        0.1,
        25,
        false,
        2.174371111607837e-05,
        4.576128107050828e-18,
        0.3532137870788574
    ],
    [
        -1,
        0.001,
        0.1,
        25,
        true,
        5.220669432242805e-21,
        1.3473828934417644e-11,
        0.3994410037994385
    ],
    [
        -1,
        0.001,
        0.1,
        50,
        false,
        9.822232638674513e-10,
        1.0318880990829495e-06,
        13.805033922195435
    ],
    [
        -1,
        0.001,
        0.1,
        50,
        true,
        8.789232900248492e-27,
        1.760903907110648e-13,
        6.964617013931274
    ],
    [
        -1,
        0.001,
        0.5,
        25,
        false,
        0.0005303060930776191,
        4.5907111209261555e-14,
        0.3342018127441406
    ],
    [
        -1,
        0.001,
        0.5,
        25,
        true,
        8.908005876210905e-21,
        1.7804708744658432e-10,
        0.32823705673217773
    ],
    [
        -1,
        0.001,
        0.5,
        50,
        false, NaN, NaN,
        48.969310998916626
    ],
    [
        -1,
        0.001,
        0.5,
        50,
        true,
        7.923264805752221e-25,
        1.2984902859508092e-10,
        6.811765193939209
    ],
    [
        -1,
        0.001,
        1,
        25,
        false,
        0.0019120982738243942,
        2.808013462180117e-15,
        0.32600903511047363
    ],
    [
        -1,
        0.001,
        1,
        25,
        true,
        2.3801370230229142e-20,
        1.1192145279326978e-09,
        0.32032084465026855
    ],
    [
        -1,
        0.001,
        1,
        50,
        false,
        1.2876363603855819e-18,
        5.541874883339719e-08,
        5.009979009628296
    ],
    [
        -1,
        0.001,
        1,
        50,
        true,
        7.883795082503576e-26,
        2.45927096602216e-09,
        4.156771898269653
    ],
    [
        -1,
        0.001,
        2,
        25,
        false,
        5.681274986131532e-30,
        2.1329084684848483e-13,
        0.2826821804046631
    ],
    [
        -1,
        0.001,
        2,
        25,
        true,
        5.385695954858925e-20,
        4.572371612534096e-10,
        0.2933349609375
    ],
    [
        -1,
        0.001,
        2,
        50,
        false,
        4.990875059713969e-25,
        6.933777490228164e-14,
        3.851755142211914
    ],
    [
        -1,
        0.001,
        2,
        50,
        true,
        2.574545430575323e-26,
        2.0630752667393343e-14,
        4.093082904815674
    ],
    [
        -1,
        0.001,
        10,
        25,
        false,
        0.2620644347598291,
        0.0,
        0.22988510131835938
    ],
    [
        -1,
        0.001,
        10,
        25,
        true,
        1.7553143541469266e-31,
        8.305823453169419e-17,
        0.23630690574645996
    ],
    [
        -1,
        0.001,
        10,
        50,
        false,
        3.49516042088183e-30,
        1.8395411402054905e-16,
        2.8332979679107666
    ],
    [
        -1,
        0.001,
        10,
        50,
        true,
        7.280183097180261e-32,
        2.8765890758158205e-16,
        2.6463019847869873
    ],
    [
        -1,
        0.01,
        0,
        25,
        false, NaN, NaN,
        0.19497179985046387
    ],
    [
        -1,
        0.01,
        0,
        25,
        true, NaN, NaN,
        0.19500517845153809
    ],
    [
        -1,
        0.01,
        0,
        50,
        false,
        0.0,
        0.0,
        2.970414876937866
    ],
    [
        -1,
        0.01,
        0,
        50,
        true,
        0.0,
        0.0,
        4.817456960678101
    ],
    [
        -1,
        0.01,
        0.1,
        25,
        false,
        1.848692662936026e-05,
        0.0,
        0.36850905418395996
    ],
    [
        -1,
        0.01,
        0.1,
        25,
        true,
        3.541200097028128e-27,
        4.7032347504954475e-14,
        0.4576389789581299
    ],
    [
        -1,
        0.01,
        0.1,
        50,
        false,
        4.0269437124088726e-07,
        2.7302431454436825e-06,
        20.870378971099854
    ],
    [
        -1,
        0.01,
        0.1,
        50,
        true,
        8.105038532156961e-23,
        3.0794956543433686e-12,
        11.884083986282349
    ],
    [
        -1,
        0.01,
        0.5,
        25,
        false,
        8.756641091105065e-22,
        8.826838784276092e-13,
        0.4104030132293701
    ],
    [
        -1,
        0.01,
        0.5,
        25,
        true,
        1.4807653001680222e-25,
        4.8973872360181434e-14,
        0.39982008934020996
    ],
    [
        -1,
        0.01,
        0.5,
        50,
        false,
        1.5728131925802223e-08,
        1.5206932358343586e-05,
        16.07030200958252
    ],
    [
        -1,
        0.01,
        0.5,
        50,
        true,
        4.3253053972141474e-24,
        5.490163671556783e-10,
        8.393591165542603
    ],
    [
        -1,
        0.01,
        1,
        25,
        false,
        2.1854617065951303e-16,
        4.1244310089642636e-10,
        0.34149813652038574
    ],
    [
        -1,
        0.01,
        1,
        25,
        true,
        2.3145505298354464e-28,
        3.2439946671672426e-14,
        0.3427259922027588
    ],
    [
        -1,
        0.01,
        1,
        50,
        false,
        5.570171445175217e-23,
        1.5734430404832255e-11,
        5.286243915557861
    ],
    [
        -1,
        0.01,
        1,
        50,
        true,
        4.6169340487518235e-24,
        2.418945995114509e-12,
        5.209765911102295
    ],
    [
        -1,
        0.01,
        2,
        25,
        false,
        2.937730419949003e-29,
        2.8464229227907565e-15,
        0.30199313163757324
    ],
    [
        -1,
        0.01,
        2,
        25,
        true,
        5.546528548749137e-29,
        2.5732674744877963e-15,
        0.27538585662841797
    ],
    [
        -1,
        0.01,
        2,
        50,
        false,
        4.438294322644667e-25,
        5.067656359664746e-13,
        3.4847028255462646
    ],
    [
        -1,
        0.01,
        2,
        50,
        true,
        3.033460501285204e-25,
        2.676052158049981e-12,
        3.3488199710845947
    ],
    [
        -1,
        0.01,
        10,
        25,
        false,
        0.0,
        0.0,
        0.25013089179992676
    ],
    [
        -1,
        0.01,
        10,
        25,
        true,
        1.0222520376641106e-31,
        0.0,
        0.27973508834838867
    ],
    [
        -1,
        0.01,
        10,
        50,
        false,
        1.6183863838387602e-29,
        8.114704975888533e-17,
        3.532402753829956
    ],
    [
        -1,
        0.01,
        10,
        50,
        true,
        1.2766381121683539e-30,
        7.077094278352865e-16,
        3.639044761657715
    ],
    [
        -0.9,
        -1,
        0,
        25,
        false, NaN, NaN,
        2.9223010540008545
    ],
    [
        -0.9,
        -1,
        0,
        25,
        true, NaN, NaN,
        3.0087780952453613
    ],
    [
        -0.9,
        -1,
        0,
        50,
        false, NaN, NaN,
        8.18333911895752
    ],
    [
        -0.9,
        -1,
        0,
        50,
        true, NaN, NaN,
        7.602572917938232
    ],
    [
        -0.9,
        -1,
        0.1,
        25,
        false,
        2,
        0.7973431435767733,
        3.2413032054901123
    ],
    [
        -0.9,
        -1,
        0.1,
        25,
        true,
        1.3769333108129975e-27,
        2.1425441834520127e-15,
        3.194633960723877
    ],
    [
        -0.9,
        -1,
        0.1,
        50,
        false,
        2,
        0.35401896045456227,
        15.631862163543701
    ],
    [
        -0.9,
        -1,
        0.1,
        50,
        true,
        9.237342701348175e-25,
        4.7257576171910494e-11,
        16.800827980041504
    ],
    [
        -0.9,
        -1,
        0.5,
        25,
        false, NaN, NaN,
        0.556882381439209
    ],
    [
        -0.9,
        -1,
        0.5,
        25,
        true, NaN, NaN,
        1.9142730236053467
    ],
    [
        -0.9,
        -1,
        0.5,
        50,
        false,
        2,
        0.33559803061457316,
        11.70229983329773
    ],
    [
        -0.9,
        -1,
        0.5,
        50,
        true, NaN, NaN,
        5.865355014801025
    ],
    [
        -0.9,
        -1,
        1,
        25,
        false,
        2,
        0.480844986741906,
        0.7084457874298096
    ],
    [
        -0.9,
        -1,
        1,
        25,
        true,
        2.0667606603075297e-21,
        1.3584769981430278e-10,
        0.5947022438049316
    ],
    [
        -0.9,
        -1,
        1,
        50,
        false,
        2,
        0.35778855388313463,
        7.825455904006958
    ],
    [
        -0.9,
        -1,
        1,
        50,
        true,
        1.2129428157412827e-21,
        5.283542450702689e-10,
        9.294364929199219
    ],
    [
        -0.9,
        -1,
        2,
        25,
        false,
        2,
        0.26429262288320166,
        0.5231668949127197
    ],
    [
        -0.9,
        -1,
        2,
        25,
        true,
        2.1079961822912764e-23,
        6.892692231382748e-12,
        0.48716282844543457
    ],
    [
        -0.9,
        -1,
        2,
        50,
        false,
        2,
        0.375818509484413,
        6.502713918685913
    ],
    [
        -0.9,
        -1,
        2,
        50,
        true,
        8.92096025583999e-23,
        3.457751199473297e-11,
        8.223432064056396
    ],
    [
        -0.9,
        -1,
        10,
        25,
        false,
        2,
        0.06296256705512483,
        0.5217890739440918
    ],
    [
        -0.9,
        -1,
        10,
        25,
        true,
        1.0558787494293773e-31,
        1.4554827029791286e-16,
        0.4590780735015869
    ],
    [
        -0.9,
        -1,
        10,
        50,
        false,
        2,
        0.34117870635890307,
        7.816338062286377
    ],
    [
        -0.9,
        -1,
        10,
        50,
        true,
        1.6322574024419328e-29,
        1.2183022373952929e-16,
        4.667924880981445
    ],
    [
        -0.9,
        0,
        0,
        25,
        false, NaN, NaN,
        0.5029501914978027
    ],
    [
        -0.9,
        0,
        0,
        25,
        true, NaN, NaN,
        0.4703822135925293
    ],
    [
        -0.9,
        0,
        0,
        50,
        false, NaN, NaN,
        8.46999716758728
    ],
    [
        -0.9,
        0,
        0,
        50,
        true, NaN, NaN,
        5.464545965194702
    ],
    [
        -0.9,
        0,
        0.1,
        25,
        false,
        2.2478796523031764e-05,
        0.0004614655096768465,
        1.0518090724945068
    ],
    [
        -0.9,
        0,
        0.1,
        25,
        true,
        1.0649488319537552e-26,
        2.1425441834520127e-15,
        3.6759817600250244
    ],
    [
        -0.9,
        0,
        0.1,
        50,
        false,
        1.4075157545629593e-05,
        1.2321100462815688e-05,
        39.096368074417114
    ],
    [
        -0.9,
        0,
        0.1,
        50,
        true,
        2.7813522059340305e-24,
        4.7257576171910494e-11,
        15.984723091125488
    ],
    [
        -0.9,
        0,
        0.5,
        25,
        false,
        4.106114216894328e-05,
        6.494727266846504e-13,
        2.1764230728149414
    ],
    [
        -0.9,
        0,
        0.5,
        25,
        true, NaN, NaN,
        1.764172077178955
    ],
    [
        -0.9,
        0,
        0.5,
        50,
        false, NaN, NaN,
        6.4331159591674805
    ],
    [
        -0.9,
        0,
        0.5,
        50,
        true, NaN, NaN,
        5.230726957321167
    ],
    [
        -0.9,
        0,
        1,
        25,
        false,
        4.501306769196651e-20,
        7.907172430531745e-12,
        0.8805139064788818
    ],
    [
        -0.9,
        0,
        1,
        25,
        true,
        5.579096117297583e-21,
        1.3584769981430278e-10,
        2.33784818649292
    ],
    [
        -0.9,
        0,
        1,
        50,
        false,
        2.42847985930344e-19,
        1.476167143303853e-08,
        11.51326608657837
    ],
    [
        -0.9,
        0,
        1,
        50,
        true,
        5.787043637557728e-22,
        5.283542450702689e-10,
        8.172097206115723
    ],
    [
        -0.9,
        0,
        2,
        25,
        false,
        3.7927231932926765e-29,
        1.7789076972800107e-15,
        0.5635149478912354
    ],
    [
        -0.9,
        0,
        2,
        25,
        true,
        1.0477951405553402e-23,
        6.892692231382748e-12,
        0.5159449577331543
    ],
    [
        -0.9,
        0,
        2,
        50,
        false,
        1.7164117134478774e-23,
        4.4731372334342226e-13,
        6.0849480628967285
    ],
    [
        -0.9,
        0,
        2,
        50,
        true,
        1.089521636613554e-22,
        3.457751199473297e-11,
        6.961410760879517
    ],
    [
        -0.9,
        0,
        10,
        25,
        false,
        0.06993541319117728,
        0.0,
        0.45624279975891113
    ],
    [
        -0.9,
        0,
        10,
        25,
        true,
        6.742155708935993e-32,
        1.4554827029791286e-16,
        0.4774441719055176
    ],
    [
        -0.9,
        0,
        10,
        50,
        false,
        4.944807965082482e-31,
        1.5225577072695547e-16,
        5.197885990142822
    ],
    [
        -0.9,
        0,
        10,
        50,
        true,
        9.057775147871677e-31,
        1.2183022373952929e-16,
        5.183916091918945
    ],
    [
        -0.9,
        0.0001,
        0,
        25,
        false, NaN, NaN,
        1.986656904220581
    ],
    [
        -0.9,
        0.0001,
        0,
        25,
        true, NaN, NaN,
        2.0088882446289062
    ],
    [
        -0.9,
        0.0001,
        0,
        50,
        false, NaN, NaN,
        6.906718015670776
    ],
    [
        -0.9,
        0.0001,
        0,
        50,
        true, NaN, NaN,
        5.529245853424072
    ],
    [
        -0.9,
        0.0001,
        0.1,
        25,
        false,
        3.11455254216289e-05,
        0.0004614655096768465,
        2.4709513187408447
    ],
    [
        -0.9,
        0.0001,
        0.1,
        25,
        true,
        1.1949009913462845e-27,
        2.1425441834520127e-15,
        3.558577060699463
    ],
    [
        -0.9,
        0.0001,
        0.1,
        50,
        false,
        1.8199802064575864e-05,
        1.2321100462815688e-05,
        43.03216910362244
    ],
    [
        -0.9,
        0.0001,
        0.1,
        50,
        true,
        8.30094459654613e-24,
        4.7257576171910494e-11,
        18.230979919433594
    ],
    [
        -0.9,
        0.0001,
        0.5,
        25,
        false,
        2.3100400874615847e-05,
        6.494727266846504e-13,
        0.782538890838623
    ],
    [
        -0.9,
        0.0001,
        0.5,
        25,
        true, NaN, NaN,
        1.9899578094482422
    ],
    [
        -0.9,
        0.0001,
        0.5,
        50,
        false, NaN, NaN,
        6.620781183242798
    ],
    [
        -0.9,
        0.0001,
        0.5,
        50,
        true, NaN, NaN,
        5.304991960525513
    ],
    [
        -0.9,
        0.0001,
        1,
        25,
        false,
        7.311568428434729e-20,
        7.907172430531745e-12,
        0.6782879829406738
    ],
    [
        -0.9,
        0.0001,
        1,
        25,
        true,
        6.259163544688837e-21,
        1.3584769981430278e-10,
        2.191226005554199
    ],
    [
        -0.9,
        0.0001,
        1,
        50,
        false,
        4.833267454697482e-19,
        1.476167143303853e-08,
        12.442684173583984
    ],
    [
        -0.9,
        0.0001,
        1,
        50,
        true,
        8.97703434196466e-22,
        5.283542450702689e-10,
        8.71926999092102
    ],
    [
        -0.9,
        0.0001,
        2,
        25,
        false,
        2.5226769674650575e-29,
        1.7789076972800107e-15,
        1.9675419330596924
    ],
    [
        -0.9,
        0.0001,
        2,
        25,
        true,
        2.1741757428217845e-23,
        6.892692231382748e-12,
        0.5672581195831299
    ],
    [
        -0.9,
        0.0001,
        2,
        50,
        false,
        1.9512859701369633e-22,
        4.4731372334342226e-13,
        9.037224292755127
    ],
    [
        -0.9,
        0.0001,
        2,
        50,
        true,
        6.015504556760286e-23,
        3.457751199473297e-11,
        5.930691242218018
    ],
    [
        -0.9,
        0.0001,
        10,
        25,
        false,
        0.10121996195392739,
        0.0,
        0.4446108341217041
    ],
    [
        -0.9,
        0.0001,
        10,
        25,
        true,
        5.716541000095355e-32,
        1.4554827029791286e-16,
        2.038790225982666
    ],
    [
        -0.9,
        0.0001,
        10,
        50,
        false,
        1.971130590256409e-29,
        1.5225577072695547e-16,
        4.948025226593018
    ],
    [
        -0.9,
        0.0001,
        10,
        50,
        true,
        2.111925632417581e-30,
        1.2183022373952929e-16,
        5.874680757522583
    ],
    [
        -0.9,
        0.001,
        0,
        25,
        false, NaN, NaN,
        0.5058379173278809
    ],
    [
        -0.9,
        0.001,
        0,
        25,
        true, NaN, NaN,
        0.5308611392974854
    ],
    [
        -0.9,
        0.001,
        0,
        50,
        false, NaN, NaN,
        8.087774991989136
    ],
    [
        -0.9,
        0.001,
        0,
        50,
        true,
        4.60592212083245e-11,
        1.6195946036033434e-06,
        34.18498682975769
    ],
    [
        -0.9,
        0.001,
        0.1,
        25,
        false,
        7.861613692870779e-05,
        0.0004614655096768465,
        1.508687973022461
    ],
    [
        -0.9,
        0.001,
        0.1,
        25,
        true,
        1.0943551492801563e-25,
        9.872321075626674e-14,
        1.1252191066741943
    ],
    [
        -0.9,
        0.001,
        0.1,
        50,
        false, NaN, NaN,
        98.22333908081055
    ],
    [
        -0.9,
        0.001,
        0.1,
        50,
        true,
        1.2822212772297382e-23,
        3.813471913152879e-12,
        22.815801858901978
    ],
    [
        -0.9,
        0.001,
        0.5,
        25,
        false,
        5.793154118888818e-06,
        6.494727266846504e-13,
        0.8987300395965576
    ],
    [
        -0.9,
        0.001,
        0.5,
        25,
        true,
        3.576651439287711e-21,
        2.912351219577681e-10,
        0.7938230037689209
    ],
    [
        -0.9,
        0.001,
        0.5,
        50,
        false, NaN, NaN,
        81.51349782943726
    ],
    [
        -0.9,
        0.001,
        0.5,
        50,
        true,
        1.574121330027006e-22,
        1.9573015817320335e-10,
        16.777996063232422
    ],
    [
        -0.9,
        0.001,
        1,
        25,
        false,
        5.988446254052377e-19,
        7.907172430531745e-12,
        1.2535498142242432
    ],
    [
        -0.9,
        0.001,
        1,
        25,
        true,
        8.456922617965463e-21,
        6.605758684853084e-10,
        1.0726251602172852
    ],
    [
        -0.9,
        0.001,
        1,
        50,
        false,
        9.598606211286653e-19,
        2.3480594368037996e-09,
        18.193841218948364
    ],
    [
        -0.9,
        0.001,
        1,
        50,
        true,
        1.4201211095101686e-21,
        1.656148162895928e-07,
        12.171340703964233
    ],
    [
        -0.9,
        0.001,
        2,
        25,
        false,
        1.5222278592087004e-28,
        1.7789076972800107e-15,
        0.7243843078613281
    ],
    [
        -0.9,
        0.001,
        2,
        25,
        true,
        6.673196519523544e-20,
        4.293088580659195e-10,
        0.592731237411499
    ],
    [
        -0.9,
        0.001,
        2,
        50,
        false,
        3.0153068535180966e-23,
        3.0167625093033456e-12,
        7.850927114486694
    ],
    [
        -0.9,
        0.001,
        2,
        50,
        true,
        1.2892856914557137e-22,
        3.096264278369673e-11,
        6.300331115722656
    ],
    [
        -0.9,
        0.001,
        10,
        25,
        false,
        0.3170517983929091,
        0.0,
        0.5282018184661865
    ],
    [
        -0.9,
        0.001,
        10,
        25,
        true,
        1.5888621309088561e-31,
        8.96292901281658e-17,
        0.5348949432373047
    ],
    [
        -0.9,
        0.001,
        10,
        50,
        false,
        1.1663929376459267e-29,
        8.359645191185525e-17,
        5.658313035964966
    ],
    [
        -0.9,
        0.001,
        10,
        50,
        true,
        1.8099577607654852e-30,
        1.798022292146544e-16,
        8.125452041625977
    ],
    [
        -0.9,
        0.01,
        0,
        25,
        false,
        1.8184533631039802e-05,
        7.802604858815977e-06,
        1.260915994644165
    ],
    [
        -0.9,
        0.01,
        0,
        25,
        true,
        2.1819273925376504e-07,
        1.7983479130810808e-06,
        1.2506120204925537
    ],
    [
        -0.9,
        0.01,
        0,
        50,
        false,
        7.240453198816053e-06,
        1.7376842455190753e-05,
        52.208770990371704
    ],
    [
        -0.9,
        0.01,
        0,
        50,
        true,
        2.8292838972433592e-05,
        1.5629922833181683e-05,
        39.211689949035645
    ],
    [
        -0.9,
        0.01,
        0.1,
        25,
        false,
        4.996342854995041e-25,
        3.2901125001630474e-15,
        1.0116238594055176
    ],
    [
        -0.9,
        0.01,
        0.1,
        25,
        true,
        1.0470699363674021e-25,
        5.713415250213563e-14,
        0.8442931175231934
    ],
    [
        -0.9,
        0.01,
        0.1,
        50,
        false,
        1.3720108493892082e-05,
        9.74500895243284e-06,
        36.473957777023315
    ],
    [
        -0.9,
        0.01,
        0.1,
        50,
        true,
        6.154245778780005e-23,
        1.5347699059163893e-11,
        26.10891103744507
    ],
    [
        -0.9,
        0.01,
        0.5,
        25,
        false,
        1.3042527944248298e-24,
        8.314897092383669e-13,
        4.21823787689209
    ],
    [
        -0.9,
        0.01,
        0.5,
        25,
        true,
        8.056176174206506e-27,
        2.1405438578654394e-13,
        0.9309079647064209
    ],
    [
        -0.9,
        0.01,
        0.5,
        50,
        false,
        0.02628296541117363,
        0.006016050912887241,
        16.18329691886902
    ],
    [
        -0.9,
        0.01,
        0.5,
        50,
        true,
        6.067098976271865e-24,
        1.7399058911942075e-10,
        10.286174058914185
    ],
    [
        -0.9,
        0.01,
        1,
        25,
        false,
        2.6306264345390538e-17,
        2.0939511851050726e-09,
        0.46539807319641113
    ],
    [
        -0.9,
        0.01,
        1,
        25,
        true,
        3.599117400304153e-27,
        1.2883028624132237e-14,
        1.6000540256500244
    ],
    [
        -0.9,
        0.01,
        1,
        50,
        false,
        3.862087730034271e-24,
        1.1450919245163862e-11,
        6.53737211227417
    ],
    [
        -0.9,
        0.01,
        1,
        50,
        true,
        6.678654850360592e-24,
        1.606926486724748e-13,
        6.037210941314697
    ],
    [
        -0.9,
        0.01,
        2,
        25,
        false,
        1.0654455489265957e-29,
        1.1823586464135972e-14,
        0.4072751998901367
    ],
    [
        -0.9,
        0.01,
        2,
        25,
        true,
        1.363726671967527e-28,
        4.308336862757347e-15,
        0.3301880359649658
    ],
    [
        -0.9,
        0.01,
        2,
        50,
        false,
        4.469395531747846e-26,
        9.48531760315875e-14,
        5.128547668457031
    ],
    [
        -0.9,
        0.01,
        2,
        50,
        true,
        5.304958927563252e-25,
        9.467326756617895e-14,
        3.6141269207000732
    ],
    [
        -0.9,
        0.01,
        10,
        25,
        false,
        0.0,
        0.0,
        0.42334532737731934
    ],
    [
        -0.9,
        0.01,
        10,
        25,
        true,
        1.6140821647328062e-32,
        7.774852679180511e-17,
        0.3019559383392334
    ],
    [
        -0.9,
        0.01,
        10,
        50,
        false,
        1.8855169821020397e-29,
        2.387207083375272e-16,
        2.2821969985961914
    ],
    [
        -0.9,
        0.01,
        10,
        50,
        true,
        1.0232608390170686e-30,
        3.979640752161102e-16,
        2.1161909103393555
    ],
    [
        -0.5,
        -1,
        0,
        25,
        false,
        2,
        0.4961646413523821,
        1.362177848815918
    ],
    [
        -0.5,
        -1,
        0,
        25,
        true,
        4.0500376651230185e-25,
        5.304738468718438e-14,
        0.5637860298156738
    ],
    [
        -0.5,
        -1,
        0,
        50,
        false,
        2,
        0.315277136640607,
        9.82680606842041
    ],
    [
        -0.5,
        -1,
        0,
        50,
        true,
        7.008338666186383e-23,
        1.0545077507168682e-11,
        14.518620729446411
    ],
    [
        -0.5,
        -1,
        0.1,
        25,
        false,
        2,
        0.3966643754269128,
        2.0968000888824463
    ],
    [
        -0.5,
        -1,
        0.1,
        25,
        true,
        2.1436778903889163e-25,
        1.4445788221915878e-15,
        1.753284215927124
    ],
    [
        -0.5,
        -1,
        0.1,
        50,
        false,
        2,
        0.2812052054725175,
        8.490546941757202
    ],
    [
        -0.5,
        -1,
        0.1,
        50,
        true,
        4.0630131460705538e-25,
        6.664883504536379e-12,
        11.382077932357788
    ],
    [
        -0.5,
        -1,
        0.5,
        25,
        false,
        2,
        0.40533223093908427,
        0.38094615936279297
    ],
    [
        -0.5,
        -1,
        0.5,
        25,
        true,
        1.0228559734074148e-27,
        1.4672622570459765e-13,
        0.4247250556945801
    ],
    [
        -0.5,
        -1,
        0.5,
        50,
        false,
        2,
        0.3332772365081798,
        5.5982890129089355
    ],
    [
        -0.5,
        -1,
        0.5,
        50,
        true,
        3.698991115273016e-24,
        1.491283684411605e-13,
        6.155473232269287
    ],
    [
        -0.5,
        -1,
        1,
        25,
        false,
        2,
        0.48694826777970873,
        0.2930290699005127
    ],
    [
        -0.5,
        -1,
        1,
        25,
        true,
        4.92027727884972e-29,
        4.1815876541526685e-15,
        0.326185941696167
    ],
    [
        -0.5,
        -1,
        1,
        50,
        false,
        2,
        0.380445861371497,
        3.959256172180176
    ],
    [
        -0.5,
        -1,
        1,
        50,
        true,
        3.0973239306749005e-25,
        5.22656431231603e-13,
        4.962737798690796
    ],
    [
        -0.5,
        -1,
        2,
        25,
        false,
        2,
        0.2678617369335143,
        1.096827745437622
    ],
    [
        -0.5,
        -1,
        2,
        25,
        true,
        4.7051377803145137e-29,
        3.945932883623656e-15,
        0.2776918411254883
    ],
    [
        -0.5,
        -1,
        2,
        50,
        false,
        2,
        0.3646736887555182,
        3.233394145965576
    ],
    [
        -0.5,
        -1,
        2,
        50,
        true,
        3.756150575276896e-24,
        4.42516061525266e-15,
        3.3042781352996826
    ],
    [
        -0.5,
        -1,
        10,
        25,
        false,
        2,
        0.06293581997830888,
        0.2632148265838623
    ],
    [
        -0.5,
        -1,
        10,
        25,
        true,
        1.9503492823854741e-32,
        7.951275624903391e-17,
        0.28542423248291016
    ],
    [
        -0.5,
        -1,
        10,
        50,
        false,
        2,
        0.3411428699488713,
        3.0816352367401123
    ],
    [
        -0.5,
        -1,
        10,
        50,
        true,
        1.2021549456082878e-30,
        2.1511946140097009e-16,
        4.504729986190796
    ],
    [
        -0.5,
        0,
        0,
        25,
        false,
        2.7668402836600798e-05,
        0.003403560908560745,
        0.7943220138549805
    ],
    [
        -0.5,
        0,
        0,
        25,
        true,
        2.4893051041415817e-27,
        5.304738468718438e-14,
        0.5990030765533447
    ],
    [
        -0.5,
        0,
        0,
        50,
        false,
        1.7897102494964906e-05,
        0.001269962554797005,
        33.785489082336426
    ],
    [
        -0.5,
        0,
        0,
        50,
        true,
        2.0822955471885728e-24,
        1.0545077507168682e-11,
        13.453552007675171
    ],
    [
        -0.5,
        0,
        0.1,
        25,
        false,
        3.790217687299468e-06,
        0.00013800786397318458,
        0.668999195098877
    ],
    [
        -0.5,
        0,
        0.1,
        25,
        true,
        3.420496216512298e-27,
        1.4445788221915878e-15,
        0.47966599464416504
    ],
    [
        -0.5,
        0,
        0.1,
        50,
        false,
        5.364030552590952e-21,
        4.344886474864281e-11,
        22.490411043167114
    ],
    [
        -0.5,
        0,
        0.1,
        50,
        true,
        1.8680890118514137e-24,
        6.664883504536379e-12,
        10.561662912368774
    ],
    [
        -0.5,
        0,
        0.5,
        25,
        false,
        2.1156384763028265e-25,
        2.4750088792794376e-14,
        1.2361762523651123
    ],
    [
        -0.5,
        0,
        0.5,
        25,
        true,
        9.270281338608546e-27,
        1.4672622570459765e-13,
        0.3465120792388916
    ],
    [
        -0.5,
        0,
        0.5,
        50,
        false,
        1.924009442705671e-07,
        3.4311015737268704e-05,
        12.393360137939453
    ],
    [
        -0.5,
        0,
        0.5,
        50,
        true,
        1.0186293788628238e-23,
        1.491283684411605e-13,
        6.031996965408325
    ],
    [
        -0.5,
        0,
        1,
        25,
        false,
        0.00023450966514051018,
        1.7420081863536398e-14,
        0.36712193489074707
    ],
    [
        -0.5,
        0,
        1,
        25,
        true,
        1.3419853477465624e-28,
        4.1815876541526685e-15,
        0.3123137950897217
    ],
    [
        -0.5,
        0,
        1,
        50,
        false,
        8.544859357793246e-24,
        1.1955309081741301e-11,
        4.967741966247559
    ],
    [
        -0.5,
        0,
        1,
        50,
        true,
        2.170053120401246e-25,
        5.22656431231603e-13,
        4.013182878494263
    ],
    [
        -0.5,
        0,
        2,
        25,
        false,
        1.784506543298149e-29,
        2.0798575542948173e-14,
        0.2610909938812256
    ],
    [
        -0.5,
        0,
        2,
        25,
        true,
        1.6116005134045293e-28,
        3.945932883623656e-15,
        0.27829694747924805
    ],
    [
        -0.5,
        0,
        2,
        50,
        false,
        1.5840370444671928e-25,
        1.1359080295680038e-12,
        3.4358627796173096
    ],
    [
        -0.5,
        0,
        2,
        50,
        true,
        3.175048807139515e-26,
        4.42516061525266e-15,
        3.0495471954345703
    ],
    [
        -0.5,
        0,
        10,
        25,
        false,
        0.06014873800476605,
        0.004284965236304768,
        0.2570071220397949
    ],
    [
        -0.5,
        0,
        10,
        25,
        true,
        1.4257725788473121e-31,
        7.951275624903391e-17,
        0.2625710964202881
    ],
    [
        -0.5,
        0,
        10,
        50,
        false,
        1.4792390505540864e-30,
        6.922989163144367e-16,
        3.0089962482452393
    ],
    [
        -0.5,
        0,
        10,
        50,
        true,
        8.514283418965552e-31,
        2.1511946140097009e-16,
        2.950373888015747
    ],
    [
        -0.5,
        0.0001,
        0,
        25,
        false,
        2.0129488858494904e-05,
        0.003403560908560745,
        0.7568118572235107
    ],
    [
        -0.5,
        0.0001,
        0,
        25,
        true,
        3.6598735126207914e-27,
        5.304738468718438e-14,
        0.5326290130615234
    ],
    [
        -0.5,
        0.0001,
        0,
        50,
        false,
        4.144426468738347e-05,
        0.001269962554797005,
        35.09265732765198
    ],
    [
        -0.5,
        0.0001,
        0,
        50,
        true,
        7.236603412230765e-24,
        1.0545077507168682e-11,
        14.28051209449768
    ],
    [
        -0.5,
        0.0001,
        0.1,
        25,
        false,
        3.877844650274844e-06,
        0.00013800786397318458,
        0.7107698917388916
    ],
    [
        -0.5,
        0.0001,
        0.1,
        25,
        true,
        3.506431926531989e-27,
        1.4445788221915878e-15,
        0.46946096420288086
    ],
    [
        -0.5,
        0.0001,
        0.1,
        50,
        false,
        4.569606034971872e-21,
        4.344886474864281e-11,
        22.50083088874817
    ],
    [
        -0.5,
        0.0001,
        0.1,
        50,
        true,
        7.851284296391688e-25,
        6.664883504536379e-12,
        10.457108974456787
    ],
    [
        -0.5,
        0.0001,
        0.5,
        25,
        false,
        9.807702269106127e-26,
        2.4750088792794376e-14,
        0.42305994033813477
    ],
    [
        -0.5,
        0.0001,
        0.5,
        25,
        true,
        3.5529601147334566e-27,
        1.4672622570459765e-13,
        0.39386415481567383
    ],
    [
        -0.5,
        0.0001,
        0.5,
        50,
        false,
        3.2357775170863426e-07,
        3.4311015737268704e-05,
        11.744926929473877
    ],
    [
        -0.5,
        0.0001,
        0.5,
        50,
        true,
        2.1929726955048516e-24,
        1.491283684411605e-13,
        6.347960948944092
    ],
    [
        -0.5,
        0.0001,
        1,
        25,
        false,
        0.0002766120428531642,
        1.7420081863536398e-14,
        0.3872659206390381
    ],
    [
        -0.5,
        0.0001,
        1,
        25,
        true,
        2.7941109021331073e-27,
        4.1815876541526685e-15,
        0.3421289920806885
    ],
    [
        -0.5,
        0.0001,
        1,
        50,
        false,
        2.9891946684837708e-24,
        1.1955309081741301e-11,
        5.596586227416992
    ],
    [
        -0.5,
        0.0001,
        1,
        50,
        true,
        7.67472241312189e-24,
        5.22656431231603e-13,
        4.217195987701416
    ],
    [
        -0.5,
        0.0001,
        2,
        25,
        false,
        1.9026834184582085e-29,
        2.0798575542948173e-14,
        0.268449068069458
    ],
    [
        -0.5,
        0.0001,
        2,
        25,
        true,
        1.0449500681056657e-29,
        3.945932883623656e-15,
        0.26947712898254395
    ],
    [
        -0.5,
        0.0001,
        2,
        50,
        false,
        6.968324549620995e-25,
        1.1359080295680038e-12,
        3.3399600982666016
    ],
    [
        -0.5,
        0.0001,
        2,
        50,
        true,
        1.0952572272261483e-26,
        4.42516061525266e-15,
        3.3387439250946045
    ],
    [
        -0.5,
        0.0001,
        10,
        25,
        false,
        0.04200897736072231,
        0.004284965236304768,
        0.2908170223236084
    ],
    [
        -0.5,
        0.0001,
        10,
        25,
        true,
        7.465130011889228e-32,
        7.951275624903391e-17,
        0.23881077766418457
    ],
    [
        -0.5,
        0.0001,
        10,
        50,
        false,
        1.0676901319369274e-30,
        6.922989163144367e-16,
        2.9545679092407227
    ],
    [
        -0.5,
        0.0001,
        10,
        50,
        true,
        8.697548998086256e-31,
        2.1511946140097009e-16,
        2.8840949535369873
    ],
    [
        -0.5,
        0.001,
        0,
        25,
        false,
        6.996741171502025e-06,
        0.003403560908560745,
        0.8218600749969482
    ],
    [
        -0.5,
        0.001,
        0,
        25,
        true,
        2.893245306687614e-26,
        1.5799457426924204e-14,
        0.5711617469787598
    ],
    [
        -0.5,
        0.001,
        0,
        50,
        false, NaN, NaN,
        108.22141313552856
    ],
    [
        -0.5,
        0.001,
        0,
        50,
        true,
        2.753492874217442e-24,
        2.9907111018803776e-11,
        15.638931035995483
    ],
    [
        -0.5,
        0.001,
        0.1,
        25,
        false,
        2.9775653789275223e-06,
        0.00013800786397318458,
        1.459226131439209
    ],
    [
        -0.5,
        0.001,
        0.1,
        25,
        true,
        2.3417131630355545e-26,
        2.0741624055521794e-14,
        0.4914741516113281
    ],
    [
        -0.5,
        0.001,
        0.1,
        50,
        false,
        2.978069052281539e-21,
        4.3772083004273346e-11,
        25.287860870361328
    ],
    [
        -0.5,
        0.001,
        0.1,
        50,
        true,
        6.612853046538872e-25,
        2.6918167734873786e-12,
        12.14189100265503
    ],
    [
        -0.5,
        0.001,
        0.5,
        25,
        false,
        3.862020301247439e-26,
        2.4750088792794376e-14,
        0.4360949993133545
    ],
    [
        -0.5,
        0.001,
        0.5,
        25,
        true,
        2.5438069423036085e-27,
        7.400150849581946e-15,
        0.38167595863342285
    ],
    [
        -0.5,
        0.001,
        0.5,
        50,
        false, NaN, NaN,
        28.386505842208862
    ],
    [
        -0.5,
        0.001,
        0.5,
        50,
        true,
        1.835400565622918e-23,
        6.003313647464832e-13,
        6.59925103187561
    ],
    [
        -0.5,
        0.001,
        1,
        25,
        false,
        0.0004298554477674696,
        1.7420081863536398e-14,
        0.3745090961456299
    ],
    [
        -0.5,
        0.001,
        1,
        25,
        true,
        2.2969995930469367e-28,
        3.8897261578167225e-14,
        0.29352903366088867
    ],
    [
        -0.5,
        0.001,
        1,
        50,
        false,
        8.29287461786039e-23,
        9.739017810115765e-12,
        5.170322895050049
    ],
    [
        -0.5,
        0.001,
        1,
        50,
        true,
        1.1525184824474551e-23,
        7.603806600234676e-14,
        4.048671245574951
    ],
    [
        -0.5,
        0.001,
        2,
        25,
        false,
        2.9044315686234475e-29,
        2.0798575542948173e-14,
        0.2704169750213623
    ],
    [
        -0.5,
        0.001,
        2,
        25,
        true,
        5.914991393447901e-27,
        2.090172620903441e-15,
        0.2826058864593506
    ],
    [
        -0.5,
        0.001,
        2,
        50,
        false,
        2.511661024151781e-24,
        5.168583078542885e-12,
        3.5421981811523438
    ],
    [
        -0.5,
        0.001,
        2,
        50,
        true,
        2.063297518380873e-25,
        7.776206289674163e-14,
        3.2967569828033447
    ],
    [
        -0.5,
        0.001,
        10,
        25,
        false,
        0.04236962573726168,
        0.004284965236304768,
        0.3151719570159912
    ],
    [
        -0.5,
        0.001,
        10,
        25,
        true,
        5.514780729503754e-32,
        2.6645237193975053e-16,
        0.3138601779937744
    ],
    [
        -0.5,
        0.001,
        10,
        50,
        false,
        4.37164066304351e-30,
        4.285862406098987e-16,
        3.6410582065582275
    ],
    [
        -0.5,
        0.001,
        10,
        50,
        true,
        4.179800272422662e-31,
        1.4292455010371822e-15,
        2.9014251232147217
    ],
    [
        -0.5,
        0.01,
        0,
        25,
        false,
        8.455518527013713e-24,
        8.569925100736573e-14,
        0.8795561790466309
    ],
    [
        -0.5,
        0.01,
        0,
        25,
        true,
        6.533992408023609e-27,
        1.931118542149269e-13,
        0.623704195022583
    ],
    [
        -0.5,
        0.01,
        0,
        50,
        false,
        0.00018172927690825636,
        0.0006769193684172834,
        54.004981994628906
    ],
    [
        -0.5,
        0.01,
        0,
        50,
        true,
        3.3769650690226926e-22,
        6.39335097621453e-11,
        26.022212028503418
    ],
    [
        -0.5,
        0.01,
        0.1,
        25,
        false,
        1.2457524997047096e-06,
        6.086196804796249e-05,
        0.6886048316955566
    ],
    [
        -0.5,
        0.01,
        0.1,
        25,
        true,
        3.3501540845106644e-25,
        1.8331561389847687e-13,
        0.5359737873077393
    ],
    [
        -0.5,
        0.01,
        0.1,
        50,
        false,
        8.037139207630796e-05,
        7.641037642115372e-06,
        33.261780977249146
    ],
    [
        -0.5,
        0.01,
        0.1,
        50,
        true,
        1.0985491464060327e-22,
        8.267050901277191e-12,
        20.526994228363037
    ],
    [
        -0.5,
        0.01,
        0.5,
        25,
        false,
        2.932032955802826e-25,
        4.536232485770429e-15,
        0.43516087532043457
    ],
    [
        -0.5,
        0.01,
        0.5,
        25,
        true,
        2.8055256743887416e-26,
        2.692699553885482e-13,
        0.40126490592956543
    ],
    [
        -0.5,
        0.01,
        0.5,
        50,
        false,
        1.883582891002729e-23,
        6.471848213032566e-12,
        12.050796031951904
    ],
    [
        -0.5,
        0.01,
        0.5,
        50,
        true,
        1.8714872275173143e-23,
        4.034004948170288e-12,
        9.099301815032959
    ],
    [
        -0.5,
        0.01,
        1,
        25,
        false,
        0.00014114796816977167,
        5.784263379588096e-12,
        0.3733558654785156
    ],
    [
        -0.5,
        0.01,
        1,
        25,
        true,
        1.3739567919810272e-26,
        1.1775357941501212e-13,
        0.31607604026794434
    ],
    [
        -0.5,
        0.01,
        1,
        50,
        false,
        1.9250309658761824e-22,
        2.42667378035102e-12,
        5.790199041366577
    ],
    [
        -0.5,
        0.01,
        1,
        50,
        true,
        2.5025689125268338e-24,
        1.6654386984510253e-11,
        5.005222797393799
    ],
    [
        -0.5,
        0.01,
        2,
        25,
        false,
        3.566549929959492e-29,
        1.4969341812931576e-14,
        0.2824368476867676
    ],
    [
        -0.5,
        0.01,
        2,
        25,
        true,
        3.382185177697961e-30,
        1.1694237484050066e-15,
        0.27921295166015625
    ],
    [
        -0.5,
        0.01,
        2,
        50,
        false,
        2.3057759151813696e-24,
        5.236769485380585e-13,
        3.6574692726135254
    ],
    [
        -0.5,
        0.01,
        2,
        50,
        true,
        3.458104542168356e-26,
        7.814700090509303e-13,
        3.508563995361328
    ],
    [
        -0.5,
        0.01,
        10,
        25,
        false,
        0.0,
        0.0,
        0.282027006149292
    ],
    [
        -0.5,
        0.01,
        10,
        25,
        true,
        1.143308200019071e-32,
        7.775550596987633e-17,
        0.260120153427124
    ],
    [
        -0.5,
        0.01,
        10,
        50,
        false,
        2.5018273553358496e-31,
        7.89387389675384e-17,
        3.1076297760009766
    ],
    [
        -0.5,
        0.01,
        10,
        50,
        true,
        2.138658868270968e-31,
        2.1708607477350998e-16,
        3.043576955795288
    ],
    [
        -0.1,
        -1,
        0,
        25,
        false,
        2,
        0.4712159766902258,
        0.5218429565429688
    ],
    [
        -0.1,
        -1,
        0,
        25,
        true,
        1.5879307760764323e-26,
        8.170394615825488e-14,
        0.6379668712615967
    ],
    [
        -0.1,
        -1,
        0,
        50,
        false,
        2,
        0.3585488380640167,
        12.252679109573364
    ],
    [
        -0.1,
        -1,
        0,
        50,
        true,
        1.6113407388550343e-24,
        2.679885010987355e-13,
        15.824876070022583
    ],
    [
        -0.1,
        -1,
        0.1,
        25,
        false,
        2,
        0.410505466813876,
        0.5287628173828125
    ],
    [
        -0.1,
        -1,
        0.1,
        25,
        true,
        1.4596612532055777e-27,
        3.9129621661026694e-14,
        0.6285393238067627
    ],
    [
        -0.1,
        -1,
        0.1,
        50,
        false,
        2,
        0.2895153110950709,
        10.544501066207886
    ],
    [
        -0.1,
        -1,
        0.1,
        50,
        true,
        4.4115510894122473e-26,
        7.402698214322631e-13,
        13.139139175415039
    ],
    [
        -0.1,
        -1,
        0.5,
        25,
        false,
        2,
        0.4834385906310249,
        1.389375925064087
    ],
    [
        -0.1,
        -1,
        0.5,
        25,
        true,
        1.437140731870423e-26,
        1.82506217232522e-14,
        0.43398499488830566
    ],
    [
        -0.1,
        -1,
        0.5,
        50,
        false,
        2,
        0.3298381980056779,
        6.555576801300049
    ],
    [
        -0.1,
        -1,
        0.5,
        50,
        true,
        5.116792944629165e-25,
        3.394192007727425e-13,
        6.480504274368286
    ],
    [
        -0.1,
        -1,
        1,
        25,
        false,
        2,
        0.5334181608690854,
        0.3022332191467285
    ],
    [
        -0.1,
        -1,
        1,
        25,
        true,
        4.7003867042425886e-27,
        1.1105993278252084e-15,
        0.33054065704345703
    ],
    [
        -0.1,
        -1,
        1,
        50,
        false,
        2,
        0.34451723340738905,
        3.9842989444732666
    ],
    [
        -0.1,
        -1,
        1,
        50,
        true,
        2.9979917548184854e-25,
        5.674075324334376e-13,
        4.197130918502808
    ],
    [
        -0.1,
        -1,
        2,
        25,
        false,
        2,
        0.2783950289279149,
        0.2741281986236572
    ],
    [
        -0.1,
        -1,
        2,
        25,
        true,
        5.393724567148794e-30,
        1.2449186084153382e-15,
        0.2608010768890381
    ],
    [
        -0.1,
        -1,
        2,
        50,
        false,
        2,
        0.3767254069864535,
        3.1135201454162598
    ],
    [
        -0.1,
        -1,
        2,
        50,
        true,
        2.115583393542202e-25,
        1.3510847249436038e-14,
        3.7634050846099854
    ],
    [
        -0.1,
        -1,
        10,
        25,
        false,
        2,
        0.06258504737607921,
        0.25503993034362793
    ],
    [
        -0.1,
        -1,
        10,
        25,
        true,
        1.1298575153129642e-31,
        7.95464707683748e-17,
        0.2677030563354492
    ],
    [
        -0.1,
        -1,
        10,
        50,
        false,
        2,
        0.34103802634926383,
        2.875152111053467
    ],
    [
        -0.1,
        -1,
        10,
        50,
        true,
        9.432292650157335e-32,
        7.563496437768378e-16,
        2.8899879455566406
    ],
    [
        -0.1,
        0,
        0,
        25,
        false,
        0.0001340183237099263,
        0.0008609299770753742,
        0.9432899951934814
    ],
    [
        -0.1,
        0,
        0,
        25,
        true,
        4.518368418884031e-25,
        8.170394615825488e-14,
        0.5655899047851562
    ],
    [
        -0.1,
        0,
        0,
        50,
        false,
        7.632296744620134e-24,
        2.4329257091787873e-11,
        34.68675899505615
    ],
    [
        -0.1,
        0,
        0,
        50,
        true,
        1.4361464687110463e-25,
        2.679885010987355e-13,
        15.865043878555298
    ],
    [
        -0.1,
        0,
        0.1,
        25,
        false,
        8.26549187586948e-06,
        7.02908407651835e-14,
        0.8325679302215576
    ],
    [
        -0.1,
        0,
        0.1,
        25,
        true,
        1.6890244409919422e-28,
        3.9129621661026694e-14,
        0.5348520278930664
    ],
    [
        -0.1,
        0,
        0.1,
        50,
        false,
        1.8725456701201372e-06,
        3.318665287819076e-05,
        35.04832315444946
    ],
    [
        -0.1,
        0,
        0.1,
        50,
        true,
        3.690220567157616e-25,
        7.402698214322631e-13,
        13.358909130096436
    ],
    [
        -0.1,
        0,
        0.5,
        25,
        false,
        0.0017140908524589228,
        3.3936604907432465e-14,
        0.5272359848022461
    ],
    [
        -0.1,
        0,
        0.5,
        25,
        true,
        6.080303881324077e-27,
        1.82506217232522e-14,
        0.41752099990844727
    ],
    [
        -0.1,
        0,
        0.5,
        50,
        false,
        7.268952325037232e-26,
        7.784048017902532e-13,
        9.60091495513916
    ],
    [
        -0.1,
        0,
        0.5,
        50,
        true,
        9.18366901595883e-25,
        3.394192007727425e-13,
        6.359584093093872
    ],
    [
        -0.1,
        0,
        1,
        25,
        false,
        0.0008852472093112033,
        0.005814753632150059,
        0.39519190788269043
    ],
    [
        -0.1,
        0,
        1,
        25,
        true,
        8.237360228343898e-27,
        1.1105993278252084e-15,
        0.3262929916381836
    ],
    [
        -0.1,
        0,
        1,
        50,
        false,
        2.0081524920148985e-25,
        3.4324797077811536e-13,
        4.984699964523315
    ],
    [
        -0.1,
        0,
        1,
        50,
        true,
        4.660928797000124e-26,
        5.674075324334376e-13,
        4.150227069854736
    ],
    [
        -0.1,
        0,
        2,
        25,
        false,
        6.408452628055426e-30,
        3.332182821665352e-14,
        0.3287780284881592
    ],
    [
        -0.1,
        0,
        2,
        25,
        true,
        1.492370281498423e-29,
        1.2449186084153382e-15,
        0.3320920467376709
    ],
    [
        -0.1,
        0,
        2,
        50,
        false,
        1.2406192406339363e-09,
        2.953090314838436e-06,
        4.248234748840332
    ],
    [
        -0.1,
        0,
        2,
        50,
        true,
        1.9446497901282438e-26,
        1.3510847249436038e-14,
        3.2319607734680176
    ],
    [
        -0.1,
        0,
        10,
        25,
        false,
        0.0009311555464154639,
        0.009009247085463272,
        0.27217698097229004
    ],
    [
        -0.1,
        0,
        10,
        25,
        true,
        1.6813355882633398e-32,
        7.95464707683748e-17,
        0.32859110832214355
    ],
    [
        -0.1,
        0,
        10,
        50,
        false,
        1.2311684928532571e-30,
        5.089765332841707e-16,
        2.7267701625823975
    ],
    [
        -0.1,
        0,
        10,
        50,
        true,
        1.8218952434421548e-30,
        7.563496437768378e-16,
        2.9349658489227295
    ],
    [
        -0.1,
        0.0001,
        0,
        25,
        false,
        7.305179151262812e-05,
        0.0008609299770753742,
        0.9788379669189453
    ],
    [
        -0.1,
        0.0001,
        0,
        25,
        true,
        1.8378304377470382e-27,
        8.170394615825488e-14,
        0.6037611961364746
    ],
    [
        -0.1,
        0.0001,
        0,
        50,
        false,
        3.7070474619320236e-24,
        2.4329257091787873e-11,
        37.777124881744385
    ],
    [
        -0.1,
        0.0001,
        0,
        50,
        true,
        1.39768243692248e-24,
        2.679885010987355e-13,
        15.442596673965454
    ],
    [
        -0.1,
        0.0001,
        0.1,
        25,
        false,
        5.300332500566303e-06,
        7.02908407651835e-14,
        1.6159820556640625
    ],
    [
        -0.1,
        0.0001,
        0.1,
        25,
        true,
        3.91721268495226e-27,
        3.9129621661026694e-14,
        0.5784308910369873
    ],
    [
        -0.1,
        0.0001,
        0.1,
        50,
        false,
        3.214496771594376e-06,
        3.318665287819076e-05,
        35.18295192718506
    ],
    [
        -0.1,
        0.0001,
        0.1,
        50,
        true,
        4.957230400531965e-25,
        7.402698214322631e-13,
        12.007880926132202
    ],
    [
        -0.1,
        0.0001,
        0.5,
        25,
        false,
        0.0023262547054735162,
        3.3936604907432465e-14,
        0.46598219871520996
    ],
    [
        -0.1,
        0.0001,
        0.5,
        25,
        true,
        1.1919581244461135e-25,
        1.82506217232522e-14,
        0.40331506729125977
    ],
    [
        -0.1,
        0.0001,
        0.5,
        50,
        false,
        3.913603832871101e-24,
        7.784048017902532e-13,
        9.272028923034668
    ],
    [
        -0.1,
        0.0001,
        0.5,
        50,
        true,
        3.509226091909395e-26,
        3.394192007727425e-13,
        6.554151296615601
    ],
    [
        -0.1,
        0.0001,
        1,
        25,
        false,
        0.0007980577399018976,
        0.005814753632150059,
        0.36988377571105957
    ],
    [
        -0.1,
        0.0001,
        1,
        25,
        true,
        1.551829191287313e-25,
        1.1105993278252084e-15,
        0.3222498893737793
    ],
    [
        -0.1,
        0.0001,
        1,
        50,
        false,
        4.755965389457958e-25,
        3.4324797077811536e-13,
        4.977709054946899
    ],
    [
        -0.1,
        0.0001,
        1,
        50,
        true,
        1.1592638864421042e-25,
        5.674075324334376e-13,
        4.261245012283325
    ],
    [
        -0.1,
        0.0001,
        2,
        25,
        false,
        1.6929368038223567e-29,
        3.332182821665352e-14,
        0.2742640972137451
    ],
    [
        -0.1,
        0.0001,
        2,
        25,
        true,
        1.0269765906671305e-29,
        1.2449186084153382e-15,
        0.2652418613433838
    ],
    [
        -0.1,
        0.0001,
        2,
        50,
        false,
        6.534572523282094e-10,
        2.953090314838436e-06,
        3.5148491859436035
    ],
    [
        -0.1,
        0.0001,
        2,
        50,
        true,
        5.520509877368257e-26,
        1.3510847249436038e-14,
        3.1829419136047363
    ],
    [
        -0.1,
        0.0001,
        10,
        25,
        false,
        0.0005678321531139988,
        0.009009247085463272,
        0.2474219799041748
    ],
    [
        -0.1,
        0.0001,
        10,
        25,
        true,
        1.0760547764885375e-31,
        7.95464707683748e-17,
        0.25806689262390137
    ],
    [
        -0.1,
        0.0001,
        10,
        50,
        false,
        1.3981986751997933e-30,
        5.089765332841707e-16,
        2.902426242828369
    ],
    [
        -0.1,
        0.0001,
        10,
        50,
        true,
        2.7926984121054073e-30,
        7.563496437768378e-16,
        2.923640012741089
    ],
    [
        -0.1,
        0.001,
        0,
        25,
        false,
        0.00013552881003082602,
        0.0008609299770753742,
        0.9809119701385498
    ],
    [
        -0.1,
        0.001,
        0,
        25,
        true,
        3.9003088648083006e-26,
        2.5341244283892627e-14,
        0.6048939228057861
    ],
    [
        -0.1,
        0.001,
        0,
        50,
        false,
        1.3143844613185664e-21,
        4.704811733077267e-10,
        39.77993607521057
    ],
    [
        -0.1,
        0.001,
        0,
        50,
        true,
        5.192104826980776e-24,
        7.42230368828049e-13,
        17.92265295982361
    ],
    [
        -0.1,
        0.001,
        0.1,
        25,
        false,
        7.53088343469521e-06,
        7.02908407651835e-14,
        0.9124491214752197
    ],
    [
        -0.1,
        0.001,
        0.1,
        25,
        true,
        4.866841491517432e-28,
        3.528669491392284e-15,
        0.5839328765869141
    ],
    [
        -0.1,
        0.001,
        0.1,
        50,
        false,
        3.6488676229608572e-06,
        2.8005349740225747e-05,
        36.509373903274536
    ],
    [
        -0.1,
        0.001,
        0.1,
        50,
        true,
        5.0101836263079305e-24,
        1.8865983425437815e-13,
        14.162950992584229
    ],
    [
        -0.1,
        0.001,
        0.5,
        25,
        false,
        0.0013949415845209902,
        3.3936604907432465e-14,
        0.5216450691223145
    ],
    [
        -0.1,
        0.001,
        0.5,
        25,
        true,
        3.017766369626206e-26,
        3.387191241601257e-14,
        0.4024507999420166
    ],
    [
        -0.1,
        0.001,
        0.5,
        50,
        false,
        2.2665200465851666e-20,
        8.012506110138159e-09,
        10.458584070205688
    ],
    [
        -0.1,
        0.001,
        0.5,
        50,
        true,
        2.657294314002655e-25,
        8.129473671620408e-13,
        7.043879985809326
    ],
    [
        -0.1,
        0.001,
        1,
        25,
        false,
        0.0010132099821226384,
        0.005814753632150059,
        0.3589909076690674
    ],
    [
        -0.1,
        0.001,
        1,
        25,
        true,
        5.405528383646196e-27,
        1.2809567353650853e-14,
        0.31232500076293945
    ],
    [
        -0.1,
        0.001,
        1,
        50,
        false,
        4.5437631275029136e-26,
        1.7856402551362578e-12,
        4.785853862762451
    ],
    [
        -0.1,
        0.001,
        1,
        50,
        true,
        7.623288623851789e-26,
        2.0532630802611496e-13,
        4.31812596321106
    ],
    [
        -0.1,
        0.001,
        2,
        25,
        false,
        7.589548845420716e-30,
        3.332182821665352e-14,
        0.28072381019592285
    ],
    [
        -0.1,
        0.001,
        2,
        25,
        true,
        1.09490675177194e-29,
        2.7852500735909458e-15,
        0.2944910526275635
    ],
    [
        -0.1,
        0.001,
        2,
        50,
        false,
        2.219378914957346e-09,
        1.9233903122715923e-06,
        6.55578088760376
    ],
    [
        -0.1,
        0.001,
        2,
        50,
        true,
        6.483257825969803e-25,
        1.1824968579476265e-12,
        3.1354141235351562
    ],
    [
        -0.1,
        0.001,
        10,
        25,
        false,
        0.0008594594390202145,
        0.009009247085463272,
        0.24969124794006348
    ],
    [
        -0.1,
        0.001,
        10,
        25,
        true,
        1.0760547764885375e-31,
        1.1250272618036072e-16,
        0.24086594581604004
    ],
    [
        -0.1,
        0.001,
        10,
        50,
        false,
        6.912643137585895e-30,
        3.7884917034379587e-16,
        2.6668529510498047
    ],
    [
        -0.1,
        0.001,
        10,
        50,
        true,
        1.3736511756111485e-31,
        1.6652395099711508e-16,
        2.888890027999878
    ],
    [
        -0.1,
        0.01,
        0,
        25,
        false,
        5.937821712497028e-05,
        0.0006826999329496797,
        1.2139530181884766
    ],
    [
        -0.1,
        0.01,
        0,
        25,
        true,
        4.088255080446459e-27,
        7.204065305799376e-13,
        0.7106339931488037
    ],
    [
        -0.1,
        0.01,
        0,
        50,
        false,
        2.8157604660398494e-05,
        0.0010029135018755108,
        90.15232706069946
    ],
    [
        -0.1,
        0.01,
        0,
        50,
        true,
        6.410311586706392e-22,
        1.9254632356013295e-11,
        33.62588405609131
    ],
    [
        -0.1,
        0.01,
        0.1,
        25,
        false,
        0.0013197220731762168,
        0.0020116855447734356,
        0.9218161106109619
    ],
    [
        -0.1,
        0.01,
        0.1,
        25,
        true,
        2.4046486504939043e-25,
        2.926698941491098e-13,
        0.6268410682678223
    ],
    [
        -0.1,
        0.01,
        0.1,
        50,
        false,
        0.0002071955042479265,
        6.73368088496102e-06,
        40.57690787315369
    ],
    [
        -0.1,
        0.01,
        0.1,
        50,
        true,
        2.4641002151108225e-23,
        1.7526637586546994e-11,
        25.040627002716064
    ],
    [
        -0.1,
        0.01,
        0.5,
        25,
        false,
        0.0023853771104807462,
        1.6460769183750223e-13,
        0.540604829788208
    ],
    [
        -0.1,
        0.01,
        0.5,
        25,
        true,
        2.3283179823697207e-26,
        1.4169807739923506e-13,
        0.402569055557251
    ],
    [
        -0.1,
        0.01,
        0.5,
        50,
        false,
        3.39021215445249e-05,
        0.0003121775276864222,
        16.94963002204895
    ],
    [
        -0.1,
        0.01,
        0.5,
        50,
        true,
        2.3814572986207956e-24,
        5.369173691449374e-12,
        10.3816556930542
    ],
    [
        -0.1,
        0.01,
        1,
        25,
        false,
        0.0005552641068107313,
        0.0037975276888187704,
        0.41025400161743164
    ],
    [
        -0.1,
        0.01,
        1,
        25,
        true,
        7.648085594760847e-29,
        1.4488020665966014e-13,
        0.33974313735961914
    ],
    [
        -0.1,
        0.01,
        1,
        50,
        false,
        4.0058908738583096e-05,
        0.0008228215090426745,
        7.188904047012329
    ],
    [
        -0.1,
        0.01,
        1,
        50,
        true,
        5.367782155056408e-23,
        4.676333866889905e-12,
        5.19805908203125
    ],
    [
        -0.1,
        0.01,
        2,
        25,
        false,
        2.3338661334073126e-29,
        2.2920172766011327e-15,
        0.266895055770874
    ],
    [
        -0.1,
        0.01,
        2,
        25,
        true,
        2.734524200751496e-30,
        3.7477973416233365e-15,
        0.3040809631347656
    ],
    [
        -0.1,
        0.01,
        2,
        50,
        false,
        3.075944212664989e-26,
        1.4923756771113703e-12,
        3.350844144821167
    ],
    [
        -0.1,
        0.01,
        2,
        50,
        true,
        5.524124554478597e-26,
        1.0718744067418781e-13,
        3.8561837673187256
    ],
    [
        -0.1,
        0.01,
        10,
        25,
        false,
        0.0,
        0.0,
        0.25662899017333984
    ],
    [
        -0.1,
        0.01,
        10,
        25,
        true,
        4.1697122588930823e-32,
        0.0,
        0.2442638874053955
    ],
    [
        -0.1,
        0.01,
        10,
        50,
        false,
        1.6006314800266995e-31,
        1.9967864043333598e-17,
        2.934070110321045
    ],
    [
        -0.1,
        0.01,
        10,
        50,
        true,
        1.2154374967555683e-30,
        6.206457353123667e-16,
        3.575007200241089
    ],
    [
        0,
        -1,
        0,
        25,
        false,
        2,
        0.30995827701447287,
        1.3084728717803955
    ],
    [
        0,
        -1,
        0,
        25,
        true,
        1.894894809987485e-27,
        7.529521591021841e-14,
        0.5544488430023193
    ],
    [
        0,
        -1,
        0,
        50,
        false,
        2,
        0.325941737191776,
        9.71937894821167
    ],
    [
        0,
        -1,
        0,
        50,
        true,
        2.016675409762227e-22,
        4.74211633656e-12,
        12.928876876831055
    ],
    [
        0,
        -1,
        0.1,
        25,
        false,
        2,
        0.39621856300126257,
        0.4500749111175537
    ],
    [
        0,
        -1,
        0.1,
        25,
        true,
        1.5010501764728324e-29,
        4.3595500507137215e-15,
        1.7821009159088135
    ],
    [
        0,
        -1,
        0.1,
        50,
        false,
        2,
        0.3070468177623156,
        8.490358829498291
    ],
    [
        0,
        -1,
        0.1,
        50,
        true,
        1.6291365646197628e-25,
        2.714563059658737e-13,
        11.29269003868103
    ],
    [
        0,
        -1,
        0.5,
        25,
        false,
        2,
        0.5035590610383798,
        0.3358170986175537
    ],
    [
        0,
        -1,
        0.5,
        25,
        true,
        2.9017638144622447e-28,
        5.255312383427838e-15,
        0.36868810653686523
    ],
    [
        0,
        -1,
        0.5,
        50,
        false,
        2,
        0.3417859094984963,
        5.070251226425171
    ],
    [
        0,
        -1,
        0.5,
        50,
        true,
        1.2773585690600725e-24,
        5.7545134278296514e-12,
        5.757469892501831
    ],
    [
        0,
        -1,
        1,
        25,
        false,
        2,
        0.48880159087032493,
        0.30333638191223145
    ],
    [
        0,
        -1,
        1,
        25,
        true,
        1.556319880598019e-28,
        3.824427796259989e-15,
        1.1388201713562012
    ],
    [
        0,
        -1,
        1,
        50,
        false,
        2,
        0.3520382234451078,
        3.805975914001465
    ],
    [
        0,
        -1,
        1,
        50,
        true,
        1.354446510764735e-26,
        1.8405972250303344e-13,
        3.9247968196868896
    ],
    [
        0,
        -1,
        2,
        25,
        false,
        2,
        0.2812616580695511,
        0.2628810405731201
    ],
    [
        0,
        -1,
        2,
        25,
        true,
        1.6292814384507066e-29,
        1.2245117554250023e-14,
        0.2681891918182373
    ],
    [
        0,
        -1,
        2,
        50,
        false,
        2,
        0.3797854287535744,
        3.038278102874756
    ],
    [
        0,
        -1,
        2,
        50,
        true,
        2.586907349607894e-28,
        1.994974357875482e-14,
        3.0947577953338623
    ],
    [
        0,
        -1,
        10,
        25,
        false,
        2,
        0.06240226378757133,
        1.0983681678771973
    ],
    [
        0,
        -1,
        10,
        25,
        true,
        2.1117574988587546e-31,
        3.1231940780069797e-16,
        0.2490687370300293
    ],
    [
        0,
        -1,
        10,
        50,
        false,
        2,
        0.3410760778751801,
        2.9170422554016113
    ],
    [
        0,
        -1,
        10,
        50,
        true,
        8.396589927787119e-31,
        6.463831830551845e-16,
        2.7890639305114746
    ],
    [
        0,
        0,
        0,
        25,
        false,
        3.189548139355114e-05,
        2.0962227641718684e-06,
        1.0030019283294678
    ],
    [
        0,
        0,
        0,
        25,
        true,
        4.127706190889808e-28,
        7.529521591021841e-14,
        0.5697989463806152
    ],
    [
        0,
        0,
        0,
        50,
        false,
        5.257665479474685e-05,
        0.00012028234771736087,
        30.995218992233276
    ],
    [
        0,
        0,
        0,
        50,
        true,
        2.438669703307018e-24,
        4.74211633656e-12,
        13.352132081985474
    ],
    [
        0,
        0,
        0.1,
        25,
        false,
        3.4007358399600034e-06,
        6.328186263012353e-05,
        0.8945159912109375
    ],
    [
        0,
        0,
        0.1,
        25,
        true,
        4.139237261128083e-26,
        4.3595500507137215e-15,
        1.4143891334533691
    ],
    [
        0,
        0,
        0.1,
        50,
        false,
        2.3578945788262158e-06,
        1.252382719448247e-05,
        29.722479104995728
    ],
    [
        0,
        0,
        0.1,
        50,
        true,
        1.2579684236115091e-25,
        2.714563059658737e-13,
        10.397136926651001
    ],
    [
        0,
        0,
        0.5,
        25,
        false,
        0.0016970857326442735,
        0.0010773360637263167,
        0.5195279121398926
    ],
    [
        0,
        0,
        0.5,
        25,
        true,
        1.4944345412669132e-28,
        5.255312383427838e-15,
        0.39858007431030273
    ],
    [
        0,
        0,
        0.5,
        50,
        false,
        1.6663361912262797e-24,
        3.3039157793753015e-12,
        8.30154275894165
    ],
    [
        0,
        0,
        0.5,
        50,
        true,
        7.955574993501493e-27,
        5.7545134278296514e-12,
        6.057775974273682
    ],
    [
        0,
        0,
        1,
        25,
        false,
        0.000768208403644818,
        0.004070204567038018,
        2.086738109588623
    ],
    [
        0,
        0,
        1,
        25,
        true,
        2.10207663125022e-27,
        3.824427796259989e-15,
        0.3144848346710205
    ],
    [
        0,
        0,
        1,
        50,
        false,
        6.805290070547313e-25,
        3.357664974874314e-13,
        4.677757263183594
    ],
    [
        0,
        0,
        1,
        50,
        true,
        1.3668139666455648e-26,
        1.8405972250303344e-13,
        6.14033317565918
    ],
    [
        0,
        0,
        2,
        25,
        false,
        2.0740619549698906e-29,
        6.6313757490175235e-15,
        0.25581884384155273
    ],
    [
        0,
        0,
        2,
        25,
        true,
        1.4659438893898938e-29,
        1.2245117554250023e-14,
        0.25097179412841797
    ],
    [
        0,
        0,
        2,
        50,
        false,
        7.897341673885475e-05,
        0.0012221246468179766,
        3.437519073486328
    ],
    [
        0,
        0,
        2,
        50,
        true,
        4.419237970512164e-27,
        1.994974357875482e-14,
        3.5031380653381348
    ],
    [
        0,
        0,
        10,
        25,
        false,
        0.00027750555099881124,
        0.009291244113900383,
        0.2588930130004883
    ],
    [
        0,
        0,
        10,
        25,
        true,
        2.3874965353339424e-30,
        3.1231940780069797e-16,
        0.31764674186706543
    ],
    [
        0,
        0,
        10,
        50,
        false,
        1.5551681657200587e-29,
        2.051714975631406e-16,
        3.1608760356903076
    ],
    [
        0,
        0,
        10,
        50,
        true,
        1.0641172938118678e-30,
        6.463831830551845e-16,
        2.9969520568847656
    ],
    [
        0,
        0.0001,
        0,
        25,
        false,
        0.00011010706966391864,
        2.0962227641718684e-06,
        2.8911938667297363
    ],
    [
        0,
        0.0001,
        0,
        25,
        true,
        9.684566702352366e-26,
        7.529521591021841e-14,
        0.6913609504699707
    ],
    [
        0,
        0.0001,
        0,
        50,
        false,
        4.204271396600396e-05,
        0.00012028234771736087,
        30.36784601211548
    ],
    [
        0,
        0.0001,
        0,
        50,
        true,
        1.2668142338536198e-24,
        4.74211633656e-12,
        15.16394591331482
    ],
    [
        0,
        0.0001,
        0.1,
        25,
        false,
        4.902472932294232e-06,
        6.328186263012353e-05,
        1.6830170154571533
    ],
    [
        0,
        0.0001,
        0.1,
        25,
        true,
        5.08352361545487e-28,
        4.3595500507137215e-15,
        0.5038721561431885
    ],
    [
        0,
        0.0001,
        0.1,
        50,
        false,
        2.5280505356260923e-06,
        1.252382719448247e-05,
        28.52080726623535
    ],
    [
        0,
        0.0001,
        0.1,
        50,
        true,
        4.0698931640469674e-25,
        2.714563059658737e-13,
        11.793220043182373
    ],
    [
        0,
        0.0001,
        0.5,
        25,
        false,
        0.0018915435459275962,
        0.0010773360637263167,
        1.3759050369262695
    ],
    [
        0,
        0.0001,
        0.5,
        25,
        true,
        7.33287228744458e-27,
        5.255312383427838e-15,
        1.347151756286621
    ],
    [
        0,
        0.0001,
        0.5,
        50,
        false,
        1.4323810633750077e-24,
        3.3039157793753015e-12,
        9.559353113174438
    ],
    [
        0,
        0.0001,
        0.5,
        50,
        true,
        5.1098588258446513e-26,
        5.7545134278296514e-12,
        6.542918920516968
    ],
    [
        0,
        0.0001,
        1,
        25,
        false,
        0.0010577633552709801,
        0.004070204567038018,
        0.37723493576049805
    ],
    [
        0,
        0.0001,
        1,
        25,
        true,
        2.0514479913077487e-29,
        3.824427796259989e-15,
        0.31603193283081055
    ],
    [
        0,
        0.0001,
        1,
        50,
        false,
        9.00334528033034e-26,
        3.357664974874314e-13,
        4.487106800079346
    ],
    [
        0,
        0.0001,
        1,
        50,
        true,
        1.2625518416273286e-26,
        1.8405972250303344e-13,
        5.713750123977661
    ],
    [
        0,
        0.0001,
        2,
        25,
        false,
        1.9286432399409944e-29,
        6.6313757490175235e-15,
        0.2768690586090088
    ],
    [
        0,
        0.0001,
        2,
        25,
        true,
        1.2748827978142068e-28,
        1.2245117554250023e-14,
        0.28478288650512695
    ],
    [
        0,
        0.0001,
        2,
        50,
        false,
        6.472739880067131e-05,
        0.0012221246468179766,
        3.400846004486084
    ],
    [
        0,
        0.0001,
        2,
        50,
        true,
        8.840148533667533e-28,
        1.994974357875482e-14,
        2.8359458446502686
    ],
    [
        0,
        0.0001,
        10,
        25,
        false,
        0.00018629157013903675,
        0.009291244113900383,
        1.185032844543457
    ],
    [
        0,
        0.0001,
        10,
        25,
        true,
        1.2441883353148714e-31,
        3.1231940780069797e-16,
        0.2737388610839844
    ],
    [
        0,
        0.0001,
        10,
        50,
        false,
        3.4527907640575945e-30,
        2.051714975631406e-16,
        2.865447759628296
    ],
    [
        0,
        0.0001,
        10,
        50,
        true,
        8.083861508370138e-31,
        6.463831830551845e-16,
        3.0108771324157715
    ],
    [
        0,
        0.001,
        0,
        25,
        false,
        0.000164519683865838,
        2.0962227641718684e-06,
        0.997528076171875
    ],
    [
        0,
        0.001,
        0,
        25,
        true,
        6.962229860169328e-26,
        5.112568413325384e-15,
        0.5694801807403564
    ],
    [
        0,
        0.001,
        0,
        50,
        false,
        3.957375471424643e-05,
        0.00013033391860725865,
        40.33931803703308
    ],
    [
        0,
        0.001,
        0,
        50,
        true,
        3.472359736959352e-23,
        1.6458798309476477e-12,
        20.35617208480835
    ],
    [
        0,
        0.001,
        0.1,
        25,
        false,
        6.573540958734081e-06,
        6.328186263012353e-05,
        0.7956821918487549
    ],
    [
        0,
        0.001,
        0.1,
        25,
        true,
        1.9271514749403077e-28,
        1.6982640678883416e-14,
        1.2948288917541504
    ],
    [
        0,
        0.001,
        0.1,
        50,
        false,
        7.75902109915485e-07,
        3.7041206850891013e-06,
        32.54204511642456
    ],
    [
        0,
        0.001,
        0.1,
        50,
        true,
        4.541312909689211e-25,
        2.7903839511877513e-12,
        13.66593623161316
    ],
    [
        0,
        0.001,
        0.5,
        25,
        false,
        0.003325399639061358,
        0.0010773360637263167,
        0.5240039825439453
    ],
    [
        0,
        0.001,
        0.5,
        25,
        true,
        8.144003448559222e-22,
        9.261932635679797e-15,
        0.40643787384033203
    ],
    [
        0,
        0.001,
        0.5,
        50,
        false,
        4.779823952161924e-20,
        2.6059038903351385e-09,
        10.696165084838867
    ],
    [
        0,
        0.001,
        0.5,
        50,
        true,
        7.12470476816629e-25,
        9.614665857036231e-12,
        7.236061334609985
    ],
    [
        0,
        0.001,
        1,
        25,
        false,
        0.001610958433644854,
        0.004070204566998658,
        0.349459171295166
    ],
    [
        0,
        0.001,
        1,
        25,
        true,
        3.051363485681781e-29,
        1.5138526769135037e-15,
        0.30748867988586426
    ],
    [
        0,
        0.001,
        1,
        50,
        false,
        2.3110146716620867e-25,
        6.230718138314591e-13,
        4.8375632762908936
    ],
    [
        0,
        0.001,
        1,
        50,
        true,
        3.192415125399173e-25,
        1.1886136400850305e-13,
        4.800566673278809
    ],
    [
        0,
        0.001,
        2,
        25,
        false,
        7.352753744508678e-29,
        6.6313757490175235e-15,
        0.25701904296875
    ],
    [
        0,
        0.001,
        2,
        25,
        true,
        7.459791771396492e-30,
        7.506534481637977e-16,
        0.25643301010131836
    ],
    [
        0,
        0.001,
        2,
        50,
        false,
        3.0489917154854933e-05,
        0.0012314208163794417,
        16.544144868850708
    ],
    [
        0,
        0.001,
        2,
        50,
        true,
        6.45513163205916e-27,
        9.09675830429924e-14,
        3.1493470668792725
    ],
    [
        0,
        0.001,
        10,
        25,
        false,
        0.0004187062665819187,
        0.009291244113900383,
        0.31158924102783203
    ],
    [
        0,
        0.001,
        10,
        25,
        true,
        5.2195382002047115e-30,
        1.4387158147278077e-16,
        0.23720002174377441
    ],
    [
        0,
        0.001,
        10,
        50,
        false,
        3.158388902552684e-30,
        3.3588861190282833e-16,
        2.8845479488372803
    ],
    [
        0,
        0.001,
        10,
        50,
        true,
        5.025512073319123e-31,
        6.893549914698393e-16,
        2.7016429901123047
    ],
    [
        0,
        0.01,
        0,
        25,
        false,
        1.4917527999769606e-07,
        0.00016312080206388528,
        1.289417028427124
    ],
    [
        0,
        0.01,
        0,
        25,
        true,
        8.736022832218928e-27,
        3.6257150565082296e-13,
        0.6699690818786621
    ],
    [
        0,
        0.01,
        0,
        50,
        false,
        1.8938509821708603e-05,
        0.001673767742651553,
        157.73949694633484
    ],
    [
        0,
        0.01,
        0,
        50,
        true,
        4.923483700754321e-22,
        4.1561166149715514e-11,
        44.178192138671875
    ],
    [
        0,
        0.01,
        0.1,
        25,
        false,
        8.261544063451479e-25,
        8.384457254514686e-13,
        0.8353779315948486
    ],
    [
        0,
        0.01,
        0.1,
        25,
        true,
        6.807556300648259e-28,
        6.369665031339252e-13,
        0.6003398895263672
    ],
    [
        0,
        0.01,
        0.1,
        50,
        false,
        0.000788238411564495,
        0.00026336913204004915,
        46.278472900390625
    ],
    [
        0,
        0.01,
        0.1,
        50,
        true,
        3.204510442241528e-23,
        6.642648863140664e-12,
        28.393423080444336
    ],
    [
        0,
        0.01,
        0.5,
        25,
        false,
        0.00197362618448524,
        0.0010564377193037836,
        0.5745241641998291
    ],
    [
        0,
        0.01,
        0.5,
        25,
        true,
        1.399120690213024e-26,
        1.412058949180304e-12,
        0.41060805320739746
    ],
    [
        0,
        0.01,
        0.5,
        50,
        false,
        2.981307007489028e-05,
        0.0007193716111314144,
        19.170273065567017
    ],
    [
        0,
        0.01,
        0.5,
        50,
        true,
        5.32472061115066e-24,
        3.348206097427962e-11,
        11.174296855926514
    ],
    [
        0,
        0.01,
        1,
        25,
        false,
        0.0020872792413526124,
        1.5841051758669678e-10,
        0.43073511123657227
    ],
    [
        0,
        0.01,
        1,
        25,
        true,
        2.0130752895107116e-28,
        1.8829545094101563e-13,
        0.36651611328125
    ],
    [
        0,
        0.01,
        1,
        50,
        false,
        8.53419155959341e-22,
        1.4045087541348342e-11,
        8.103888988494873
    ],
    [
        0,
        0.01,
        1,
        50,
        true,
        2.505687956369185e-24,
        3.5153229115615434e-13,
        5.977641344070435
    ],
    [
        0,
        0.01,
        2,
        25,
        false,
        1.6127370962621955e-30,
        3.4060704616584685e-15,
        0.28904104232788086
    ],
    [
        0,
        0.01,
        2,
        25,
        true,
        2.7675204116711636e-30,
        3.995276767588864e-15,
        0.2881629467010498
    ],
    [
        0,
        0.01,
        2,
        50,
        false,
        5.333252582156964e-25,
        7.475059393406556e-14,
        3.8791298866271973
    ],
    [
        0,
        0.01,
        2,
        50,
        true,
        1.940110762471917e-24,
        3.503954090382059e-13,
        4.513773679733276
    ],
    [
        0,
        0.01,
        10,
        25,
        false,
        0.0,
        0.0,
        0.27977705001831055
    ],
    [
        0,
        0.01,
        10,
        25,
        true,
        6.052808117748023e-33,
        0.0,
        0.28530120849609375
    ],
    [
        0,
        0.01,
        10,
        50,
        false,
        8.339424517786165e-32,
        8.40758313257443e-17,
        3.468055009841919
    ],
    [
        0,
        0.01,
        10,
        50,
        true,
        2.591677929172642e-29,
        6.683786045630551e-16,
        3.4358038902282715
    ],
    [
        0.1,
        -1,
        0,
        25,
        false,
        2,
        0.36589660299906823,
        0.5677638053894043
    ],
    [
        0.1,
        -1,
        0,
        25,
        true,
        5.689239893147032e-27,
        2.306240732527915e-15,
        0.6944437026977539
    ],
    [
        0.1,
        -1,
        0,
        50,
        false,
        2,
        0.32725314808598766,
        16.355343103408813
    ],
    [
        0.1,
        -1,
        0,
        50,
        true,
        1.0433996860382379e-23,
        2.5804988240182767e-12,
        20.443169116973877
    ],
    [
        0.1,
        -1,
        0.1,
        25,
        false,
        2,
        0.4741719090501841,
        0.527777910232544
    ],
    [
        0.1,
        -1,
        0.1,
        25,
        true,
        1.405654431765778e-27,
        2.906681795535003e-14,
        0.5624783039093018
    ],
    [
        0.1,
        -1,
        0.1,
        50,
        false,
        2,
        0.33583870898895046,
        12.597472190856934
    ],
    [
        0.1,
        -1,
        0.1,
        50,
        true,
        5.395292610062968e-25,
        4.760426015738334e-13,
        15.079718112945557
    ],
    [
        0.1,
        -1,
        0.5,
        25,
        false,
        2,
        0.4870640338447518,
        0.4629058837890625
    ],
    [
        0.1,
        -1,
        0.5,
        25,
        true,
        7.254266359921924e-29,
        1.0878773059095853e-15,
        0.630800724029541
    ],
    [
        0.1,
        -1,
        0.5,
        50,
        false,
        2,
        0.3501354112774278,
        6.73428201675415
    ],
    [
        0.1,
        -1,
        0.5,
        50,
        true,
        7.370947274833754e-25,
        8.905946266291981e-13,
        7.7012739181518555
    ],
    [
        0.1,
        -1,
        1,
        25,
        false,
        2,
        0.49100103794897115,
        0.3332831859588623
    ],
    [
        0.1,
        -1,
        1,
        25,
        true,
        1.3428440636273993e-28,
        7.433176719911422e-15,
        0.3755838871002197
    ],
    [
        0.1,
        -1,
        1,
        50,
        false,
        2,
        0.35922219585402987,
        4.290987968444824
    ],
    [
        0.1,
        -1,
        1,
        50,
        true,
        3.2810828583176775e-25,
        3.5552995374063606e-13,
        5.355048894882202
    ],
    [
        0.1,
        -1,
        2,
        25,
        false,
        2,
        0.2840911266607527,
        1.559197187423706
    ],
    [
        0.1,
        -1,
        2,
        25,
        true,
        5.119498732703043e-30,
        1.5133154990144233e-15,
        0.28269004821777344
    ],
    [
        0.1,
        -1,
        2,
        50,
        false,
        2,
        0.38544999186981205,
        3.1034390926361084
    ],
    [
        0.1,
        -1,
        2,
        50,
        true,
        4.707440716178106e-27,
        4.1092847982463644e-14,
        3.381096839904785
    ],
    [
        0.1,
        -1,
        10,
        25,
        false,
        2,
        0.06217363667005263,
        0.25801992416381836
    ],
    [
        0.1,
        -1,
        10,
        25,
        true,
        9.688696327367495e-32,
        0.0,
        0.27927517890930176
    ],
    [
        0.1,
        -1,
        10,
        50,
        false,
        2,
        0.3411637044764623,
        3.126246929168701
    ],
    [
        0.1,
        -1,
        10,
        50,
        true,
        1.6438418046450673e-30,
        9.350794170534098e-17,
        3.0547361373901367
    ],
    [
        0.1,
        0,
        0,
        25,
        false,
        0.000225043672394639,
        3.1135018152230694e-05,
        1.157167911529541
    ],
    [
        0.1,
        0,
        0,
        25,
        true,
        1.6947110332018716e-28,
        2.306240732527915e-15,
        0.7040519714355469
    ],
    [
        0.1,
        0,
        0,
        50,
        false,
        0.00011508791817562822,
        3.496780353866565e-05,
        57.09023690223694
    ],
    [
        0.1,
        0,
        0,
        50,
        true,
        6.101933953881003e-24,
        2.5804988240182767e-12,
        19.03552007675171
    ],
    [
        0.1,
        0,
        0.1,
        25,
        false,
        3.427605069842005e-05,
        0.0006350271668008488,
        1.951420783996582
    ],
    [
        0.1,
        0,
        0.1,
        25,
        true,
        7.440948202791031e-28,
        2.906681795535003e-14,
        1.526374101638794
    ],
    [
        0.1,
        0,
        0.1,
        50,
        false,
        2.9377833777429454e-05,
        4.264265829373706e-05,
        38.58802819252014
    ],
    [
        0.1,
        0,
        0.1,
        50,
        true,
        3.43572962554598e-25,
        4.760426015738334e-13,
        13.762832880020142
    ],
    [
        0.1,
        0,
        0.5,
        25,
        false,
        0.002534576120368849,
        0.0019700406785599905,
        0.5366368293762207
    ],
    [
        0.1,
        0,
        0.5,
        25,
        true,
        1.9442687742639093e-27,
        1.0878773059095853e-15,
        0.43995213508605957
    ],
    [
        0.1,
        0,
        0.5,
        50,
        false,
        7.785771187928628e-06,
        1.759463384631616e-12,
        11.754422903060913
    ],
    [
        0.1,
        0,
        0.5,
        50,
        true,
        5.113627438422899e-25,
        8.905946266291981e-13,
        7.435861110687256
    ],
    [
        0.1,
        0,
        1,
        25,
        false,
        0.0010757109836614152,
        0.001008361948664256,
        0.37067699432373047
    ],
    [
        0.1,
        0,
        1,
        25,
        true,
        2.8747972302459016e-27,
        7.433176719911422e-15,
        0.3235447406768799
    ],
    [
        0.1,
        0,
        1,
        50,
        false,
        9.266651835796239e-25,
        6.228700242161224e-12,
        4.995620250701904
    ],
    [
        0.1,
        0,
        1,
        50,
        true,
        5.172243171293569e-25,
        3.5552995374063606e-13,
        4.694392919540405
    ],
    [
        0.1,
        0,
        2,
        25,
        false,
        2.7211281594520074e-29,
        3.7441401478631e-15,
        0.27860212326049805
    ],
    [
        0.1,
        0,
        2,
        25,
        true,
        2.461563571335913e-29,
        1.5133154990144233e-15,
        0.28383803367614746
    ],
    [
        0.1,
        0,
        2,
        50,
        false,
        1.6302622528278012e-05,
        0.0012721480987170112,
        3.9277970790863037
    ],
    [
        0.1,
        0,
        2,
        50,
        true,
        6.776471526600456e-27,
        4.1092847982463644e-14,
        3.1481449604034424
    ],
    [
        0.1,
        0,
        10,
        25,
        false,
        2.3690018438630455e-31,
        2.1298016374175925e-17,
        0.26113319396972656
    ],
    [
        0.1,
        0,
        10,
        25,
        true,
        8.490744720729866e-32,
        0.0,
        0.3185453414916992
    ],
    [
        0.1,
        0,
        10,
        50,
        false,
        1.628205383674218e-30,
        1.8600341144252302e-16,
        3.641855001449585
    ],
    [
        0.1,
        0,
        10,
        50,
        true,
        3.887668213961907e-31,
        9.350794170534098e-17,
        3.385409116744995
    ],
    [
        0.1,
        0.0001,
        0,
        25,
        false,
        0.00018326665411460316,
        3.1135018152230694e-05,
        1.2176661491394043
    ],
    [
        0.1,
        0.0001,
        0,
        25,
        true,
        6.3900585277402705e-28,
        2.306240732527915e-15,
        0.7332112789154053
    ],
    [
        0.1,
        0.0001,
        0,
        50,
        false,
        0.00010794735349479392,
        3.496780353866565e-05,
        61.46728491783142
    ],
    [
        0.1,
        0.0001,
        0,
        50,
        true,
        3.3217364466912014e-24,
        2.5804988240182767e-12,
        21.557512044906616
    ],
    [
        0.1,
        0.0001,
        0.1,
        25,
        false,
        2.1964276009031716e-05,
        0.0006350271668008488,
        3.134181022644043
    ],
    [
        0.1,
        0.0001,
        0.1,
        25,
        true,
        1.6801879674375367e-26,
        2.906681795535003e-14,
        2.633281946182251
    ],
    [
        0.1,
        0.0001,
        0.1,
        50,
        false,
        3.128172160956274e-05,
        4.264265829373706e-05,
        37.99225211143494
    ],
    [
        0.1,
        0.0001,
        0.1,
        50,
        true,
        1.5398943033528065e-24,
        4.760426015738334e-13,
        14.578171730041504
    ],
    [
        0.1,
        0.0001,
        0.5,
        25,
        false,
        0.0018068608749407249,
        0.0019700406785599905,
        0.5897958278656006
    ],
    [
        0.1,
        0.0001,
        0.5,
        25,
        true,
        3.1691196066108773e-28,
        1.0878773059095853e-15,
        0.44939208030700684
    ],
    [
        0.1,
        0.0001,
        0.5,
        50,
        false,
        1.1591080507454856e-06,
        1.759463384631616e-12,
        12.346259117126465
    ],
    [
        0.1,
        0.0001,
        0.5,
        50,
        true,
        9.784095577659252e-25,
        8.905946266291981e-13,
        7.963557958602905
    ],
    [
        0.1,
        0.0001,
        1,
        25,
        false,
        0.0012392520724231763,
        0.001008361948664256,
        0.5023202896118164
    ],
    [
        0.1,
        0.0001,
        1,
        25,
        true,
        1.078043628355894e-27,
        7.433176719911422e-15,
        0.4563710689544678
    ],
    [
        0.1,
        0.0001,
        1,
        50,
        false,
        7.922310128299457e-25,
        6.228700242161224e-12,
        6.243725776672363
    ],
    [
        0.1,
        0.0001,
        1,
        50,
        true,
        2.453528365790592e-24,
        3.5552995374063606e-13,
        4.781079053878784
    ],
    [
        0.1,
        0.0001,
        2,
        25,
        false,
        2.5858857280710754e-29,
        3.7441401478631e-15,
        0.39003801345825195
    ],
    [
        0.1,
        0.0001,
        2,
        25,
        true,
        3.713902180914891e-30,
        1.5133154990144233e-15,
        0.3570280075073242
    ],
    [
        0.1,
        0.0001,
        2,
        50,
        false,
        1.2357745014079726e-05,
        0.0012721480987170112,
        4.495697975158691
    ],
    [
        0.1,
        0.0001,
        2,
        50,
        true,
        1.8584499349317935e-26,
        4.1092847982463644e-14,
        4.054443120956421
    ],
    [
        0.1,
        0.0001,
        10,
        25,
        false,
        2.63801553798518e-31,
        2.1298016374175925e-17,
        0.26279592514038086
    ],
    [
        0.1,
        0.0001,
        10,
        25,
        true,
        3.746015690650721e-31,
        0.0,
        0.2964160442352295
    ],
    [
        0.1,
        0.0001,
        10,
        50,
        false,
        6.66082372694061e-30,
        1.8600341144252302e-16,
        3.0930228233337402
    ],
    [
        0.1,
        0.0001,
        10,
        50,
        true,
        6.767375742759942e-31,
        9.350794170534098e-17,
        3.7420718669891357
    ],
    [
        0.1,
        0.001,
        0,
        25,
        false,
        0.0001238442336676046,
        3.1135018152230694e-05,
        1.2130939960479736
    ],
    [
        0.1,
        0.001,
        0,
        25,
        true,
        2.9385752910821054e-28,
        6.488027430278712e-15,
        0.720329999923706
    ],
    [
        0.1,
        0.001,
        0,
        50,
        false, NaN, NaN,
        178.98650097846985
    ],
    [
        0.1,
        0.001,
        0,
        50,
        true,
        4.36939261556764e-24,
        3.1252119419798644e-14,
        21.525638818740845
    ],
    [
        0.1,
        0.001,
        0.1,
        25,
        false,
        2.1180442244873975e-05,
        0.0006350271668008488,
        1.1076321601867676
    ],
    [
        0.1,
        0.001,
        0.1,
        25,
        true,
        1.3577187428999687e-26,
        1.1556880472272647e-14,
        0.7513887882232666
    ],
    [
        0.1,
        0.001,
        0.1,
        50,
        false,
        3.3357918090526935e-05,
        3.755576117928395e-05,
        42.84783601760864
    ],
    [
        0.1,
        0.001,
        0.1,
        50,
        true,
        2.6201628305666996e-24,
        1.6899973053020879e-13,
        17.997793197631836
    ],
    [
        0.1,
        0.001,
        0.5,
        25,
        false,
        0.001832726017309421,
        0.0019700406785599905,
        0.5720510482788086
    ],
    [
        0.1,
        0.001,
        0.5,
        25,
        true,
        6.497745324672833e-22,
        3.612795165578139e-15,
        0.4581880569458008
    ],
    [
        0.1,
        0.001,
        0.5,
        50,
        false,
        4.728270661948332e-06,
        4.737441844426121e-09,
        13.52534294128418
    ],
    [
        0.1,
        0.001,
        0.5,
        50,
        true,
        1.7845588055132406e-25,
        4.537831546852545e-14,
        8.375152826309204
    ],
    [
        0.1,
        0.001,
        1,
        25,
        false,
        0.0017017596408180939,
        0.001008361948664256,
        0.41010093688964844
    ],
    [
        0.1,
        0.001,
        1,
        25,
        true,
        6.790325973539737e-29,
        2.8208772157431144e-15,
        0.370819091796875
    ],
    [
        0.1,
        0.001,
        1,
        50,
        false,
        1.747978694992152e-23,
        7.714068179699366e-13,
        5.775577068328857
    ],
    [
        0.1,
        0.001,
        1,
        50,
        true,
        2.350150524957294e-25,
        2.8499606714184245e-13,
        5.4306581020355225
    ],
    [
        0.1,
        0.001,
        2,
        25,
        false,
        1.452421747921286e-29,
        3.7441401478631e-15,
        1.2339162826538086
    ],
    [
        0.1,
        0.001,
        2,
        25,
        true,
        3.039059892180767e-28,
        3.2826331405072783e-15,
        0.282336950302124
    ],
    [
        0.1,
        0.001,
        2,
        50,
        false,
        7.578650209008772e-06,
        0.001272148000948935,
        2.3033828735351562
    ],
    [
        0.1,
        0.001,
        2,
        50,
        true,
        1.6268751826762555e-26,
        3.423908539332537e-14,
        3.404000997543335
    ],
    [
        0.1,
        0.001,
        10,
        25,
        false,
        2.2316854850339906e-28,
        2.1298016374175925e-17,
        0.33083009719848633
    ],
    [
        0.1,
        0.001,
        10,
        25,
        true,
        4.909499917728952e-32,
        1.7872031577839192e-16,
        0.24904513359069824
    ],
    [
        0.1,
        0.001,
        10,
        50,
        false,
        3.5032308317054946e-30,
        4.571101637184182e-16,
        3.0262880325317383
    ],
    [
        0.1,
        0.001,
        10,
        50,
        true,
        8.625251567790933e-32,
        1.9988708614104728e-16,
        3.0927040576934814
    ],
    [
        0.1,
        0.01,
        0,
        25,
        false,
        0.0016329540993416797,
        0.005990231619012955,
        1.4100937843322754
    ],
    [
        0.1,
        0.01,
        0,
        25,
        true,
        2.1511811424154666e-24,
        9.577329262374334e-13,
        0.7387080192565918
    ],
    [
        0.1,
        0.01,
        0,
        50,
        false,
        6.47903768637528e-22,
        1.3556919319150609e-10,
        60.10296177864075
    ],
    [
        0.1,
        0.01,
        0,
        50,
        true,
        3.829879354954164e-22,
        1.440235975728534e-10,
        48.21125507354736
    ],
    [
        0.1,
        0.01,
        0.1,
        25,
        false,
        0.0003091793406548796,
        0.0011730549695385265,
        1.039172887802124
    ],
    [
        0.1,
        0.01,
        0.1,
        25,
        true,
        2.914242928890326e-27,
        1.3153184903387726e-12,
        0.6277608871459961
    ],
    [
        0.1,
        0.01,
        0.1,
        50,
        false,
        5.83914291386418e-23,
        4.49691603947395e-11,
        37.97847604751587
    ],
    [
        0.1,
        0.01,
        0.1,
        50,
        true,
        1.2802181727359157e-21,
        1.1000654415996854e-11,
        29.28153681755066
    ],
    [
        0.1,
        0.01,
        0.5,
        25,
        false,
        0.0023440026117504775,
        0.0016556298392651834,
        0.5711448192596436
    ],
    [
        0.1,
        0.01,
        0.5,
        25,
        true,
        4.0730535201121587e-26,
        6.718330649206865e-14,
        0.4038829803466797
    ],
    [
        0.1,
        0.01,
        0.5,
        50,
        false,
        2.7368602879946294e-23,
        2.1126345992745245e-12,
        16.509077072143555
    ],
    [
        0.1,
        0.01,
        0.5,
        50,
        true,
        1.1030922379215128e-24,
        2.0319230202371028e-11,
        11.282839059829712
    ],
    [
        0.1,
        0.01,
        1,
        25,
        false,
        0.0007495750846887759,
        1.3059247287895653e-11,
        0.4557650089263916
    ],
    [
        0.1,
        0.01,
        1,
        25,
        true,
        1.3400500201468234e-27,
        7.34955888748654e-14,
        0.31148505210876465
    ],
    [
        0.1,
        0.01,
        1,
        50,
        false,
        3.389125493671719e-05,
        0.0008796957481021408,
        8.323598861694336
    ],
    [
        0.1,
        0.01,
        1,
        50,
        true,
        2.3136525057156574e-24,
        2.8303853061559586e-12,
        5.7062578201293945
    ],
    [
        0.1,
        0.01,
        2,
        25,
        false,
        4.5085013799281456e-30,
        3.713247217672877e-15,
        0.30935239791870117
    ],
    [
        0.1,
        0.01,
        2,
        25,
        true,
        6.006908707023177e-29,
        1.239060231259064e-14,
        0.2674560546875
    ],
    [
        0.1,
        0.01,
        2,
        50,
        false,
        9.221055096056572e-25,
        9.269326326628544e-13,
        3.4737579822540283
    ],
    [
        0.1,
        0.01,
        2,
        50,
        true,
        1.13520136011755e-25,
        1.0519106239725025e-11,
        3.4137630462646484
    ],
    [
        0.1,
        0.01,
        10,
        25,
        false,
        0.0,
        0.0,
        0.24478411674499512
    ],
    [
        0.1,
        0.01,
        10,
        25,
        true,
        2.2193629765076085e-32,
        0.0,
        0.2448890209197998
    ],
    [
        0.1,
        0.01,
        10,
        50,
        false,
        1.0168717637816678e-30,
        2.3940409750666988e-16,
        2.7800352573394775
    ],
    [
        0.1,
        0.01,
        10,
        50,
        true,
        1.3141318957866263e-30,
        1.8486701492893826e-16,
        2.991456985473633
    ],
    [
        0.5,
        -1,
        0,
        25,
        false,
        2,
        0.4561794486739716,
        0.6830532550811768
    ],
    [
        0.5,
        -1,
        0,
        25,
        true,
        4.0709206471399804e-27,
        5.235079557518312e-15,
        0.7413496971130371
    ],
    [
        0.5,
        -1,
        0,
        50,
        false,
        2,
        0.36861335339687196,
        18.04494285583496
    ],
    [
        0.5,
        -1,
        0,
        50,
        true,
        4.145517801002171e-24,
        5.337876538484815e-13,
        22.752506256103516
    ],
    [
        0.5,
        -1,
        0.1,
        25,
        false,
        2,
        0.47520398477076187,
        0.5865249633789062
    ],
    [
        0.5,
        -1,
        0.1,
        25,
        true,
        4.6744912863195116e-26,
        5.6397617159753335e-12,
        0.6531190872192383
    ],
    [
        0.5,
        -1,
        0.1,
        50,
        false,
        2,
        0.3518747567708179,
        14.115816831588745
    ],
    [
        0.5,
        -1,
        0.1,
        50,
        true,
        1.715785420374721e-24,
        1.0038878706854414e-13,
        17.360300064086914
    ],
    [
        0.5,
        -1,
        0.5,
        25,
        false,
        2,
        0.5014873069177184,
        0.40410494804382324
    ],
    [
        0.5,
        -1,
        0.5,
        25,
        true,
        6.295507144511468e-27,
        2.911435149111503e-14,
        0.44404101371765137
    ],
    [
        0.5,
        -1,
        0.5,
        50,
        false,
        2,
        0.3563938220742646,
        7.112185716629028
    ],
    [
        0.5,
        -1,
        0.5,
        50,
        true,
        5.975949570777206e-27,
        4.825760293677614e-14,
        8.88876986503601
    ],
    [
        0.5,
        -1,
        1,
        25,
        false,
        2,
        0.5559262701846707,
        0.32880425453186035
    ],
    [
        0.5,
        -1,
        1,
        25,
        true,
        1.099640762287644e-27,
        1.1192486111473885e-14,
        0.3217461109161377
    ],
    [
        0.5,
        -1,
        1,
        50,
        false,
        2,
        0.3470238085026584,
        4.203730821609497
    ],
    [
        0.5,
        -1,
        1,
        50,
        true,
        1.9009650284403328e-25,
        9.290743974377126e-14,
        4.617422819137573
    ],
    [
        0.5,
        -1,
        2,
        25,
        false,
        2,
        0.2948903115843132,
        0.2608766555786133
    ],
    [
        0.5,
        -1,
        2,
        25,
        true,
        7.669820009743378e-29,
        1.2387972572643523e-15,
        0.26755690574645996
    ],
    [
        0.5,
        -1,
        2,
        50,
        false,
        2,
        0.46656096595070695,
        3.0483410358428955
    ],
    [
        0.5,
        -1,
        2,
        50,
        true,
        2.35763248448165e-27,
        1.025680878842654e-14,
        4.014316082000732
    ],
    [
        0.5,
        -1,
        10,
        25,
        false,
        2,
        0.06071351210251952,
        0.25170302391052246
    ],
    [
        0.5,
        -1,
        10,
        25,
        true,
        4.122634862421709e-31,
        1.8161659329334635e-16,
        0.2649979591369629
    ],
    [
        0.5,
        -1,
        10,
        50,
        false,
        2,
        0.3421406815032588,
        3.0399692058563232
    ],
    [
        0.5,
        -1,
        10,
        50,
        true,
        1.0847977215475069e-30,
        8.549438684772567e-16,
        3.10752010345459
    ],
    [
        0.5,
        0,
        0,
        25,
        false,
        1.5644098865998382e-26,
        2.2259632784487838e-13,
        0.8852291107177734
    ],
    [
        0.5,
        0,
        0,
        25,
        true,
        5.181669574271134e-25,
        5.235079557518312e-15,
        0.7292177677154541
    ],
    [
        0.5,
        0,
        0,
        50,
        false,
        7.227613424666069e-06,
        0.00046083505337319257,
        75.04595994949341
    ],
    [
        0.5,
        0,
        0,
        50,
        true,
        1.0297765309657118e-23,
        5.337876538484815e-13,
        27.209710121154785
    ],
    [
        0.5,
        0,
        0.1,
        25,
        false,
        0.00016463127309490104,
        0.0003871565115266121,
        1.0630438327789307
    ],
    [
        0.5,
        0,
        0.1,
        25,
        true,
        7.393031252410353e-27,
        5.6397617159753335e-12,
        0.7323760986328125
    ],
    [
        0.5,
        0,
        0.1,
        50,
        false,
        1.120623689705908e-05,
        0.0007835042311797734,
        61.509833097457886
    ],
    [
        0.5,
        0,
        0.1,
        50,
        true,
        3.625055320919733e-25,
        1.0038878706854414e-13,
        20.050079107284546
    ],
    [
        0.5,
        0,
        0.5,
        25,
        false,
        0.0010518619785683072,
        0.0009398303476378227,
        0.6598563194274902
    ],
    [
        0.5,
        0,
        0.5,
        25,
        true,
        2.156444141207092e-28,
        2.911435149111503e-14,
        0.503925085067749
    ],
    [
        0.5,
        0,
        0.5,
        50,
        false,
        3.180717267372172e-05,
        0.00019036706766706112,
        21.11351704597473
    ],
    [
        0.5,
        0,
        0.5,
        50,
        true,
        1.836634470308172e-24,
        4.825760293677614e-14,
        9.19172978401184
    ],
    [
        0.5,
        0,
        1,
        25,
        false,
        5.791700720705233e-05,
        0.0022088199235120996,
        0.39951109886169434
    ],
    [
        0.5,
        0,
        1,
        25,
        true,
        9.098589831985456e-29,
        1.1192486111473885e-14,
        0.35064005851745605
    ],
    [
        0.5,
        0,
        1,
        50,
        false,
        8.077668120526267e-25,
        9.299497718102265e-11,
        5.620226144790649
    ],
    [
        0.5,
        0,
        1,
        50,
        true,
        3.309966320418016e-26,
        9.290743974377126e-14,
        4.992869138717651
    ],
    [
        0.5,
        0,
        2,
        25,
        false,
        1.6023413983199632e-28,
        5.315302191917971e-15,
        0.3443870544433594
    ],
    [
        0.5,
        0,
        2,
        25,
        true,
        6.469174062825557e-29,
        1.2387972572643523e-15,
        0.33141517639160156
    ],
    [
        0.5,
        0,
        2,
        50,
        false,
        3.5090578076742716e-06,
        0.00022348571838865788,
        4.207136869430542
    ],
    [
        0.5,
        0,
        2,
        50,
        true,
        1.8736764310491203e-27,
        1.025680878842654e-14,
        3.5392940044403076
    ],
    [
        0.5,
        0,
        10,
        25,
        false,
        2.1588348953301284e-31,
        3.610059997280932e-17,
        0.3294799327850342
    ],
    [
        0.5,
        0,
        10,
        25,
        true,
        1.3181671011984583e-31,
        1.8161659329334635e-16,
        0.27561116218566895
    ],
    [
        0.5,
        0,
        10,
        50,
        false,
        4.5281730063108265e-30,
        1.4838154186548996e-16,
        3.4454619884490967
    ],
    [
        0.5,
        0,
        10,
        50,
        true,
        1.6695662391454964e-31,
        8.549438684772567e-16,
        3.182777166366577
    ],
    [
        0.5,
        0.0001,
        0,
        25,
        false,
        8.751423193673184e-27,
        2.2259632784487838e-13,
        1.0729048252105713
    ],
    [
        0.5,
        0.0001,
        0,
        25,
        true,
        1.9742738145627904e-26,
        5.235079557518312e-15,
        0.8787350654602051
    ],
    [
        0.5,
        0.0001,
        0,
        50,
        false,
        8.818304203553231e-06,
        0.00046083505337319257,
        76.81206679344177
    ],
    [
        0.5,
        0.0001,
        0,
        50,
        true,
        1.0066369987759648e-23,
        5.337876538484815e-13,
        27.751855850219727
    ],
    [
        0.5,
        0.0001,
        0.1,
        25,
        false,
        2.749726130301725e-05,
        0.0003871565115266121,
        1.2980759143829346
    ],
    [
        0.5,
        0.0001,
        0.1,
        25,
        true,
        5.381551361222649e-27,
        5.6397617159753335e-12,
        0.7740092277526855
    ],
    [
        0.5,
        0.0001,
        0.1,
        50,
        false,
        9.4019892780486e-06,
        0.0007835042311797734,
        59.963459730148315
    ],
    [
        0.5,
        0.0001,
        0.1,
        50,
        true,
        9.682599942945659e-25,
        1.0038878706854414e-13,
        21.236124277114868
    ],
    [
        0.5,
        0.0001,
        0.5,
        25,
        false,
        0.0008862221334870874,
        0.0009398303476378227,
        0.7886257171630859
    ],
    [
        0.5,
        0.0001,
        0.5,
        25,
        true,
        5.898422924093698e-27,
        2.911435149111503e-14,
        0.5161747932434082
    ],
    [
        0.5,
        0.0001,
        0.5,
        50,
        false,
        6.887474005375435e-05,
        0.00019036706766706112,
        21.368930101394653
    ],
    [
        0.5,
        0.0001,
        0.5,
        50,
        true,
        4.323864122048642e-26,
        4.825760293677614e-14,
        9.235305786132812
    ],
    [
        0.5,
        0.0001,
        1,
        25,
        false,
        7.722120190372834e-05,
        0.0022088199235120996,
        0.4752812385559082
    ],
    [
        0.5,
        0.0001,
        1,
        25,
        true,
        3.6741130589682163e-28,
        1.1192486111473885e-14,
        0.4281489849090576
    ],
    [
        0.5,
        0.0001,
        1,
        50,
        false,
        1.1674486138364511e-24,
        9.299497718102265e-11,
        6.167819976806641
    ],
    [
        0.5,
        0.0001,
        1,
        50,
        true,
        3.424228083580078e-25,
        9.290743974377126e-14,
        5.210686922073364
    ],
    [
        0.5,
        0.0001,
        2,
        25,
        false,
        3.2873243288916174e-28,
        5.315302191917971e-15,
        0.28891587257385254
    ],
    [
        0.5,
        0.0001,
        2,
        25,
        true,
        2.0125586991512177e-30,
        1.2387972572643523e-15,
        0.2746577262878418
    ],
    [
        0.5,
        0.0001,
        2,
        50,
        false,
        2.1164774624522815e-06,
        0.00022348571838865788,
        3.844951868057251
    ],
    [
        0.5,
        0.0001,
        2,
        50,
        true,
        8.011803719887043e-26,
        1.025680878842654e-14,
        3.630948781967163
    ],
    [
        0.5,
        0.0001,
        10,
        25,
        false,
        5.9721040095113825e-31,
        3.610059997280932e-17,
        0.267042875289917
    ],
    [
        0.5,
        0.0001,
        10,
        25,
        true,
        4.909499917728952e-32,
        1.8161659329334635e-16,
        0.2786712646484375
    ],
    [
        0.5,
        0.0001,
        10,
        50,
        false,
        3.802676699975195e-30,
        1.4838154186548996e-16,
        3.23174786567688
    ],
    [
        0.5,
        0.0001,
        10,
        50,
        true,
        8.003157400133497e-32,
        8.549438684772567e-16,
        3.004075765609741
    ],
    [
        0.5,
        0.001,
        0,
        25,
        false,
        8.893002246822503e-26,
        2.2259632784487838e-13,
        1.0857830047607422
    ],
    [
        0.5,
        0.001,
        0,
        25,
        true,
        2.5775993241558145e-25,
        1.1395165456991838e-13,
        0.8490900993347168
    ],
    [
        0.5,
        0.001,
        0,
        50,
        false, NaN, NaN,
        439.4064676761627
    ],
    [
        0.5,
        0.001,
        0,
        50,
        true,
        1.625649291971474e-23,
        7.314860319937396e-13,
        31.235331058502197
    ],
    [
        0.5,
        0.001,
        0.1,
        25,
        false,
        6.0434810774287576e-05,
        0.0003871565115266121,
        1.1765711307525635
    ],
    [
        0.5,
        0.001,
        0.1,
        25,
        true,
        3.687973877118542e-26,
        6.182089704924628e-15,
        0.7219960689544678
    ],
    [
        0.5,
        0.001,
        0.1,
        50,
        false,
        1.3724357432811599e-05,
        0.0007343180583909884,
        60.42909908294678
    ],
    [
        0.5,
        0.001,
        0.1,
        50,
        true,
        3.0454220635247516e-25,
        1.5540310963451762e-13,
        21.949565887451172
    ],
    [
        0.5,
        0.001,
        0.5,
        25,
        false,
        0.0016174768091939326,
        0.0009398303476378227,
        0.664229154586792
    ],
    [
        0.5,
        0.001,
        0.5,
        25,
        true,
        1.3085401359428063e-21,
        7.800954693691175e-15,
        0.5161600112915039
    ],
    [
        0.5,
        0.001,
        0.5,
        50,
        false,
        4.5713223702505116e-05,
        0.00019725011565068073,
        11.581209182739258
    ],
    [
        0.5,
        0.001,
        0.5,
        50,
        true,
        2.361833466470044e-24,
        5.608462876317625e-14,
        9.285129308700562
    ],
    [
        0.5,
        0.001,
        1,
        25,
        false,
        6.800091810308753e-05,
        0.0022088199235120996,
        0.39717674255371094
    ],
    [
        0.5,
        0.001,
        1,
        25,
        true,
        3.417890482617608e-27,
        3.980877575831266e-15,
        0.3488011360168457
    ],
    [
        0.5,
        0.001,
        1,
        50,
        false,
        8.642976901029268e-24,
        5.644030920272032e-12,
        5.999305009841919
    ],
    [
        0.5,
        0.001,
        1,
        50,
        true,
        3.3183434990322025e-24,
        1.1805566922127745e-13,
        4.818388938903809
    ],
    [
        0.5,
        0.001,
        2,
        25,
        false,
        3.167518554796954e-29,
        5.315302191917971e-15,
        0.2777419090270996
    ],
    [
        0.5,
        0.001,
        2,
        25,
        true,
        5.4811809191079e-28,
        8.235864864435056e-16,
        0.2899799346923828
    ],
    [
        0.5,
        0.001,
        2,
        50,
        false,
        2.5086668659771213e-06,
        0.00022348583493703923,
        5.702077150344849
    ],
    [
        0.5,
        0.001,
        2,
        50,
        true,
        7.696659325262368e-26,
        3.8748353975772193e-14,
        3.440073013305664
    ],
    [
        0.5,
        0.001,
        10,
        25,
        false,
        1.1244772414305216e-30,
        3.610059997280932e-17,
        0.2783322334289551
    ],
    [
        0.5,
        0.001,
        10,
        25,
        true,
        1.2105616235496047e-31,
        1.1516391055608917e-16,
        0.28345704078674316
    ],
    [
        0.5,
        0.001,
        10,
        50,
        false,
        4.1070993215861555e-29,
        2.6078795452919225e-16,
        2.903095006942749
    ],
    [
        0.5,
        0.001,
        10,
        50,
        true,
        2.7187196462218205e-31,
        3.5131890152811997e-16,
        3.1808900833129883
    ],
    [
        0.5,
        0.01,
        0,
        25,
        false,
        3.9156286986945577e-26,
        4.70422142624763e-13,
        1.1017463207244873
    ],
    [
        0.5,
        0.01,
        0,
        25,
        true,
        6.003965233003232e-26,
        2.720714081344139e-11,
        0.9446330070495605
    ],
    [
        0.5,
        0.01,
        0,
        50,
        false,
        5.536330053404039e-05,
        5.3692960630653976e-05,
        153.7219545841217
    ],
    [
        0.5,
        0.01,
        0,
        50,
        true,
        6.735331847472285e-22,
        2.259849415459306e-11,
        53.23149585723877
    ],
    [
        0.5,
        0.01,
        0.1,
        25,
        false,
        0.00017785057930960318,
        0.002009501905970778,
        1.1181399822235107
    ],
    [
        0.5,
        0.01,
        0.1,
        25,
        true,
        1.0390232003513439e-25,
        1.8063214845451618e-13,
        0.6564137935638428
    ],
    [
        0.5,
        0.01,
        0.1,
        50,
        false,
        1.2143190055984272e-05,
        0.0001742151793643334,
        64.19149422645569
    ],
    [
        0.5,
        0.01,
        0.1,
        50,
        true,
        2.765797830242973e-22,
        2.929180814771904e-10,
        41.749037981033325
    ],
    [
        0.5,
        0.01,
        0.5,
        25,
        false,
        0.00012802907771412581,
        4.0919166068803815e-05,
        0.5922300815582275
    ],
    [
        0.5,
        0.01,
        0.5,
        25,
        true,
        9.657613581430746e-28,
        8.095265437187602e-14,
        0.48328495025634766
    ],
    [
        0.5,
        0.01,
        0.5,
        50,
        false,
        1.8153702273427904e-22,
        5.02062452610826e-11,
        16.14533305168152
    ],
    [
        0.5,
        0.01,
        0.5,
        50,
        true,
        3.676833167221094e-23,
        1.210364242849754e-11,
        12.81595516204834
    ],
    [
        0.5,
        0.01,
        1,
        25,
        false,
        4.1144478865425894e-05,
        0.001057732772381232,
        0.45037102699279785
    ],
    [
        0.5,
        0.01,
        1,
        25,
        true,
        4.745956405058577e-28,
        1.8221677016843377e-14,
        0.38296079635620117
    ],
    [
        0.5,
        0.01,
        1,
        50,
        false,
        6.622509133908939e-24,
        5.382581706917167e-10,
        7.359615802764893
    ],
    [
        0.5,
        0.01,
        1,
        50,
        true,
        3.481030434869418e-24,
        1.5602267756134185e-12,
        5.251639127731323
    ],
    [
        0.5,
        0.01,
        2,
        25,
        false,
        5.118994332026564e-30,
        1.0705257742910064e-15,
        0.2734050750732422
    ],
    [
        0.5,
        0.01,
        2,
        25,
        true,
        8.87627917445762e-29,
        4.823236948723274e-15,
        0.2600209712982178
    ],
    [
        0.5,
        0.01,
        2,
        50,
        false,
        0.031191872885182378,
        0.013832664707264623,
        3.4172580242156982
    ],
    [
        0.5,
        0.01,
        2,
        50,
        true,
        4.7575032735463727e-26,
        6.941393547428179e-13,
        4.00465989112854
    ],
    [
        0.5,
        0.01,
        10,
        25,
        false,
        0.0,
        0.0,
        0.24841594696044922
    ],
    [
        0.5,
        0.01,
        10,
        25,
        true,
        6.052808117748023e-33,
        7.92024565205457e-17,
        0.24993610382080078
    ],
    [
        0.5,
        0.01,
        10,
        50,
        false,
        7.486987374536652e-31,
        6.269506857493324e-16,
        3.1529836654663086
    ],
    [
        0.5,
        0.01,
        10,
        50,
        true,
        8.098993528664507e-31,
        3.2520071231002066e-16,
        4.0807647705078125
    ],
    [
        0.9,
        -1,
        0,
        25,
        false,
        2,
        0.5041175176035907,
        0.838897705078125
    ],
    [
        0.9,
        -1,
        0,
        25,
        true,
        7.927448640809723e-26,
        2.7741809536046986e-14,
        1.4116580486297607
    ],
    [
        0.9,
        -1,
        0,
        50,
        false,
        2,
        0.4156262823712478,
        29.37154507637024
    ],
    [
        0.9,
        -1,
        0,
        50,
        true,
        1.75251245571553e-23,
        1.5959279649575348e-09,
        36.926602602005005
    ],
    [
        0.9,
        -1,
        0.1,
        25,
        false,
        2,
        0.5023216968387801,
        0.7655010223388672
    ],
    [
        0.9,
        -1,
        0.1,
        25,
        true,
        2.545101539181529e-27,
        1.2003484767226128e-14,
        0.9280350208282471
    ],
    [
        0.9,
        -1,
        0.1,
        50,
        false,
        2,
        0.3924748787155671,
        19.554039239883423
    ],
    [
        0.9,
        -1,
        0.1,
        50,
        true,
        2.3154535807703432e-24,
        1.935879884084772e-12,
        25.31927800178528
    ],
    [
        0.9,
        -1,
        0.5,
        25,
        false,
        2,
        0.4923106523136352,
        0.43172311782836914
    ],
    [
        0.9,
        -1,
        0.5,
        25,
        true,
        6.819037288102699e-26,
        6.752494853924235e-15,
        0.4551558494567871
    ],
    [
        0.9,
        -1,
        0.5,
        50,
        false,
        2,
        0.38448904309245274,
        8.23130488395691
    ],
    [
        0.9,
        -1,
        0.5,
        50,
        true,
        1.7494446894829127e-24,
        7.741997645344602e-13,
        9.224205017089844
    ],
    [
        0.9,
        -1,
        1,
        25,
        false,
        2,
        0.6139763021821433,
        0.3402109146118164
    ],
    [
        0.9,
        -1,
        1,
        25,
        true,
        2.4444954931116578e-28,
        4.198676212695662e-15,
        0.33399510383605957
    ],
    [
        0.9,
        -1,
        1,
        50,
        false,
        2,
        0.35452953079033256,
        4.20277214050293
    ],
    [
        0.9,
        -1,
        1,
        50,
        true,
        1.1057581962166486e-24,
        3.8838114236280355e-12,
        5.551109075546265
    ],
    [
        0.9,
        -1,
        2,
        25,
        false,
        2,
        0.27676296125751204,
        0.29332923889160156
    ],
    [
        0.9,
        -1,
        2,
        25,
        true,
        8.687881318453743e-29,
        1.617433029423399e-15,
        0.2812826633453369
    ],
    [
        0.9,
        -1,
        2,
        50,
        false,
        2,
        0.3814293851896933,
        3.3720529079437256
    ],
    [
        0.9,
        -1,
        2,
        50,
        true,
        9.854007998114575e-25,
        2.462565361603971e-14,
        3.2339930534362793
    ],
    [
        0.9,
        -1,
        10,
        25,
        false,
        2,
        0.05762878926138432,
        0.2505819797515869
    ],
    [
        0.9,
        -1,
        10,
        25,
        true,
        2.367320508274782e-31,
        9.444602137808288e-17,
        0.23563814163208008
    ],
    [
        0.9,
        -1,
        10,
        50,
        false,
        2,
        0.34366120312274073,
        3.307725191116333
    ],
    [
        0.9,
        -1,
        10,
        50,
        true,
        7.137269572177877e-31,
        2.990211026978366e-16,
        3.4798972606658936
    ],
    [
        0.9,
        0,
        0,
        25,
        false,
        0.00023654018126184474,
        1.8438117336936477e-13,
        1.775446891784668
    ],
    [
        0.9,
        0,
        0,
        25,
        true,
        4.350787898410073e-27,
        2.7741809536046986e-14,
        1.1892621517181396
    ],
    [
        0.9,
        0,
        0,
        50,
        false,
        6.929826759086759e-23,
        1.8898913529966195e-10,
        74.26939606666565
    ],
    [
        0.9,
        0,
        0,
        50,
        true,
        1.422257808270087e-23,
        1.5959279649575348e-09,
        41.54766607284546
    ],
    [
        0.9,
        0,
        0.1,
        25,
        false,
        0.00016780142705384433,
        0.0026311670346353547,
        1.4601788520812988
    ],
    [
        0.9,
        0,
        0.1,
        25,
        true,
        4.913108149754564e-25,
        1.2003484767226128e-14,
        0.8418350219726562
    ],
    [
        0.9,
        0,
        0.1,
        50,
        false,
        1.9855634760913298e-05,
        1.1155603446738512e-09,
        51.39864182472229
    ],
    [
        0.9,
        0,
        0.1,
        50,
        true,
        7.760998259036065e-24,
        1.935879884084772e-12,
        27.913007736206055
    ],
    [
        0.9,
        0,
        0.5,
        25,
        false,
        0.0005469434526157675,
        0.00010200657086896026,
        0.7413029670715332
    ],
    [
        0.9,
        0,
        0.5,
        25,
        true,
        4.551861227822047e-27,
        6.752494853924235e-15,
        0.5373060703277588
    ],
    [
        0.9,
        0,
        0.5,
        50,
        false,
        0.03834239840394167,
        0.04046455425200078,
        21.882896900177002
    ],
    [
        0.9,
        0,
        0.5,
        50,
        true,
        1.5654381961228856e-23,
        7.741997645344602e-13,
        11.22752594947815
    ],
    [
        0.9,
        0,
        1,
        25,
        false,
        0.00012605396142418586,
        3.234611523673036e-14,
        0.5317301750183105
    ],
    [
        0.9,
        0,
        1,
        25,
        true,
        2.923120832655296e-27,
        4.198676212695662e-15,
        0.43154025077819824
    ],
    [
        0.9,
        0,
        1,
        50,
        false,
        2.103047861785492e-24,
        4.2596101763313904e-10,
        6.519611835479736
    ],
    [
        0.9,
        0,
        1,
        50,
        true,
        3.07256576772339e-25,
        3.8838114236280355e-12,
        4.781104326248169
    ],
    [
        0.9,
        0,
        2,
        25,
        false,
        1.7015855940883834e-28,
        9.750304441607334e-15,
        0.28911304473876953
    ],
    [
        0.9,
        0,
        2,
        25,
        true,
        1.0798903232992631e-29,
        1.617433029423399e-15,
        0.2877480983734131
    ],
    [
        0.9,
        0,
        2,
        50,
        false,
        0.17486647531836258,
        0.39518048990066684,
        3.7088749408721924
    ],
    [
        0.9,
        0,
        2,
        50,
        true,
        2.9127805651949046e-26,
        2.462565361603971e-14,
        3.378375291824341
    ],
    [
        0.9,
        0,
        10,
        25,
        false,
        8.527734103671659e-30,
        1.3894987523661376e-17,
        0.2843451499938965
    ],
    [
        0.9,
        0,
        10,
        25,
        true,
        2.0461854109164844e-31,
        9.444602137808288e-17,
        0.2722020149230957
    ],
    [
        0.9,
        0,
        10,
        50,
        false,
        3.937856081271568e-30,
        8.341728509999001e-16,
        3.096090793609619
    ],
    [
        0.9,
        0,
        10,
        50,
        true,
        1.249568609197314e-30,
        2.990211026978366e-16,
        3.6982059478759766
    ],
    [
        0.9,
        0.0001,
        0,
        25,
        false,
        0.0003781776572387035,
        1.8438117336936477e-13,
        1.5969469547271729
    ],
    [
        0.9,
        0.0001,
        0,
        25,
        true,
        4.8902419419343734e-27,
        2.7741809536046986e-14,
        1.056041955947876
    ],
    [
        0.9,
        0.0001,
        0,
        50,
        false,
        3.4282866373157744e-22,
        1.8898913529966195e-10,
        73.26255178451538
    ],
    [
        0.9,
        0.0001,
        0,
        50,
        true,
        4.1714248566179085e-24,
        1.5959279649575348e-09,
        37.9732129573822
    ],
    [
        0.9,
        0.0001,
        0.1,
        25,
        false,
        0.0001349948338720935,
        0.0026311670346353547,
        1.434171199798584
    ],
    [
        0.9,
        0.0001,
        0.1,
        25,
        true,
        8.98104306886214e-27,
        1.2003484767226128e-14,
        0.8010389804840088
    ],
    [
        0.9,
        0.0001,
        0.1,
        50,
        false,
        7.403500477461367e-05,
        1.1155603446738512e-09,
        46.80517387390137
    ],
    [
        0.9,
        0.0001,
        0.1,
        50,
        true,
        1.82960629586975e-24,
        1.935879884084772e-12,
        24.838178157806396
    ],
    [
        0.9,
        0.0001,
        0.5,
        25,
        false,
        0.0002227437714915144,
        0.00010200657086896026,
        0.6692662239074707
    ],
    [
        0.9,
        0.0001,
        0.5,
        25,
        true,
        5.198366906544079e-27,
        6.752494853924235e-15,
        0.43187594413757324
    ],
    [
        0.9,
        0.0001,
        0.5,
        50,
        false,
        0.05805878820097481,
        0.04046455425200078,
        20.114123106002808
    ],
    [
        0.9,
        0.0001,
        0.5,
        50,
        true,
        4.639739073305882e-24,
        7.741997645344602e-13,
        8.81886076927185
    ],
    [
        0.9,
        0.0001,
        1,
        25,
        false,
        8.200418630309786e-05,
        3.234611523673036e-14,
        0.3858029842376709
    ],
    [
        0.9,
        0.0001,
        1,
        25,
        true,
        4.6571879388063906e-27,
        4.198676212695662e-15,
        0.3154571056365967
    ],
    [
        0.9,
        0.0001,
        1,
        50,
        false,
        5.1906114185034504e-24,
        4.2596101763313904e-10,
        5.841141939163208
    ],
    [
        0.9,
        0.0001,
        1,
        50,
        true,
        9.654320018295987e-25,
        3.8838114236280355e-12,
        4.681650876998901
    ],
    [
        0.9,
        0.0001,
        2,
        25,
        false,
        4.4506392664928055e-29,
        9.750304441607334e-15,
        0.27080416679382324
    ],
    [
        0.9,
        0.0001,
        2,
        25,
        true,
        1.396577829783844e-25,
        1.617433029423399e-15,
        0.26950693130493164
    ],
    [
        0.9,
        0.0001,
        2,
        50,
        false,
        0.4047724869240857,
        0.39518048990066684,
        3.4702610969543457
    ],
    [
        0.9,
        0.0001,
        2,
        50,
        true,
        2.0073996259821058e-26,
        2.462565361603971e-14,
        3.136140823364258
    ],
    [
        0.9,
        0.0001,
        10,
        25,
        false,
        7.96953068836823e-31,
        1.3894987523661376e-17,
        0.26628899574279785
    ],
    [
        0.9,
        0.0001,
        10,
        25,
        true,
        7.061609470706027e-32,
        9.444602137808288e-17,
        0.28665924072265625
    ],
    [
        0.9,
        0.0001,
        10,
        50,
        false,
        7.888196079285991e-30,
        8.341728509999001e-16,
        2.9503448009490967
    ],
    [
        0.9,
        0.0001,
        10,
        50,
        true,
        3.4467379559398466e-31,
        2.990211026978366e-16,
        2.7520997524261475
    ],
    [
        0.9,
        0.001,
        0,
        25,
        false,
        0.0003156442678996725,
        1.8438117336936477e-13,
        1.61484694480896
    ],
    [
        0.9,
        0.001,
        0,
        25,
        true,
        1.4142208928076383e-26,
        6.130267850034754e-14,
        1.076310634613037
    ],
    [
        0.9,
        0.001,
        0,
        50,
        false,
        2.0457767679961885e-21,
        1.9276622676196884e-08,
        75.16489505767822
    ],
    [
        0.9,
        0.001,
        0,
        50,
        true,
        4.3960238204483e-24,
        9.622398676804817e-12,
        40.14135003089905
    ],
    [
        0.9,
        0.001,
        0.1,
        25,
        false,
        0.0001660924321816214,
        0.0026311670346353547,
        1.310978889465332
    ],
    [
        0.9,
        0.001,
        0.1,
        25,
        true,
        3.913870357936352e-27,
        5.756991268373845e-14,
        0.7371981143951416
    ],
    [
        0.9,
        0.001,
        0.1,
        50,
        false,
        8.517700952929733e-05,
        2.4440302679134148e-11,
        49.62871599197388
    ],
    [
        0.9,
        0.001,
        0.1,
        50,
        true,
        4.709744143422531e-24,
        9.332760573122937e-10,
        25.969310998916626
    ],
    [
        0.9,
        0.001,
        0.5,
        25,
        false,
        0.0002801429764290472,
        0.00010146133604693221,
        0.7214949131011963
    ],
    [
        0.9,
        0.001,
        0.5,
        25,
        true,
        3.0905318423462455e-21,
        1.9545128145770262e-10,
        0.48658323287963867
    ],
    [
        0.9,
        0.001,
        0.5,
        50,
        false,
        0.05797376679586172,
        0.040464543841657694,
        39.899738073349
    ],
    [
        0.9,
        0.001,
        0.5,
        50,
        true,
        3.6278587049866114e-24,
        2.852571214919097e-12,
        9.959797143936157
    ],
    [
        0.9,
        0.001,
        1,
        25,
        false,
        9.28364714795854e-05,
        3.234611523673036e-14,
        0.38782525062561035
    ],
    [
        0.9,
        0.001,
        1,
        25,
        true,
        3.3623371161619864e-28,
        3.2984519198512554e-15,
        0.32298898696899414
    ],
    [
        0.9,
        0.001,
        1,
        50,
        false,
        4.177209558876058e-24,
        3.74613486639058e-10,
        6.0469160079956055
    ],
    [
        0.9,
        0.001,
        1,
        50,
        true,
        6.366124492023709e-25,
        5.489706977097233e-12,
        4.961107969284058
    ],
    [
        0.9,
        0.001,
        2,
        25,
        false,
        1.3306089845516071e-30,
        9.750304441607334e-15,
        0.30910491943359375
    ],
    [
        0.9,
        0.001,
        2,
        25,
        true,
        3.021827568486233e-28,
        2.0450072265533456e-14,
        0.28832006454467773
    ],
    [
        0.9,
        0.001,
        2,
        50,
        false,
        0.06179655047974814,
        0.39518043971356365,
        3.7656641006469727
    ],
    [
        0.9,
        0.001,
        2,
        50,
        true,
        1.0179752454500234e-25,
        5.719360985538192e-14,
        3.234632968902588
    ],
    [
        0.9,
        0.001,
        10,
        25,
        false,
        9.63069024957241e-31,
        1.3894987523661376e-17,
        0.25722408294677734
    ],
    [
        0.9,
        0.001,
        10,
        25,
        true,
        2.544869546395391e-30,
        7.632145440514894e-18,
        0.27118992805480957
    ],
    [
        0.9,
        0.001,
        10,
        50,
        false,
        4.4735127863363856e-29,
        7.223664944927159e-16,
        2.9720120429992676
    ],
    [
        0.9,
        0.001,
        10,
        50,
        true,
        3.6451355553549206e-31,
        4.778188389561707e-16,
        2.8893520832061768
    ],
    [
        0.9,
        0.01,
        0,
        25,
        false,
        0.00030475889745536016,
        2.2697393109863467e-13,
        1.5764667987823486
    ],
    [
        0.9,
        0.01,
        0,
        25,
        true,
        7.499208981700877e-25,
        2.324410405886355e-13,
        0.9880859851837158
    ],
    [
        0.9,
        0.01,
        0,
        50,
        false,
        2.9320368624583414e-05,
        0.0005668404538268961,
        253.57925701141357
    ],
    [
        0.9,
        0.01,
        0,
        50,
        true,
        4.67806631751159e-22,
        5.015491122215213e-09,
        71.79802393913269
    ],
    [
        0.9,
        0.01,
        0.1,
        25,
        false,
        0.0003739388481151526,
        0.003424793616257321,
        1.3573789596557617
    ],
    [
        0.9,
        0.01,
        0.1,
        25,
        true,
        4.399427781060315e-28,
        1.4952303973596372e-12,
        0.8454418182373047
    ],
    [
        0.9,
        0.01,
        0.1,
        50,
        false,
        8.959139142837474e-23,
        2.8307937853060527e-11,
        54.5914249420166
    ],
    [
        0.9,
        0.01,
        0.1,
        50,
        true,
        1.919557223397145e-23,
        2.5820118036918885e-11,
        42.020631074905396
    ],
    [
        0.9,
        0.01,
        0.5,
        25,
        false,
        8.042751036406851e-06,
        0.002107776080036789,
        0.7378559112548828
    ],
    [
        0.9,
        0.01,
        0.5,
        25,
        true,
        5.616279454433345e-26,
        8.494149943553241e-14,
        0.5049102306365967
    ],
    [
        0.9,
        0.01,
        0.5,
        50,
        false,
        0.005383602075174287,
        0.11095576612401398,
        22.244680881500244
    ],
    [
        0.9,
        0.01,
        0.5,
        50,
        true,
        1.795868497457884e-23,
        1.458930339205244e-12,
        14.011728048324585
    ],
    [
        0.9,
        0.01,
        1,
        25,
        false,
        6.0148298835790587e-05,
        8.485534689528358e-11,
        0.3843650817871094
    ],
    [
        0.9,
        0.01,
        1,
        25,
        true,
        1.1442835427938225e-27,
        1.5177405439062813e-13,
        0.3296542167663574
    ],
    [
        0.9,
        0.01,
        1,
        50,
        false,
        3.4977933694988113e-23,
        5.654030254226483e-10,
        6.102420806884766
    ],
    [
        0.9,
        0.01,
        1,
        50,
        true,
        2.065776295360878e-24,
        8.940547934775747e-11,
        6.2330567836761475
    ],
    [
        0.9,
        0.01,
        2,
        25,
        false,
        2.1016813597617667e-28,
        6.294945741063425e-15,
        0.2784388065338135
    ],
    [
        0.9,
        0.01,
        2,
        25,
        true,
        5.50741647962716e-29,
        4.6643229247366115e-14,
        0.2500121593475342
    ],
    [
        0.9,
        0.01,
        2,
        50,
        false,
        0.05992163542505992,
        0.06209044131507394,
        3.4682090282440186
    ],
    [
        0.9,
        0.01,
        2,
        50,
        true,
        3.0225358205944413e-27,
        1.103494589528228e-13,
        4.0130040645599365
    ],
    [
        0.9,
        0.01,
        10,
        25,
        false,
        0.0,
        0.0,
        0.2515442371368408
    ],
    [
        0.9,
        0.01,
        10,
        25,
        true,
        1.6140821647328062e-32,
        0.0,
        0.2627701759338379
    ],
    [
        0.9,
        0.01,
        10,
        50,
        false,
        3.1474602212289718e-31,
        1.0561624921618974e-17,
        2.795891761779785
    ],
    [
        0.9,
        0.01,
        10,
        50,
        true,
        2.2395390035667686e-31,
        2.095675871005624e-16,
        2.7445082664489746
    ],
    [
        1,
        -1,
        0,
        25,
        false,
        2,
        0.6113937920789813,
        0.7869319915771484
    ],
    [
        1,
        -1,
        0,
        25,
        true,
        8.420150483385453e-28,
        3.281285305801344e-14,
        0.8390467166900635
    ],
    [
        1,
        -1,
        0,
        50,
        false,
        2,
        0.48862707302364256,
        19.343604803085327
    ],
    [
        1,
        -1,
        0,
        50,
        true,
        4.1901780226329075e-26,
        2.3901827906112856e-11,
        21.241623163223267
    ],
    [
        1,
        -1,
        0.1,
        25,
        false,
        2,
        0.5831579917548363,
        0.6233510971069336
    ],
    [
        1,
        -1,
        0.1,
        25,
        true,
        1.2728676382990675e-27,
        4.328051195335748e-14,
        0.6865689754486084
    ],
    [
        1,
        -1,
        0.1,
        50,
        false,
        2,
        0.4606832033137621,
        14.565749883651733
    ],
    [
        1,
        -1,
        0.1,
        50,
        true,
        1.8715116523172352e-25,
        1.7926734752716112e-12,
        16.418641805648804
    ],
    [
        1,
        -1,
        0.5,
        25,
        false,
        2,
        0.604988570902365,
        1.302384853363037
    ],
    [
        1,
        -1,
        0.5,
        25,
        true,
        4.404235980508851e-28,
        2.002704314976107e-14,
        0.41371893882751465
    ],
    [
        1,
        -1,
        0.5,
        50,
        false,
        2,
        0.43252652994054513,
        6.686163902282715
    ],
    [
        1,
        -1,
        0.5,
        50,
        true,
        2.8815350936101643e-25,
        7.343373830198171e-13,
        6.7000508308410645
    ],
    [
        1,
        -1,
        1,
        25,
        false,
        2,
        0.6114206391796451,
        0.3744471073150635
    ],
    [
        1,
        -1,
        1,
        25,
        true,
        7.051901754269817e-28,
        1.492195966115929e-14,
        1.2790899276733398
    ],
    [
        1,
        -1,
        1,
        50,
        false,
        2,
        0.41450425822793246,
        4.7196948528289795
    ],
    [
        1,
        -1,
        1,
        50,
        true,
        1.3836844501081485e-26,
        8.497098180463351e-14,
        4.3122522830963135
    ],
    [
        1,
        -1,
        2,
        25,
        false,
        2,
        0.2873438733673901,
        0.2617001533508301
    ],
    [
        1,
        -1,
        2,
        25,
        true,
        8.115911968021408e-31,
        5.968835734357286e-16,
        0.26711106300354004
    ],
    [
        1,
        -1,
        2,
        50,
        false,
        2,
        0.3967444840878669,
        3.133500814437866
    ],
    [
        1,
        -1,
        2,
        50,
        true,
        3.424472724502158e-25,
        5.311558068474424e-14,
        3.029956102371216
    ],
    [
        1,
        -1,
        10,
        25,
        false,
        2,
        0.05450093004618527,
        0.24864530563354492
    ],
    [
        1,
        -1,
        10,
        25,
        true,
        2.394221877686996e-31,
        3.660447377193209e-16,
        0.24786996841430664
    ],
    [
        1,
        -1,
        10,
        50,
        false,
        2,
        0.33969600651526066,
        2.7801153659820557
    ],
    [
        1,
        -1,
        10,
        50,
        true,
        9.267521762507528e-31,
        2.352811322092222e-16,
        3.5032548904418945
    ],
    [
        1,
        0,
        0,
        25,
        false,
        0.00493260627508349,
        2.2647567241460907e-13,
        1.3347558975219727
    ],
    [
        1,
        0,
        0,
        25,
        true,
        2.620785702667317e-26,
        3.281285305801344e-14,
        0.8399419784545898
    ],
    [
        1,
        0,
        0,
        50,
        false,
        0.0025010421487400413,
        1.2531097361749977e-11,
        55.11512899398804
    ],
    [
        1,
        0,
        0,
        50,
        true,
        3.1509846227028207e-25,
        2.3901827906112856e-11,
        20.59835410118103
    ],
    [
        1,
        0,
        0.1,
        25,
        false,
        0.005749240222502789,
        0.09465388771124497,
        1.0975310802459717
    ],
    [
        1,
        0,
        0.1,
        25,
        true,
        1.79040306286629e-26,
        4.328051195335748e-14,
        1.6323862075805664
    ],
    [
        1,
        0,
        0.1,
        50,
        false,
        0.0017993763599097416,
        4.263294036275771e-12,
        41.36399173736572
    ],
    [
        1,
        0,
        0.1,
        50,
        true,
        2.7909491745184104e-25,
        1.7926734752716112e-12,
        16.083089113235474
    ],
    [
        1,
        0,
        0.5,
        25,
        false,
        0.5629339720237241,
        0.170868755318022,
        0.47537922859191895
    ],
    [
        1,
        0,
        0.5,
        25,
        true,
        4.303521772018918e-28,
        2.002704314976107e-14,
        0.4448089599609375
    ],
    [
        1,
        0,
        0.5,
        50,
        false,
        0.07892055257892365,
        0.57587765868063,
        10.177199125289917
    ],
    [
        1,
        0,
        0.5,
        50,
        true,
        3.3301694138276424e-26,
        7.343373830198171e-13,
        7.5923779010772705
    ],
    [
        1,
        0,
        1,
        25,
        false,
        0.0010990947923902729,
        8.457328469963355e-15,
        0.41958093643188477
    ],
    [
        1,
        0,
        1,
        25,
        true,
        1.704622086160787e-30,
        1.492195966115929e-14,
        0.3608818054199219
    ],
    [
        1,
        0,
        1,
        50,
        false,
        0.0001826676002852042,
        2.6990648196366743e-11,
        6.38695502281189
    ],
    [
        1,
        0,
        1,
        50,
        true,
        6.988777512302152e-27,
        8.497098180463351e-14,
        4.344030141830444
    ],
    [
        1,
        0,
        2,
        25,
        false,
        8.03918001511204e-30,
        3.3755072615471318e-15,
        0.26931095123291016
    ],
    [
        1,
        0,
        2,
        25,
        true,
        2.050315191455156e-30,
        5.968835734357286e-16,
        0.2885928153991699
    ],
    [
        1,
        0,
        2,
        50,
        false,
        0.10123400426238673,
        0.5176781619022485,
        3.3514411449432373
    ],
    [
        1,
        0,
        2,
        50,
        true,
        4.538748481060834e-27,
        5.311558068474424e-14,
        3.854736804962158
    ],
    [
        1,
        0,
        10,
        25,
        false,
        2.628577223090804e-05,
        0.0024418099569424212,
        0.25225400924682617
    ],
    [
        1,
        0,
        10,
        25,
        true,
        2.690136941221344e-32,
        3.660447377193209e-16,
        0.255126953125
    ],
    [
        1,
        0,
        10,
        50,
        false,
        1.290761331109766e-30,
        1.509494476649507e-15,
        2.9260268211364746
    ],
    [
        1,
        0,
        10,
        50,
        true,
        5.595484837740394e-31,
        2.352811322092222e-16,
        2.9046831130981445
    ],
    [
        1,
        0.0001,
        0,
        25,
        false,
        0.004660647206308877,
        2.2647567241460907e-13,
        1.3722810745239258
    ],
    [
        1,
        0.0001,
        0,
        25,
        true,
        5.210746076079785e-28,
        3.281285305801344e-14,
        0.858069896697998
    ],
    [
        1,
        0.0001,
        0,
        50,
        false,
        0.0022697871386571245,
        1.2531097361749977e-11,
        54.54861092567444
    ],
    [
        1,
        0.0001,
        0,
        50,
        true,
        8.502997051622337e-26,
        2.3901827906112856e-11,
        21.70769190788269
    ],
    [
        1,
        0.0001,
        0.1,
        25,
        false,
        0.006780830752483086,
        0.09465388771124497,
        1.151503086090088
    ],
    [
        1,
        0.0001,
        0.1,
        25,
        true,
        2.6447980457482342e-28,
        4.328051195335748e-14,
        0.672821044921875
    ],
    [
        1,
        0.0001,
        0.1,
        50,
        false,
        0.0014112055680007118,
        4.263294036275771e-12,
        40.72966980934143
    ],
    [
        1,
        0.0001,
        0.1,
        50,
        true,
        1.7354358016163299e-25,
        1.7926734752716112e-12,
        16.964537858963013
    ],
    [
        1,
        0.0001,
        0.5,
        25,
        false,
        0.7071540662888908,
        0.170868755318022,
        0.490433931350708
    ],
    [
        1,
        0.0001,
        0.5,
        25,
        true,
        1.00172654500293e-27,
        2.002704314976107e-14,
        0.4267151355743408
    ],
    [
        1,
        0.0001,
        0.5,
        50,
        false,
        0.0793228842917429,
        0.57587765868063,
        10.61921215057373
    ],
    [
        1,
        0.0001,
        0.5,
        50,
        true,
        6.85587669139143e-25,
        7.343373830198171e-13,
        6.969789028167725
    ],
    [
        1,
        0.0001,
        1,
        25,
        false,
        0.0013257662596457306,
        8.457328469963355e-15,
        0.3680849075317383
    ],
    [
        1,
        0.0001,
        1,
        25,
        true,
        5.387037054846476e-29,
        1.492195966115929e-14,
        0.3305399417877197
    ],
    [
        1,
        0.0001,
        1,
        50,
        false,
        0.00013178225036809138,
        2.6990648196366743e-11,
        5.784695625305176
    ],
    [
        1,
        0.0001,
        1,
        50,
        true,
        2.836038380307647e-26,
        8.497098180463351e-14,
        4.118849992752075
    ],
    [
        1,
        0.0001,
        2,
        25,
        false,
        3.6135432596514524e-29,
        3.3755072615471318e-15,
        0.27122926712036133
    ],
    [
        1,
        0.0001,
        2,
        25,
        true,
        7.581629754799995e-29,
        5.968835734357286e-16,
        0.2841629981994629
    ],
    [
        1,
        0.0001,
        2,
        50,
        false,
        0.3078871990882162,
        0.5176781619022485,
        3.285107135772705
    ],
    [
        1,
        0.0001,
        2,
        50,
        true,
        1.9432443364899805e-27,
        5.311558068474424e-14,
        3.171799898147583
    ],
    [
        1,
        0.0001,
        10,
        25,
        false,
        6.304133044619383e-05,
        0.0024418099569424212,
        0.24576282501220703
    ],
    [
        1,
        0.0001,
        10,
        25,
        true,
        3.5846074741774405e-31,
        3.660447377193209e-16,
        0.2408919334411621
    ],
    [
        1,
        0.0001,
        10,
        50,
        false,
        3.3519526621515005e-30,
        1.509494476649507e-15,
        2.68571400642395
    ],
    [
        1,
        0.0001,
        10,
        50,
        true,
        1.9318545909145774e-31,
        2.352811322092222e-16,
        2.9574880599975586
    ],
    [
        1,
        0.001,
        0,
        25,
        false,
        0.006596592689293409,
        2.2647567241460907e-13,
        1.3271400928497314
    ],
    [
        1,
        0.001,
        0,
        25,
        true,
        2.0470572550314954e-21,
        3.848344106658042e-10,
        0.9546399116516113
    ],
    [
        1,
        0.001,
        0,
        50,
        false,
        0.0026174594926005527,
        1.9525771855817495e-08,
        337.52182722091675
    ],
    [
        1,
        0.001,
        0,
        50,
        true,
        1.5835174876422028e-23,
        4.918062726288839e-11,
        33.52894997596741
    ],
    [
        1,
        0.001,
        0.1,
        25,
        false,
        0.005803426443560582,
        0.0946538877116184,
        1.075362205505371
    ],
    [
        1,
        0.001,
        0.1,
        25,
        true,
        1.737975663026583e-21,
        5.614813249498848e-10,
        0.754277229309082
    ],
    [
        1,
        0.001,
        0.1,
        50,
        false,
        0.0018462359454805585,
        1.13780606570226e-08,
        56.47961783409119
    ],
    [
        1,
        0.001,
        0.1,
        50,
        true,
        2.7121105414875187e-25,
        8.773239665859878e-12,
        23.492223978042603
    ],
    [
        1,
        0.001,
        0.5,
        25,
        false,
        0.5872642249467094,
        0.17086875531861517,
        0.4820377826690674
    ],
    [
        1,
        0.001,
        0.5,
        25,
        true,
        7.50630534676178e-21,
        2.9168099557613663e-10,
        0.43990111351013184
    ],
    [
        1,
        0.001,
        0.5,
        50,
        false,
        0.18636190201179545,
        0.575877885087939,
        11.559076070785522
    ],
    [
        1,
        0.001,
        0.5,
        50,
        true,
        1.2386343535315597e-24,
        2.634434928302529e-12,
        9.95973014831543
    ],
    [
        1,
        0.001,
        1,
        25,
        false,
        0.0007506655900556497,
        6.5667696468770094e-15,
        0.38814282417297363
    ],
    [
        1,
        0.001,
        1,
        25,
        true,
        6.407446317869409e-21,
        4.235280573751907e-10,
        0.3625791072845459
    ],
    [
        1,
        0.001,
        1,
        50,
        false,
        0.0002852310271091829,
        3.3122872947720736e-10,
        9.366701126098633
    ],
    [
        1,
        0.001,
        1,
        50,
        true,
        7.617715248577034e-26,
        3.991062545999023e-11,
        4.869449853897095
    ],
    [
        1,
        0.001,
        2,
        25,
        false,
        1.5211463400915501e-30,
        3.3755072615471318e-15,
        0.3226020336151123
    ],
    [
        1,
        0.001,
        2,
        25,
        true,
        4.2727487070808307e-29,
        3.5322141572641333e-15,
        0.2912280559539795
    ],
    [
        1,
        0.001,
        2,
        50,
        false,
        0.16204015574077887,
        0.5176781411023373,
        4.25747013092041
    ],
    [
        1,
        0.001,
        2,
        50,
        true,
        4.333254058702827e-27,
        2.275518374584468e-13,
        3.2543790340423584
    ],
    [
        1,
        0.001,
        10,
        25,
        false,
        3.1978513412489895e-05,
        0.0024418099569424212,
        0.26233792304992676
    ],
    [
        1,
        0.001,
        10,
        25,
        true,
        1.1336405203865568e-31,
        6.218193347145619e-17,
        0.30223894119262695
    ],
    [
        1,
        0.001,
        10,
        50,
        false,
        8.94357042803889e-30,
        1.6894251912082464e-15,
        2.8888421058654785
    ],
    [
        1,
        0.001,
        10,
        50,
        true,
        4.017215121037598e-30,
        2.561603459548452e-16,
        3.5441811084747314
    ],
    [
        1,
        0.01,
        0,
        25,
        false,
        0.0070948057678360465,
        1.3579459083001426e-09,
        1.635869026184082
    ],
    [
        1,
        0.01,
        0,
        25,
        true,
        5.065507626592341e-22,
        7.131606109849125e-13,
        1.1986141204833984
    ],
    [
        1,
        0.01,
        0,
        50,
        false,
        0.03612554435181032,
        0.34370569744153384,
        118.17617011070251
    ],
    [
        1,
        0.01,
        0,
        50,
        true,
        3.725178996602791e-20,
        2.395647112382824e-09,
        81.80758905410767
    ],
    [
        1,
        0.01,
        0.1,
        25,
        false,
        0.00868291194634725,
        0.06008428350994708,
        1.4977490901947021
    ],
    [
        1,
        0.01,
        0.1,
        25,
        true,
        1.9473079711849407e-26,
        3.2526448182322975e-12,
        1.0333690643310547
    ],
    [
        1,
        0.01,
        0.1,
        50,
        false,
        0.013646214084587747,
        0.27629921540286867,
        91.98272490501404
    ],
    [
        1,
        0.01,
        0.1,
        50,
        true,
        9.446736801623541e-23,
        1.6569460660109428e-11,
        60.076504707336426
    ],
    [
        1,
        0.01,
        0.5,
        25,
        false,
        0.26438510545766264,
        0.08750968675279969,
        0.714306116104126
    ],
    [
        1,
        0.01,
        0.5,
        25,
        true,
        9.093516559473081e-27,
        2.0363075558834013e-14,
        0.4833810329437256
    ],
    [
        1,
        0.01,
        0.5,
        50,
        false,
        0.0013913957302054817,
        0.04281905578971209,
        27.520190954208374
    ],
    [
        1,
        0.01,
        0.5,
        50,
        true,
        3.9956440890939485e-22,
        8.0109944401699e-11,
        15.792442321777344
    ],
    [
        1,
        0.01,
        1,
        25,
        false,
        0.0008072786439815143,
        1.1968790020723682e-10,
        0.42561793327331543
    ],
    [
        1,
        0.01,
        1,
        25,
        true,
        1.586119830531009e-26,
        3.674863253156892e-13,
        0.33056092262268066
    ],
    [
        1,
        0.01,
        1,
        50,
        false,
        1.0878625718603259e-20,
        4.440645215561278e-09,
        7.186464309692383
    ],
    [
        1,
        0.01,
        1,
        50,
        true,
        2.2653704971528136e-23,
        2.7888750825492808e-11,
        6.197213172912598
    ],
    [
        1,
        0.01,
        2,
        25,
        false,
        8.01020219624832e-29,
        6.3321424534741e-14,
        0.2773299217224121
    ],
    [
        1,
        0.01,
        2,
        25,
        true,
        1.40481178840233e-28,
        3.3410093190334746e-15,
        0.2815279960632324
    ],
    [
        1,
        0.01,
        2,
        50,
        false,
        0.013968394802092176,
        0.08080290333144627,
        3.812143087387085
    ],
    [
        1,
        0.01,
        2,
        50,
        true,
        4.771398611617995e-28,
        2.4397089440688393e-13,
        3.4388508796691895
    ],
    [
        1,
        0.01,
        10,
        25,
        false,
        1.3383826112655534e-05,
        0.00022157234530500465,
        0.2833080291748047
    ],
    [
        1,
        0.01,
        10,
        25,
        true,
        3.2281643294656124e-32,
        8.230843216757844e-17,
        0.2792928218841553
    ],
    [
        1,
        0.01,
        10,
        50,
        false,
        1.9654813026798441e-31,
        1.5233987703131294e-16,
        2.937985897064209
    ],
    [
        1,
        0.01,
        10,
        50,
        true,
        8.557998144260399e-32,
        1.5881157781845543e-16,
        2.7571537494659424
    ]
]

==> regret_matching.json <==
[{"cfr": false, "sm": false, "shift": false, "log_actions": 7, "log_quasi": 10, "its": [12800, 25600, 38400, 51200, 64000, 76800, 89600, 102400, 115200, 128000, 140800, 153600, 166400, 179200, 192000, 204800, 217600, 230400, 243200, 256000, 268800, 281600, 294400, 307200, 320000, 332800, 345600, 358400, 371200, 384000, 396800, 409600, 422400, 435200, 448000, 460800, 473600, 486400, 499200, 512000, 524800, 537600, 550400, 563200, 576000, 588800, 601600, 614400, 627200, 640000, 652800, 665600, 678400, 691200, 704000, 716800, 729600, 742400, 755200, 768000, 780800, 793600, 806400, 819200, 832000, 844800, 857600, 870400, 883200, 896000, 908800, 921600, 934400, 947200, 960000, 972800, 985600, 998400, 1011200, 1024000, 1036800, 1049600, 1062400, 1075200, 1088000, 1100800, 1113600, 1126400, 1139200, 1152000, 1164800, 1177600, 1190400, 1203200, 1216000, 1228800, 1241600, 1254400, 1267200, 1280000], "rewards": [[0.23913020428433712, 0.23946709192154864], [0.2390123061966813, 0.23860372269490043], [0.2406194720139519, 0.23850253949806136], [0.23909195415579237, 0.23810356554748383], [0.2397328473339949, 0.2387141010760484], [0.23907913133054468, 0.23995592264082571], [0.2396537860942518, 0.23920526342293486], [0.24006088921519403, 0.23988045293948124], [0.23872587253611782, 0.23906261496540682], [0.23987954942371004, 0.23993269573720608], [0.23995907008524775, 0.23941179005274782], [0.23892217138505484, 0.23927885194189097], [0.23929790487135724, 0.23963646574372793], [0.23937801974974598, 0.2392368144419004], [0.238768757542637, 0.239298080511554], [0.23933507766779677, 0.2389254600150019], [0.23978097321956748, 0.23935245600240568], [0.23911035769372427, 0.2389933879612725], [0.24008151782380796, 0.23927369097760604], [0.2393533334401068, 0.23840112059757007], [0.2388936234445897, 0.23856458501465605], [0.2401950878041348, 0.23894762226036387], [0.240149543294903, 0.23929572891336132], [0.2392009753100523, 0.23877171118373525], [0.23913751059808372, 0.23838046983487346], [0.23933029467858824, 0.23850412784703595], [0.23919432742356858, 0.23871870373136728], [0.23936876636959928, 0.2382764709428906], [0.23956994619669783, 0.23905057365385368], [0.23964029562022943, 0.23871269223735053], [0.2398049476448214, 0.23872255208990856], [0.23923887753873085, 0.2384903571645689], [0.23908195886748582, 0.23846680449815993], [0.23924325190127307, 0.23878652680097281], [0.23913332263338005, 0.23882144491929716], [0.23939486846253072, 0.23928783893371422], [0.23915008392811365, 0.23908199260466714], [0.23869024884929793, 0.23890511819534255], [0.23920421706594852, 0.23877268046932396], [0.23973742239570256, 0.23858396117974154], [0.23996204116491188, 0.2392041008083348], [0.23929878988735725, 0.23916972539327094], [0.23965428423507917, 0.23924204271248123], [0.2392387395278093, 0.23928858597418923], [0.23930311544905503, 0.2387013826936375], [0.23893313659251256, 0.23841414045347506], [0.23889033066409882, 0.23894469007362273], [0.23919826767860955, 0.23847479220862933], [0.2389947325697485, 0.2388001809890692], [0.23910057437853444, 0.23895921224610142], [0.23875531090129715, 0.2389562203244111], [0.2389102013017026, 0.23870162800562147], [0.23913053425576636, 0.2392014928475289], [0.23915593527958007, 0.2390871938361737], [0.23924379351465164, 0.23911489532093247], [0.23908267485316534, 0.2392418752882828], [0.23890784263235787, 0.23889224288992772], [0.2391279596782191, 0.2387725322416164], [0.23923606803631564, 0.23910882309359976], [0.23880563125352824, 0.23876613116023104], [0.23906753448337895, 0.23845548618874768], [0.2391291777045225, 0.2390757480513242], [0.2392837088974597, 0.23879317318974036], [0.23908976731397236, 0.23902447818728412], [0.2387912205676021, 0.2388851144408184], [0.23866200361219217, 0.23907189464706055], [0.2388207699306621, 0.23930871642121246], [0.23884772193749532, 0.2390962124848402], [0.23876626440769944, 0.2391311552196323], [0.23870919822805975, 0.23937492662023752], [0.23870476705179283, 0.2390008107026787], [0.2386450668926019, 0.23873030735755113], [0.2389029771993994, 0.23873363326823469], [0.2388554220081873, 0.23887710839507037], [0.23876979854956334, 0.23879468953624877], [0.23843729866397034, 0.23877888375792755], [0.23865193848775573, 0.23910966671563544], [0.2384707141925114, 0.23929997891884175], [0.23859411193045615, 0.23895663520357027], [0.23904664543253365, 0.23903865622173961], [0.23884028228901213, 0.23892377907215132], [0.23899609343788855, 0.23885229001152902], [0.23879227773110515, 0.2389886976514669], [0.2385069116576245, 0.23880126678978636], [0.23895644785780906, 0.2386214672649284], [0.23904609540839947, 0.23884522371367897], [0.23892834310601355, 0.23889088381788257], [0.23921279386401456, 0.2387222597226023], [0.23885943270774512, 0.23865981884222334], [0.23879118824577444, 0.23853232952218342], [0.23884489068867473, 0.23873942617791077], [0.23869995673123143, 0.23883440185551505], [0.23899263746884566, 0.23867122658820714], [0.23860959709428317, 0.23851502562290555], [0.2387763190040892, 0.23846017314117585], [0.23886538930273832, 0.23855756658802882], [0.2391038447224755, 0.23876901796644717], [0.23891998255718133, 0.23871575826897623], [0.2390192891303263, 0.23913872928067353], [0.238819659421062, 0.2389807714478548]], "nashconv_values": [0.010724196311006379, 0.006559703838606712, 0.0036690369503148135, 0.0046117695305608886, 0.0038228169174576165, 0.00447072029971321, 0.0032496756698448814, 0.0032032421366698927, 0.0024161513812990254, 0.0031321699467979636, 0.002575137203450817, 0.0020040130840668358, 0.0023262168879230327, 0.002182833394042738, 0.002219056062007757, 0.001925342260651941, 0.0026064354043550397, 0.0018903561144681391, 0.0017927721754212034, 0.0020931822006730327, 0.002665964590761155, 0.002173377686476796, 0.0018772404555610078, 0.0018594154141519104, 0.0020389887060220935, 0.0017633302350391344, 0.0021633539100087695, 0.0024554079674520557, 0.0017372320840591815, 0.0019070550656149488, 0.001967861818225697, 0.0019543059655751926, 0.001705199035517413, 0.001221052773332093, 0.0013383430657747386, 0.0011745851843471267, 0.0017900264683599065, 0.0014582510517231195, 0.001747829211402624, 0.0015981227536829012, 0.0014614605159107286, 0.0013997701633884363, 0.001176542044291018, 0.0020478771584676037, 0.001702239455713933, 0.001262113299625528, 0.0013529860095027324, 0.0013210334128132828, 0.0017659126359458321, 0.0013376754607369312, 0.0012488936383955596, 0.001091925658551568, 0.0014330817433139131, 0.001188151409839272, 0.0012137954539823415, 0.0011424892956629906, 0.0012103628259829968, 0.0012658788895927586, 0.0010992919262300116, 0.0011266286615686238, 0.0012506398066108593, 0.00108912801816341, 0.0009329820589068782, 0.0008687770924401261, 0.0010001220117017429, 0.001050089412853783, 0.0010497845805342576, 0.0009163289720508783, 0.0008605322518362712, 0.0008436484441458614, 0.0007948916974732656, 0.0008090492732466537, 0.0010373454175227892, 0.0008047355964844738, 0.0007463134321450959, 0.0010213215446678858, 0.0008513407714358379, 0.0009775082261460621, 0.00068203974245859, 0.000840312867599613, 0.0009559576441265372, 0.0008429476772239264, 0.0009319406867530355, 0.0009006006571996017, 0.0006783960659235699, 0.0007707677513862088, 0.0010294941850977068, 0.0009141938457643828, 0.0010171136105832923, 0.0007392494536092031, 0.0008782416792074144, 0.0006967849009350546, 0.0009463767622605035, 0.0010608501021165673, 0.000982860419870224, 0.0008905116693602999, 0.0008762905063200432, 0.0008512321054766903, 0.0009675885349079982, 0.001011913379894397], "quasinashconv_values": [0.024569406767681323, 0.022614745385323876, 0.019812052308804923, 0.02137485953533816, 0.02073976430110147, 0.019383950805104855, 0.020471635940622845, 0.019448275636169077, 0.018407146717349443, 0.020086922949061364, 0.020856081777012703, 0.019218644954464514, 0.018917123376215372, 0.01959480816141465, 0.020577966549173765, 0.01924740634944669, 0.018955245487345007, 0.020674998848575377, 0.019508073366198586, 0.020149681879846837, 0.02092621098279357, 0.019436229116206738, 0.020076408076784513, 0.021771212322958367, 0.019250136874332885, 0.01983876952598479, 0.02016036471089544, 0.020267855331263768, 0.01850200376772787, 0.02009497553963846, 0.01989251244442969, 0.01874391295498229, 0.01927908707907877, 0.018260289323762308, 0.018575379211575066, 0.019226347815071904, 0.018963752637129877, 0.019188081484255215, 0.020044555249493196, 0.019255588159449638, 0.019008248681030876, 0.01900194040819128, 0.021002082389617593, 0.02132405524865133, 0.02095932063275563, 0.020090304620617255, 0.018244690436312494, 0.019380703053315074, 0.01956592612220892, 0.018894708697063917, 0.019957222111853246, 0.019321920337678627, 0.018158917533822372, 0.020512858689608532, 0.019207405362874713, 0.02061349096403023, 0.019873723357671458, 0.019386437634073467, 0.02008736164238839, 0.01952554740886936, 0.019830773742121832, 0.02050510901088387, 0.02065220576967397, 0.019626413051648472, 0.01884728800403801, 0.01969933601073018, 0.019715762368113704, 0.020617252000859676, 0.020354951341697458, 0.019627823330760297, 0.019183060345811298, 0.020615779398434175, 0.020111700079169154, 0.019201832335528524, 0.019479454405270158, 0.020111301303764928, 0.01913376946128237, 0.01949762580515607, 0.019166408720945077, 0.019274039202717724, 0.019675807812277096, 0.019817843978395755, 0.01972846511360704, 0.019760271948584207, 0.019710607563266258, 0.0198688497597361, 0.019965348434504177, 0.019970041988078613, 0.020056959491560805, 0.019898803980648333, 0.019591019305975232, 0.019333653547198876, 0.01957353473080961, 0.019180843078537457, 0.01983978203773651, 0.019225384656736427, 0.019240341722750964, 0.01918266746799424, 0.019631639011284008, 0.019777476029922636], "computation_time": [2.643326997756958, 2.676640272140503, 2.7110750675201416, 2.750169038772583, 2.7820069789886475, 2.8113558292388916, 2.8355321884155273, 2.8662638664245605, 2.9021451473236084, 2.9266140460968018, 2.9569733142852783, 2.9909753799438477, 3.0267603397369385, 3.0643677711486816, 3.094827890396118, 3.133723020553589, 3.161515712738037, 3.1868910789489746, 3.214693307876587, 3.238884210586548, 3.2728192806243896, 3.303065538406372, 3.333845376968384, 3.3644721508026123, 3.414147138595581, 3.4443106651306152, 3.480907678604126, 3.512174367904663, 3.553133249282837, 3.584693193435669, 3.6146674156188965, 3.6493396759033203, 3.681671619415283, 3.722820281982422, 3.752582311630249, 3.7894580364227295, 3.819455862045288, 3.854536771774292, 3.8820736408233643, 3.9216458797454834, 3.9608309268951416, 4.004084825515747, 4.034799814224243, 4.0652360916137695, 4.08900785446167, 4.152028799057007, 4.201858758926392, 4.228353023529053, 4.259604215621948, 4.294064044952393, 4.324373006820679, 4.357656717300415, 4.394840717315674, 4.428603887557983, 4.459695816040039, 4.490609645843506, 4.521199464797974, 4.550481796264648, 4.60920262336731, 4.634862422943115, 4.65869140625, 4.690226793289185, 4.725801944732666, 4.7670207023620605, 4.812381982803345, 4.847248077392578, 4.8742029666900635, 4.911830186843872, 4.9387571811676025, 4.969911098480225, 4.999727964401245, 5.02426290512085, 5.058704614639282, 5.095266580581665, 5.12588357925415, 5.1566994190216064, 5.1902995109558105, 5.2213966846466064, 5.257507085800171, 5.29152512550354, 5.322293043136597, 5.347132205963135, 5.386003255844116, 5.415976285934448, 5.448172092437744, 5.495215177536011, 5.519634246826172, 5.55041241645813, 5.587435245513916, 5.622766017913818, 5.658103942871094, 5.6887311935424805, 5.7150678634643555, 5.747853994369507, 5.778425931930542, 5.808866262435913, 5.839710474014282, 5.870023488998413, 5.9059672355651855, 5.936554431915283]}, {"cfr": false, "sm": false, "shift": false, "log_actions": 8, "log_quasi": 11, "its": [25600, 51200, 76800, 102400, 128000, 153600, 179200, 204800, 230400, 256000, 281600, 307200, 332800, 358400, 384000, 409600, 435200, 460800, 486400, 512000, 537600, 563200, 588800, 614400, 640000, 665600, 691200, 716800, 742400, 768000, 793600, 819200, 844800, 870400, 896000, 921600, 947200, 972800, 998400, 1024000, 1049600, 1075200, 1100800, 1126400, 1152000, 1177600, 1203200, 1228800, 1254400, 1280000, 1305600, 1331200, 1356800, 1382400, 1408000, 1433600, 1459200, 1484800, 1510400, 1536000, 1561600, 1587200, 1612800, 1638400, 1664000, 1689600, 1715200, 1740800, 1766400, 1792000, 1817600, 1843200, 1868800, 1894400, 1920000, 1945600, 1971200, 1996800, 2022400, 2048000, 2073600, 2099200, 2124800, 2150400, 2176000, 2201600, 2227200, 2252800, 2278400, 2304000, 2329600, 2355200, 2380800, 2406400, 2432000, 2457600, 2483200, 2508800, 2534400, 2560000], "rewards": [[0.2384184735016356, 0.2402541297513706], [0.23780043831459888, 0.2384546464259794], [0.23687933796252159, 0.23905304494277915], [0.23779716926142852, 0.23881451348371502], [0.23719437827848466, 0.23783580572940663], [0.23743118466815094, 0.23771970354058122], [0.23813698258019605, 0.2380198326508248], [0.23743154475396056, 0.23772948858389506], [0.23787937889671312, 0.23732210866203574], [0.2381202307183987, 0.2378627541693471], [0.23802100331538362, 0.23795565736037622], [0.2382949655125726, 0.2374293233367947], [0.23922003113604554, 0.23771243710585555], [0.23780204723917167, 0.23718694327676498], [0.2382671321876317, 0.23706691690139503], [0.2383274613176039, 0.23728846475438736], [0.23953952896073472, 0.23708303412342946], [0.23983159489387051, 0.23690542204974616], [0.23947992723910555, 0.2371963715763144], [0.239995397215399, 0.23746789632826923], [0.23958106063567547, 0.23740743624895158], [0.2393426999301071, 0.2374982984269211], [0.2389277028831979, 0.2371570621238137], [0.23911147521781437, 0.23720888085590996], [0.2392828349386461, 0.23734288712641258], [0.2391216070325915, 0.23691174259781184], [0.23831726054852898, 0.23674875400657658], [0.2381309552354221, 0.23672123778382914], [0.23837295557967492, 0.23698700810151652], [0.23888932917651157, 0.23712107834169438], [0.23823754125380836, 0.2370402572295579], [0.23868839673735537, 0.23706138924289183], [0.23822564661168263, 0.23707087738966903], [0.2378130449481578, 0.23707520502772328], [0.23895854362675537, 0.2369498117641175], [0.23886906903059285, 0.23730279629303563], [0.23859802853987755, 0.23711925246594576], [0.239463248032179, 0.23720506580148598], [0.23945652473002482, 0.23763153364341516], [0.23925164763267973, 0.2376691678970982], [0.23910760250448396, 0.23787141672085796], [0.2385094426287686, 0.23777673246279601], [0.23819560777607052, 0.23785296677181023], [0.23802469590008052, 0.23791253813600977], [0.2385710107869225, 0.23774119080442452], [0.2385628797946875, 0.2376146262244679], [0.23820001642476565, 0.23738976811668352], [0.23810440529779237, 0.23711989598837396], [0.2387045889747999, 0.23697243461778028], [0.2388710597830314, 0.2369816046259876], [0.23896053131891942, 0.2370528572303727], [0.23929706501063477, 0.23725380820187447], [0.23853845677774377, 0.2373215164268323], [0.23884644822088857, 0.23732269985566998], [0.23846715576431307, 0.2371933883495148], [0.2390615835694808, 0.23724466760417848], [0.2388072020761644, 0.23724285607046908], [0.23867870595922275, 0.2372144763684782], [0.23834579740612072, 0.2372313422370605], [0.23838548102524573, 0.23720578917556506], [0.23859705081657737, 0.23707571324396465], [0.23892038552479747, 0.23698523267950564], [0.23915402288146143, 0.2368801211675735], [0.23901226705451958, 0.2369824871340931], [0.23899938412501082, 0.23707036434869755], [0.2387719790219835, 0.23706535370667653], [0.23889884804608372, 0.23701119542924354], [0.2387619348948326, 0.23688045910107688], [0.2388502015723878, 0.23690090509962058], [0.2389525954590484, 0.23703181075887614], [0.23899821366267032, 0.23697493455128116], [0.2392351010476057, 0.23685693708749278], [0.2391682425820082, 0.23681963911214454], [0.2387996834950998, 0.2367123353668915], [0.23888233184263416, 0.23675851606902565], [0.2388907152580499, 0.23681759518844595], [0.23884671216216757, 0.2367042750418022], [0.23853373537726857, 0.23672334222833644], [0.2387890427408159, 0.23679953080519528], [0.2385651677406491, 0.2368287512764348], [0.23861704194952155, 0.23673886064271824], [0.2386022530923687, 0.23681477830907194], [0.23850650009886476, 0.23691474128911638], [0.23856066345466262, 0.23678474867999993], [0.23841208536842773, 0.2367635723071105], [0.23866700614693426, 0.236793197439424], [0.23846962895184332, 0.23677450054535573], [0.23854051989603953, 0.23692785328804583], [0.23844769746154448, 0.2368128163838527], [0.23847037354249923, 0.23698325771667528], [0.2388721522850431, 0.23691348044861343], [0.23855239488864372, 0.23694904285752577], [0.2383218246028887, 0.23690347834063072], [0.23825093666657682, 0.2369776572705971], [0.23846866141434472, 0.23685370637165065], [0.23850548939157384, 0.23696903815688714], [0.23864332012700645, 0.23691310425580897], [0.23827207039127, 0.2369631451483109], [0.23808202135513343, 0.23691126762867265], [0.2382286304702142, 0.23696534800615637]], "nashconv_values": [0.005473899719233233, 0.003386560352582696, 0.005038310636127363, 0.00390804819878382, 0.0027245672213027927, 0.0029792212626467973, 0.0028689973316463058, 0.002484556018497258, 0.002481362782909141, 0.002833175570865182, 0.0023506209870909345, 0.002879712694377007, 0.002558639489468828, 0.0017771857261459079, 0.00191379980184736, 0.001846897443201323, 0.0017831291253166126, 0.002170825735721693, 0.00192398057940249, 0.002006059056071985, 0.0018416235705110695, 0.0016811471790601495, 0.0015506748125407033, 0.0020310357811018365, 0.0018140333435628653, 0.0016249828649594344, 0.0017301976706749767, 0.0015829101792561584, 0.0017868008817610304, 0.0015832765587412423, 0.0019468734228530737, 0.0016449452215822613, 0.0015762617910935195, 0.0015376528464312589, 0.0018372713844940491, 0.0016698845106871696, 0.0014729619322368659, 0.0014315930777845376, 0.0017992680144781337, 0.0015779075834710388, 0.0016969364943492105, 0.0016419847284752653, 0.001818308498218485, 0.0017753176405571058, 0.0016076163045682101, 0.001305824338795336, 0.0014222831064606145, 0.001404621190454508, 0.001651898653987599, 0.0016121661819062938, 0.0013493896142739437, 0.0013095039937502106, 0.0013057806023346885, 0.001395671301514495, 0.0012148077796888257, 0.0013483439399228359, 0.0012883866580152559, 0.0012433508794297277, 0.0013441374825147456, 0.0010544574792559214, 0.0014323245553804487, 0.0013223006199036824, 0.001213631060577397, 0.0012948618252017485, 0.0012699941053228303, 0.0013452528910548323, 0.0013410591151989948, 0.0013216737973015535, 0.00111293116015046, 0.0015477461546618554, 0.0011880939210272556, 0.001217589809901859, 0.001258006970478981, 0.001136248944910434, 0.0010754231293289562, 0.0012116430757104502, 0.0010127478149938585, 0.001202802054083213, 0.0010687434845779442, 0.0011645158520809107, 0.0010937505089476107, 0.0009600260017665341, 0.0012312875483544705, 0.0010192477657867405, 0.0008768301953452351, 0.001241058218156732, 0.0013475768332183724, 0.0012309052104238494, 0.0010047199621705805, 0.001534521432285274, 0.0011269605993403375, 0.0011411117791651493, 0.0012845012948814738, 0.0013644745276149839, 0.0011059350761200848, 0.0009963149049833364, 0.0012818484107955108, 0.0009336137120406207, 0.0009597814928151982, 0.0011857285325918288], "quasinashconv_values": [0.01082420700431233, 0.011997923747002204, 0.012071595556895881, 0.01051091890988054, 0.012359231984390845, 0.012006890921109042, 0.011375176836626949, 0.012625556222877893, 0.011886681770161472, 0.011538445317353124, 0.011744121673533114, 0.011766720705046169, 0.010570878296284197, 0.012939442856479244, 0.012050294680573032, 0.011642060685307515, 0.010650828971881215, 0.011163007748995035, 0.010368453761131408, 0.01118027368091451, 0.011470147648263429, 0.010761175979335957, 0.012195120873121579, 0.011062367129521883, 0.01141319695290216, 0.011695583490791944, 0.012497230659731434, 0.011809799230138751, 0.01104705852011284, 0.010382160911483168, 0.011334946174544586, 0.010898420441860207, 0.011226105212834236, 0.011638751395198321, 0.01083764570050702, 0.01072263267402973, 0.011100783786388263, 0.010517547459158144, 0.01090059145608363, 0.011585925083833992, 0.010132644990483636, 0.011600224643620316, 0.01137120977285086, 0.011608566680941068, 0.011663473272507552, 0.0104842640908889, 0.011436471873989329, 0.011904974697169363, 0.011868262855063982, 0.010653786952181526, 0.010648528606804236, 0.01024547135722123, 0.01125557283201356, 0.01169455239374434, 0.011106194640070344, 0.011007731478621774, 0.01186939483489674, 0.011766485221166828, 0.011545192873013865, 0.011661335518188626, 0.012030102474636595, 0.010768292657432038, 0.011281201541027935, 0.011941808145073035, 0.011021588311036362, 0.01115284471942421, 0.011284881969655991, 0.011533564662395357, 0.011929567443853706, 0.011490198721712863, 0.011874066456508153, 0.011414992352907771, 0.011061640749709584, 0.01138948766547887, 0.011470665870279034, 0.011995014062161496, 0.012641724380003855, 0.012115741095963278, 0.011830592726087802, 0.011473698710938424, 0.011030186138302478, 0.012051340984233189, 0.011387527481474008, 0.011239852442128828, 0.011618385750097743, 0.011424635115256515, 0.01133185634631692, 0.011471792153453647, 0.011308309607838296, 0.011592362788384214, 0.011521039570263514, 0.010972468389859769, 0.012035199323090301, 0.01137045183355459, 0.01122042212684718, 0.011526376389215942, 0.011392625466622952, 0.011832877841761347, 0.011919269331231885, 0.011435115896362313], "computation_time": [2.568835735321045, 2.713001012802124, 2.810295820236206, 2.9141321182250977, 3.011141061782837, 3.136665105819702, 3.238231658935547, 3.3523313999176025, 3.464771032333374, 3.55889892578125, 3.656043529510498, 3.752753973007202, 3.849914312362671, 3.949660301208496, 4.056992530822754, 4.154384613037109, 4.241854906082153, 4.340228080749512, 4.438665151596069, 4.531053066253662, 4.629958868026733, 4.722447156906128, 4.950592994689941, 5.049492835998535, 5.157351970672607, 5.254085063934326, 5.351324081420898, 5.448534250259399, 5.554278135299683, 5.651782751083374, 5.753777742385864, 5.8560357093811035, 5.947749137878418, 6.044195175170898, 6.146125078201294, 6.27763295173645, 6.376845121383667, 6.478086948394775, 6.585435152053833, 6.68550705909729, 6.782020092010498, 6.878566265106201, 6.981405019760132, 7.080009937286377, 7.179961681365967, 7.266922473907471, 7.369991779327393, 7.464554786682129, 7.55918288230896, 7.6858367919921875, 7.8494040966033936, 7.98234486579895, 8.080435037612915, 8.15813398361206, 8.258801937103271, 8.379615068435669, 8.471058130264282, 8.616678953170776, 8.730112791061401, 8.862129211425781, 8.959813117980957, 9.055400133132935, 9.175073146820068, 9.284818887710571, 9.370211839675903, 9.469411849975586, 9.55698299407959, 9.660124778747559, 9.766384601593018, 9.86048698425293, 9.965716123580933, 10.06612777709961, 10.193758964538574, 10.297760009765625, 10.414639949798584, 10.508476257324219, 10.60700011253357, 10.714239835739136, 10.815789937973022, 10.922868251800537, 11.021029949188232, 11.143406867980957, 11.249612808227539, 11.342290878295898, 11.435388088226318, 11.547587394714355, 11.646789073944092, 11.749760627746582, 11.847332954406738, 11.974409103393555, 12.061208724975586, 12.166871547698975, 12.264254570007324, 12.376232624053955, 12.477771759033203, 12.571596622467041, 12.677520513534546, 12.773349285125732, 12.874804496765137, 12.959669351577759]}, {"cfr": false, "sm": false, "shift": false, "log_actions": 9, "log_quasi": 12, "its": [51200, 102400, 153600, 204800, 256000, 307200, 358400, 409600, 460800, 512000, 563200, 614400, 665600, 716800, 768000, 819200, 870400, 921600, 972800, 1024000, 1075200, 1126400, 1177600, 1228800, 1280000, 1331200, 1382400, 1433600, 1484800, 1536000, 1587200, 1638400, 1689600, 1740800, 1792000, 1843200, 1894400, 1945600, 1996800, 2048000, 2099200, 2150400, 2201600, 2252800, 2304000, 2355200, 2406400, 2457600, 2508800, 2560000, 2611200, 2662400, 2713600, 2764800, 2816000, 2867200, 2918400, 2969600, 3020800, 3072000, 3123200, 3174400, 3225600, 3276800, 3328000, 3379200, 3430400, 3481600, 3532800, 3584000, 3635200, 3686400, 3737600, 3788800, 3840000, 3891200, 3942400, 3993600, 4044800, 4096000, 4147200, 4198400, 4249600, 4300800, 4352000, 4403200, 4454400, 4505600, 4556800, 4608000, 4659200, 4710400, 4761600, 4812800, 4864000, 4915200, 4966400, 5017600, 5068800, 5120000], "rewards": [[0.2379866343233169, 0.2382722056431889], [0.23808106039627563, 0.23800344626334152], [0.23767912165584976, 0.2370943946407399], [0.2368119440748795, 0.2369556181805209], [0.23792449465708226, 0.23752144047535806], [0.23724559579822246, 0.23691165637823003], [0.23689329931588482, 0.23715297585918732], [0.2370898727016445, 0.23707820775820088], [0.23710900975904944, 0.23684638146060405], [0.23680684682529923, 0.23724125276259084], [0.23665611639257306, 0.23689358949216058], [0.2377686255980764, 0.23742568721138246], [0.23787025616343474, 0.23705972836134998], [0.23751498220022194, 0.23731024206575468], [0.23671357075052368, 0.2367439841348628], [0.2369962033756586, 0.23708440233902522], [0.2366615592856945, 0.2368640008623388], [0.23730983680354975, 0.23671169019487892], [0.2371264164261118, 0.23668744901653285], [0.2369576644592436, 0.23716656090710136], [0.23775318419317396, 0.23713297033793576], [0.23750469200931615, 0.23751396449150208], [0.23706011201644592, 0.23699533291841401], [0.23713407981165113, 0.23686281145132196], [0.23696634432969674, 0.23676160533146395], [0.2367508324830504, 0.236872551711296], [0.2366032679109802, 0.2368747819208447], [0.2371655669132199, 0.23705776393643674], [0.23707002098957286, 0.23694154713473467], [0.2370434896383078, 0.23697941042605464], [0.23679606798877986, 0.2367964058558482], [0.2368109860973996, 0.23687495895490243], [0.2369295905677833, 0.23676081521430764], [0.2373537082298216, 0.23677904281389667], [0.23687931716131777, 0.23673713959586948], [0.23655751900085115, 0.23665144165184399], [0.2369165190080723, 0.23689019435129655], [0.2368216537487377, 0.23673661739206098], [0.23664244276469876, 0.23689666050149924], [0.23685389169116944, 0.2367779991118249], [0.23695575392880253, 0.23694585280583974], [0.23655183735527577, 0.2366311857267034], [0.23695611527060562, 0.23657410441641993], [0.23748423361470264, 0.23689374632201537], [0.23728921171637252, 0.23671255327581817], [0.23698796719838894, 0.23665416274633222], [0.23699340566554034, 0.23684816335402537], [0.2368418637116041, 0.23665832256601002], [0.23697749131328827, 0.23687373209998885], [0.23700817407416241, 0.23678274583378664], [0.23696452789257305, 0.23680313453113722], [0.23691309095517238, 0.23691321481332908], [0.23689980729422655, 0.23683033642209575], [0.236913644863041, 0.23688901046432792], [0.23676322243490885, 0.23685923409437304], [0.2370289386868949, 0.23694805722831164], [0.23699215955144615, 0.236855100748353], [0.23673920908850513, 0.23684804980493138], [0.23699239603786793, 0.23671732601849288], [0.23675835243844123, 0.23686562535871677], [0.23693604664745893, 0.23692201321886303], [0.23681871023283257, 0.23670770713725836], [0.23676022753731896, 0.23674637380159103], [0.23694174313936425, 0.23695920387451772], [0.23691958227877222, 0.2367073781300716], [0.2369120008188968, 0.23668234545402034], [0.23701028549040593, 0.23694024676989944], [0.23690344423612475, 0.236766654417571], [0.23683621554427253, 0.23659333357220494], [0.23686393535088124, 0.23689508646078375], [0.23686815657811983, 0.2367860048145815], [0.23690688814385985, 0.2370362835075609], [0.23717208840167103, 0.2368017068385248], [0.23722467694481605, 0.2370916604469187], [0.23696970572238457, 0.23685185839896844], [0.23680770758535835, 0.23670270385473494], [0.23693773336480162, 0.2366792503571338], [0.23708645651449517, 0.2369816942264946], [0.23710172218002662, 0.23702777707926126], [0.23692578849325346, 0.23711052840352498], [0.23694331469143654, 0.2368895553393799], [0.23677328824298213, 0.23661742111946182], [0.23681661726846934, 0.23667899334858558], [0.23673060654167452, 0.2365427989523496], [0.23684243990805093, 0.2366693401370933], [0.23703359507578026, 0.23681536634256695], [0.23706659307693373, 0.2370517751842473], [0.23697035083400297, 0.2369682610231742], [0.23692570021737763, 0.23710981282539476], [0.23698179204575004, 0.23707547939899176], [0.23695073333715866, 0.23707756213912512], [0.2370228973591952, 0.23697652483120157], [0.23695741404758863, 0.23691665808909196], [0.23681098426856734, 0.23676507115243395], [0.2368439171213474, 0.2367029118618654], [0.2367814613119466, 0.23671997559211524], [0.236738464647875, 0.23671762813641758], [0.2367467865526655, 0.23690388175514543], [0.23677604711078035, 0.23685335913299915], [0.2367230906011983, 0.2369839048641507]], "nashconv_values": [0.004546376002715041, 0.004008601738957007, 0.0027816545664808012, 0.0028447910229734696, 0.0029627568528765302, 0.0025810930211805083, 0.0019590739170215754, 0.0025162750176356274, 0.0018915896954606048, 0.002236667516973212, 0.0019376334226103298, 0.001773436306691356, 0.0016711945575872411, 0.0017887206757649377, 0.001965239766902216, 0.0014752029296151714, 0.001476908109421804, 0.0015019280444369953, 0.0014503559117026166, 0.0015787418199346426, 0.0015363749659330905, 0.001429288924043065, 0.001546098645938715, 0.0011439010582375841, 0.0014519497416324023, 0.0012383543997288304, 0.0014098975040569561, 0.0012461573255723724, 0.001135357040018159, 0.0012559466189895896, 0.001357853232833467, 0.001211262222892695, 0.001435473682342564, 0.001281843615243472, 0.001058618337318934, 0.0012462200860634542, 0.0011558374212039813, 0.001150955847854851, 0.0012322931934870274, 0.0014653322276572123, 0.0010928167742358663, 0.0010765289620042195, 0.0010870744902275187, 0.0010559574366296731, 0.0009145071174388175, 0.001082625075067234, 0.001024572440770033, 0.0009136545528905526, 0.0008124054398288283, 0.00086366290779194, 0.0010894598132242805, 0.0010009482319150165, 0.000713966571963015, 0.0009345137224388289, 0.0008581858425168176, 0.0009088890392571214, 0.0008330812726841663, 0.0008338520573095975, 0.0008791646502865624, 0.0008620193917815988, 0.0008662739986054768, 0.0007707099772559511, 0.0009749653519926516, 0.0009231753115237773, 0.0008448726576186505, 0.0007881934295879689, 0.0009972888794038959, 0.0007933004379506725, 0.0009323516343803517, 0.0008570577813739322, 0.0008078904594335523, 0.0009056239895651463, 0.0008443934319461999, 0.0008740286094728877, 0.0009047525862879158, 0.0008611403382245975, 0.0007839549473601104, 0.0009389567421652645, 0.0007509906331513438, 0.0008412224703564508, 0.0007914698028916867, 0.0009693716365000715, 0.0007468133175271563, 0.0007893627018734084, 0.0007909093209849116, 0.0009134916837834905, 0.0008183482250178342, 0.0006851016573975743, 0.0007669353638340703, 0.0008755760096244569, 0.0010141054522182225, 0.0008807709584641166, 0.0008410820498861715, 0.0007435632271915182, 0.0007273623131945905, 0.000770231833891466, 0.0009174316987807796, 0.0009092855571148639, 0.0006442594058241324, 0.0007157915195158959], "quasinashconv_values": [0.007874898983630557, 0.006774634149227798, 0.005825341109154503, 0.006183061079857416, 0.00569123257695775, 0.006145738199733297, 0.005444478078724169, 0.006225907773296874, 0.006453609522450415, 0.0060348921875150174, 0.006764803514843459, 0.004932097328270102, 0.0055398598042487035, 0.005731288947528834, 0.006755012449587788, 0.006198663486531891, 0.006397789332337034, 0.006486631336944881, 0.006206677437621905, 0.006206007308749206, 0.005243150775581462, 0.00506647294040119, 0.006333287479006355, 0.006538816471316461, 0.006601970637064053, 0.006695631198666091, 0.006857491229425722, 0.0063075454911313555, 0.006346799250842222, 0.0062626941302698635, 0.007055672291835374, 0.0064175118561670685, 0.0068583204236384865, 0.006092677971841959, 0.006564729424857946, 0.007299671382974493, 0.006363304629521838, 0.006942437784310224, 0.006980073856354907, 0.006729844228792081, 0.0063256133972058315, 0.006904147102501257, 0.00715574700415475, 0.006057664502500337, 0.006404823852899172, 0.007051030249575152, 0.006526511931158274, 0.006847376069242267, 0.006578954192035524, 0.006313511621483442, 0.006559898909582584, 0.006618110261740279, 0.006496099099747299, 0.006752858607400686, 0.006684648125781706, 0.00650339785011822, 0.00695446550768547, 0.007178599652892137, 0.006622350731378762, 0.006618611378049144, 0.006479487028661857, 0.007181454659325209, 0.0071943884929218105, 0.006573648592192866, 0.007045392438311399, 0.006879923019143558, 0.00607133967107043, 0.006777704005335672, 0.006857517637234689, 0.0068818485921340045, 0.006895320853952058, 0.0065647974575386014, 0.0067362934640916305, 0.0062873577463697095, 0.0069235784588183025, 0.006726315655219334, 0.006851946312188745, 0.006359066854965317, 0.00654680480432171, 0.00634924696313538, 0.00645843297218518, 0.007157957032458778, 0.007151609302690015, 0.007082506941939709, 0.006796917577726047, 0.006597918537224801, 0.006504849177947775, 0.0061948087339915026, 0.006537561454462271, 0.0063952159238208905, 0.006396974129350197, 0.006410756434184789, 0.0062788658579405465, 0.006908807683980139, 0.00718376444704219, 0.006946871436254026, 0.0068374551633899605, 0.0068779034229657365, 0.0068401994558357215, 0.0066960595966655545], "computation_time": [2.8465709686279297, 3.185577869415283, 3.4889259338378906, 3.818593740463257, 4.144723653793335, 4.44396185874939, 4.7635650634765625, 5.094888687133789, 5.408504009246826, 5.728237152099609, 6.046125173568726, 6.368357181549072, 6.700531005859375, 7.03849720954895, 7.356557130813599, 7.6867311000823975, 8.004438161849976, 8.31309723854065, 8.61863899230957, 8.980544567108154, 9.352794647216797, 9.713693618774414, 10.036710500717163, 10.358867645263672, 10.690263509750366, 11.01440954208374, 11.334212064743042, 11.645986557006836, 11.98966932296753, 12.311248302459717, 12.646395206451416, 12.978691339492798, 13.333304405212402, 13.640909194946289, 13.936710357666016, 14.235875129699707, 14.51487112045288, 14.816927433013916, 15.14233922958374, 15.489014625549316, 15.812988758087158, 16.140503644943237, 16.486040830612183, 16.812110662460327, 17.12039279937744, 17.442173719406128, 17.749162673950195, 18.04722547531128, 18.36341667175293, 18.687910556793213, 19.085407257080078, 19.431482315063477, 19.756298303604126, 20.08687114715576, 20.41368532180786, 20.735323429107666, 21.087225198745728, 21.46027421951294, 21.791193962097168, 22.152901649475098, 22.48356866836548, 22.799569606781006, 23.15286374092102, 23.483056783676147, 23.802164793014526, 24.119497537612915, 24.465155839920044, 24.794484853744507, 25.149965047836304, 25.470133781433105, 25.802467584609985, 26.117194414138794, 26.449751615524292, 26.75340461730957, 27.06595468521118, 27.413909912109375, 27.729926109313965, 28.363956928253174, 28.678436517715454, 29.02730131149292, 29.344340324401855, 29.71254014968872, 30.088489294052124, 30.45224618911743, 30.835944175720215, 31.265318155288696, 31.85362935066223, 32.337140798568726, 32.84567832946777, 33.35740876197815, 33.738611936569214, 34.0683708190918, 34.504095792770386, 35.01276874542236, 35.42076563835144, 35.81624364852905, 36.192962884902954, 36.59618377685547, 37.12868094444275, 37.61927556991577]}, {"cfr": false, "sm": false, "shift": false, "log_actions": 10, "log_quasi": 13, "its": [102400, 204800, 307200, 409600, 512000, 614400, 716800, 819200, 921600, 1024000, 1126400, 1228800, 1331200, 1433600, 1536000, 1638400, 1740800, 1843200, 1945600, 2048000, 2150400, 2252800, 2355200, 2457600, 2560000, 2662400, 2764800, 2867200, 2969600, 3072000, 3174400, 3276800, 3379200, 3481600, 3584000, 3686400, 3788800, 3891200, 3993600, 4096000, 4198400, 4300800, 4403200, 4505600, 4608000, 4710400, 4812800, 4915200, 5017600, 5120000, 5222400, 5324800, 5427200, 5529600, 5632000, 5734400, 5836800, 5939200, 6041600, 6144000, 6246400, 6348800, 6451200, 6553600, 6656000, 6758400, 6860800, 6963200, 7065600, 7168000, 7270400, 7372800, 7475200, 7577600, 7680000, 7782400, 7884800, 7987200, 8089600, 8192000, 8294400, 8396800, 8499200, 8601600, 8704000, 8806400, 8908800, 9011200, 9113600, 9216000, 9318400, 9420800, 9523200, 9625600, 9728000, 9830400, 9932800, 10035200, 10137600, 10240000], "rewards": [[0.2374944895020978, 0.23724980244886168], [0.23676898810254385, 0.23685694301980179], [0.2369960341846331, 0.2365956028220564], [0.23657056246265612, 0.2369197675080515], [0.2364399547377205, 0.23680536467882324], [0.23676389972895417, 0.23685656937243504], [0.23652888150395984, 0.23711809506892478], [0.23622509178480258, 0.23659369643579478], [0.2365378080632156, 0.23667088607037268], [0.23656510291558508, 0.2368170673649179], [0.23606884877230633, 0.23646214291855483], [0.23617313835657136, 0.23667985264461755], [0.23642510802197372, 0.23702227794614322], [0.2365407244042245, 0.23668716761575165], [0.2361361212102191, 0.23662168408864354], [0.23647628699424134, 0.23681941394100703], [0.2363313519264817, 0.23685293327316953], [0.23650924441503693, 0.23674171583752734], [0.23616858155586126, 0.23649346541751803], [0.23613099779475438, 0.23659665003374394], [0.23606940103236024, 0.2364631753010456], [0.23644695061807447, 0.2368470677704065], [0.23634307884915304, 0.2366407680206501], [0.23653611882253547, 0.23665572596824247], [0.2363218185492588, 0.2365758538983343], [0.2363088686273231, 0.23653568737054992], [0.23629027350925805, 0.23651673619808533], [0.2363731900138115, 0.23672162470912644], [0.23636064222160952, 0.23667514443492105], [0.2363861790553865, 0.2365283273298375], [0.23612309212451665, 0.23635408379201817], [0.23629708154523382, 0.23652445231615077], [0.23663898282491064, 0.23658584194660598], [0.23632469252340566, 0.23663538248171956], [0.23641774576648375, 0.2366401337004031], [0.2362690222305026, 0.23669208895429888], [0.2362932043899203, 0.23660378082308098], [0.23618556226274437, 0.23655474545620522], [0.23641940240151854, 0.236506998684394], [0.23635274763511135, 0.23674728613817053], [0.2363973632822296, 0.23669748526646195], [0.23641608665395375, 0.23655651330890554], [0.23651930453678593, 0.2364996540493139], [0.23652325262233745, 0.23663379804439208], [0.23644774356170967, 0.2365455803724319], [0.23653110906902866, 0.2365899428812072], [0.23643494594242315, 0.23648768008839344], [0.23644912607055724, 0.23654429326237641], [0.2363031867033934, 0.23644552733447352], [0.2364575306904525, 0.23652199658712783], [0.2363453504992419, 0.23653954238547048], [0.23631796072258168, 0.23637448454428162], [0.23641477056503535, 0.23639061474188258], [0.23636824953841867, 0.2364740574356735], [0.23669137733293275, 0.23658152312973274], [0.23647445883444235, 0.23649961446313675], [0.23640148724964866, 0.23652338263422373], [0.23634739227914947, 0.2364639147366666], [0.23638042502431372, 0.2366218615198758], [0.23645655408767882, 0.23661462935992889], [0.2364431557504301, 0.23653469348903583], [0.2363285893407735, 0.2365368690390684], [0.23635811787788835, 0.23649253291581304], [0.23642248418592, 0.23665565869760574], [0.23651705886788954, 0.23661107790827657], [0.23645845939685983, 0.23656456487569955], [0.2364649438998423, 0.236531923355471], [0.23627703581388498, 0.2364456324034011], [0.23634769963385097, 0.2365110084865654], [0.23649115665825476, 0.23646958295646325], [0.23647447679789677, 0.23652589423535222], [0.23640856746014982, 0.23643175011371226], [0.236348439760309, 0.23643021096301675], [0.23625461101011433, 0.23629920859413295], [0.2363197520650795, 0.23651135352522354], [0.2364821675585002, 0.23660434181344275], [0.2364641040144465, 0.2366369598094368], [0.23652402289608337, 0.2365971703910932], [0.23640126839128017, 0.23660059382370258], [0.23639100250177306, 0.2366606423253244], [0.23632901366581627, 0.2365669294369348], [0.2364296581277202, 0.23648289072430734], [0.23634977111762026, 0.23647980357586634], [0.23642444692671638, 0.23647823859471287], [0.23643578942882365, 0.23654707291350224], [0.23648457202209305, 0.2364296768952529], [0.2363769558919801, 0.2365002036602971], [0.23637525732722808, 0.2363813067718128], [0.23635591954786042, 0.23641775867571949], [0.23633188975155722, 0.23640707561550534], [0.23640030966526268, 0.23641652934501875], [0.2363978853148775, 0.23649598298957097], [0.23640464905864042, 0.2364993538679885], [0.2363643566904493, 0.23644575049136143], [0.23635694210823935, 0.23644372093329652], [0.2363421994806167, 0.23660242716997293], [0.23635660111357096, 0.23657841681837866], [0.2363689324429103, 0.23652542659822862], [0.23645560826177367, 0.2365566807465389], [0.2364670143352419, 0.23638738546455013]], "nashconv_values": [0.003704598834838757, 0.002461854218927556, 0.0020276615672490117, 0.001622769623540965, 0.0016446088065601439, 0.0013133043318243054, 0.0012894321829715616, 0.0013550402767578407, 0.0013590114137504161, 0.0009772943144243373, 0.0011435302308436812, 0.0012905090009041609, 0.0011613714423625299, 0.0008457852539709709, 0.0010770607369207374, 0.0009796886407714145, 0.0010817718866193704, 0.0008754497215949786, 0.0009275322796057084, 0.0009145241372576496, 0.0010724104516055266, 0.0007676801121023757, 0.0008285759068231147, 0.0009503490753539068, 0.0007376385375795214, 0.0007155922839031381, 0.000672136005649665, 0.0006984673286433152, 0.0009165524477282583, 0.0007167290716030561, 0.0009024071369314324, 0.0007081903327665617, 0.0006543594495428129, 0.0008464101408489633, 0.0006114689557306374, 0.0007538015837938172, 0.0007742860475761504, 0.0007937972338124821, 0.0007944984813494371, 0.0006995529430645075, 0.000677055541432714, 0.0006422736755494485, 0.0005921526436620528, 0.0008712974074832347, 0.0006523865060726053, 0.0006113323180441665, 0.0006184544483045784, 0.0005723079968773248, 0.0007584079275360922, 0.0006607542286830304, 0.0005472715106442094, 0.0005081926776940304, 0.0006448491212697471, 0.0006231799744842448, 0.0005655838294767457, 0.0006055477604122728, 0.0006308735252824049, 0.0007091834994985557, 0.0005907571911183129, 0.0006017287069632338, 0.0006049820054411792, 0.000675394626763387, 0.0005186671050187441, 0.0005613685256090628, 0.0006917390586136385, 0.000537269367776344, 0.000552132356554047, 0.000498866617315602, 0.0005270430570128715, 0.0005166904274139239, 0.0005145131755474597, 0.000625301854206145, 0.0005576046831111958, 0.0005323965218163862, 0.0006919462932944709, 0.0004718575994708263, 0.0005526784427646592, 0.0005631551681036517, 0.0004971102156059171, 0.0006465865041190566, 0.0005455689205721703, 0.0004892170824812303, 0.0005864568524871216, 0.0005352664934860918, 0.0005761824831242712, 0.0005550540378173596, 0.0005674597418044713, 0.000543923879949948, 0.0005587769628779549, 0.0005622427320257917, 0.0006490666058901196, 0.0005849098649307605, 0.0005915730072194869, 0.0005501331919350871, 0.0005163591233614262, 0.0005241970529724083, 0.0005156752737962567, 0.000585861769177104, 0.0006123665314173299, 0.0005552742067618799], "quasinashconv_values": [0.004978941124535535, 0.003924158651884807, 0.0034673593554281623, 0.0031305390297873825, 0.003355597757079387, 0.0028923245089865213, 0.0029467622113047154, 0.002845603836477445, 0.0028994900636923615, 0.0025600644917694038, 0.0028567886955564448, 0.0029688031150754968, 0.0027659615227250134, 0.0024582268581634925, 0.0026305314074179242, 0.0026821949510456022, 0.0026450317754132535, 0.002453775251260587, 0.0027469313186322397, 0.002683040474554338, 0.0025393925172977894, 0.002414420087001601, 0.0023831349513047384, 0.002465019029074478, 0.00242690090606007, 0.0022843439663098597, 0.002306434627383752, 0.0022997624935165994, 0.0024291154891883104, 0.002430342069051822, 0.002517529791679518, 0.0023955387195531697, 0.002131936056372463, 0.0025232410800770655, 0.002250131627519192, 0.002358405431140964, 0.0024204349049826712, 0.0023944074853553265, 0.0022417795038288113, 0.0022243040691299065, 0.0022176235235505937, 0.002287720101946722, 0.0021031520234776058, 0.002293108946341632, 0.0022326747074838393, 0.0020687411236962883, 0.002268055996252072, 0.002385127831174061, 0.0022138900649827653, 0.002213600466250548, 0.0022686608041638523, 0.0023162507002697785, 0.002144639517702912, 0.0021690736548828082, 0.00207116583037667, 0.0021978523788780124, 0.002235269351449992, 0.0022365429182310548, 0.002231004195118763, 0.002217536612039467, 0.0021955557036329176, 0.0022885645216831896, 0.0022099595756877033, 0.002129353288965019, 0.002137656850063563, 0.0022512770793385595, 0.0021713976653655598, 0.0021725851274729813, 0.002195518895864834, 0.0020573914249252534, 0.002142965056941115, 0.002199400894912884, 0.0023372180899787487, 0.0023127462639898344, 0.0021869591797960275, 0.002104842688035846, 0.0022543964780597225, 0.0022581537338497992, 0.002277417041514934, 0.0021237393319157027, 0.002247441367156433, 0.002173600360532546, 0.0021396399768512098, 0.002133265179842969, 0.002210658741764099, 0.0022049498703611004, 0.00218586429455217, 0.0021372072037715295, 0.0020911203783809396, 0.0021365775629378914, 0.0021447889291034417, 0.0021026748535719897, 0.002154212978329323, 0.002204449716648238, 0.002110358925935918, 0.0021665806527086384, 0.002172802290282244, 0.0021862684102351426, 0.00209017178241086, 0.0021773589502531443], "computation_time": [3.689868211746216, 4.879469156265259, 6.086676120758057, 7.229838848114014, 8.388290166854858, 9.601268291473389, 10.857317447662354, 12.019060611724854, 13.201706647872925, 14.361864805221558, 15.488138914108276, 16.636448621749878, 17.8022038936615, 18.96544098854065, 20.114887952804565, 21.28389596939087, 22.563357830047607, 23.747195720672607, 24.915180444717407, 26.071462631225586, 27.208634614944458, 28.324445486068726, 29.475289344787598, 30.662988424301147, 31.950902223587036, 33.701619148254395, 35.20774006843567, 36.63553023338318, 37.77644419670105, 39.631033182144165, 41.11130928993225, 42.68005847930908, 43.92622137069702, 45.10791039466858, 46.40643548965454, 47.60742545127869, 48.773592472076416, 49.942097663879395, 51.11216354370117, 52.235137701034546, 53.41037583351135, 54.54778695106506, 55.77109503746033, 56.94109225273132, 58.18562889099121, 59.512622356414795, 60.55573320388794, 61.810283184051514, 62.999860525131226, 64.41663074493408, 65.69253158569336, 66.78408527374268, 68.07658958435059, 69.41732144355774, 70.6090567111969, 71.78284358978271, 73.02537178993225, 74.29250073432922, 75.40613079071045, 76.48288249969482, 77.60821461677551, 78.68504357337952, 79.72694849967957, 80.847820520401, 81.94216060638428, 83.06201505661011, 84.0302300453186, 85.13806128501892, 86.21018838882446, 87.32207536697388, 88.40809845924377, 89.54222559928894, 90.65663456916809, 91.7880847454071, 93.04718661308289, 94.14906358718872, 95.25852847099304, 96.45113563537598, 97.7072913646698, 98.82449913024902, 99.93124127388, 101.00015020370483, 102.17417526245117, 103.4185631275177, 104.75978016853333, 105.91033816337585, 107.28742384910583, 108.46325874328613, 109.56392669677734, 110.66599464416504, 111.77201867103577, 112.91767454147339, 114.21656322479248, 115.35242033004761, 116.49738216400146, 117.56479525566101, 118.76113843917847, 119.90225529670715, 121.02835440635681, 122.11836528778076]}, {"cfr": false, "sm": false, "shift": false, "log_actions": 11, "log_quasi": 14, "its": [204800, 409600, 614400, 819200, 1024000, 1228800, 1433600, 1638400, 1843200, 2048000, 2252800, 2457600, 2662400, 2867200, 3072000, 3276800, 3481600, 3686400, 3891200, 4096000, 4300800, 4505600, 4710400, 4915200, 5120000, 5324800, 5529600, 5734400, 5939200, 6144000, 6348800, 6553600, 6758400, 6963200, 7168000, 7372800, 7577600, 7782400, 7987200, 8192000, 8396800, 8601600, 8806400, 9011200, 9216000, 9420800, 9625600, 9830400, 10035200, 10240000, 10444800, 10649600, 10854400, 11059200, 11264000, 11468800, 11673600, 11878400, 12083200, 12288000, 12492800, 12697600, 12902400, 13107200, 13312000, 13516800, 13721600, 13926400, 14131200, 14336000, 14540800, 14745600, 14950400, 15155200, 15360000, 15564800, 15769600, 15974400, 16179200, 16384000, 16588800, 16793600, 16998400, 17203200, 17408000, 17612800, 17817600, 18022400, 18227200, 18432000, 18636800, 18841600, 19046400, 19251200, 19456000, 19660800, 19865600, 20070400, 20275200, 20480000], "rewards": [[0.23749580602477716, 0.23640916913963822], [0.23612375384438905, 0.23611904709020226], [0.23639318938409531, 0.23640321019000576], [0.23655400600235946, 0.23632065551134357], [0.23658683626735938, 0.23630322543613602], [0.2364541295306013, 0.23609693598013198], [0.23646831287648082, 0.23640010587337174], [0.23642696350775882, 0.23659533592384052], [0.23624995023066536, 0.23639688613218218], [0.23672730172179757, 0.23667638819566578], [0.2363472009441527, 0.2363559923727658], [0.2362270780523114, 0.23635158868763312], [0.23658673911148165, 0.23642028312372418], [0.23643946252667006, 0.23662280957872486], [0.23653618934281578, 0.2363464953082866], [0.23617686067264507, 0.23636412329501427], [0.2363721553599148, 0.2364674699303769], [0.23651292509844069, 0.23650314445744533], [0.23645593393716594, 0.23636921406811984], [0.23634166219790048, 0.23630427373471563], [0.2364818259014612, 0.23653373131256022], [0.23628624389555763, 0.23638114068234808], [0.23639359910356939, 0.23646968415456987], [0.23637739421268444, 0.23652848571256738], [0.2362252575463561, 0.23636486865587825], [0.23612293021885772, 0.23625871946938243], [0.2362996228102594, 0.23636209410310027], [0.23633484155156959, 0.2363684928816494], [0.2361953408553465, 0.2363625095053665], [0.23618163020095503, 0.23639707966255782], [0.23625886523709627, 0.23636864994906587], [0.23635922218132382, 0.23646042151507038], [0.23647868396589614, 0.23644511318786304], [0.2363767108349909, 0.23644404328129626], [0.2363543120125894, 0.23646043706744402], [0.23648495044469833, 0.2365274774203346], [0.23616123860198776, 0.23643191800521723], [0.23614043992376918, 0.23636136321337767], [0.2363337872319478, 0.23632286443282483], [0.2362685857462869, 0.23639880686092357], [0.2364773248732759, 0.23648317676318523], [0.2363028664793505, 0.2364766272397965], [0.23612423151475614, 0.23635443542018209], [0.23605155235339365, 0.23634304423629854], [0.23631927924031765, 0.23642124339869108], [0.23623717825667556, 0.236485533776296], [0.23643066193609202, 0.2365456176180161], [0.2365231928843536, 0.23649840943954253], [0.2364398611417143, 0.23641418007459247], [0.23644623980370263, 0.23647693840212047], [0.2363426280923616, 0.23639782625742706], [0.23631757343060433, 0.23651811191622435], [0.2363100639175058, 0.23635705878293867], [0.2362128274034559, 0.23637261816345573], [0.23622005700567805, 0.2364110528705068], [0.23622845840251, 0.23632870647599402], [0.23612712831489058, 0.23627239196615824], [0.2362147620627817, 0.236333448098621], [0.23616861609153084, 0.23633082557366636], [0.23609653154502094, 0.23631895127302283], [0.23613395100241746, 0.23634206847171063], [0.2362869942991065, 0.23636523345926397], [0.23630227893190053, 0.2364122424606667], [0.23634863438458464, 0.23636729334883438], [0.23627902638354017, 0.23631673546406243], [0.23627218565375052, 0.2364026870462288], [0.2363959416204881, 0.23635316951568885], [0.23635021294587544, 0.2363382414365584], [0.2363535714368698, 0.2363241539970712], [0.2363728847766472, 0.23633467110367112], [0.23633462263103233, 0.23637276931057966], [0.2362943198658054, 0.23637059426306256], [0.23622988546690082, 0.2363737169656056], [0.23620106329039037, 0.23634098944488646], [0.23610882020436916, 0.23632147527150854], [0.23626331250677285, 0.2363107975763299], [0.2361822294498702, 0.2363553488649831], [0.23619619441852024, 0.236261121440171], [0.23633154992718053, 0.23630401927703182], [0.2363312310714688, 0.23631581254234135], [0.2361717304936421, 0.23619973197797822], [0.2360901110565899, 0.23630047537874316], [0.23620840045789904, 0.23623988277759306], [0.23617950493309878, 0.23619820495886384], [0.23615007576996028, 0.23626880095881692], [0.23627803238985096, 0.23636253797128026], [0.23635109997399856, 0.23644189287001488], [0.2363597955188296, 0.23645820037485], [0.23631037224954388, 0.23647657944985404], [0.2362670907481002, 0.2365075889966895], [0.23621708540386047, 0.23640995951258587], [0.2363459257312785, 0.23638017286437438], [0.23624123206743608, 0.23636575852633043], [0.23611978569953657, 0.2363218661272204], [0.23616227798643244, 0.23634672286350109], [0.23625632953165754, 0.2363410485823344], [0.23628911924676643, 0.23634980290301694], [0.23620983455516903, 0.23634594787892343], [0.23625190878538777, 0.2362718177833309], [0.23618180300364372, 0.23634549165782556]], "nashconv_values": [0.00258070966573945, 0.0018379824837775616, 0.0016252994446797897, 0.0013865911519793384, 0.0010367155028863373, 0.001044083349708319, 0.0011321231970103096, 0.000992477015157034, 0.0009285368961494123, 0.0007785115916216778, 0.0008377569810973651, 0.000854156757005009, 0.0008389152422985657, 0.000849344460847945, 0.0008310659107156615, 0.0008168981904029537, 0.0007625737034601121, 0.0006431170069984282, 0.0006863533450816861, 0.000807791757137355, 0.0006740453024132731, 0.0006625863191453418, 0.0007353375985436061, 0.0006410569390479792, 0.0007560203217986672, 0.0007259684813175349, 0.000624827503652281, 0.0006542168277222371, 0.0006112406691213823, 0.0006345121655587094, 0.0006073011850991072, 0.0006339678726838271, 0.0005510165609606266, 0.0005692246691884895, 0.0006490298764157687, 0.000538458739429204, 0.0005845280825006183, 0.0005955466550951194, 0.0006334460265075559, 0.0006961038449502244, 0.0006620764186661687, 0.0006621941014695876, 0.0005706894442188137, 0.0006450483960592779, 0.0005564476460803713, 0.0005983602102102858, 0.0005609974655050032, 0.0006206523214164761, 0.0005607543187369501, 0.0006791903692331402, 0.0005598802722377727, 0.000620985915089467, 0.0006074739102359394, 0.0005832513788065763, 0.00048798670424593515, 0.00047465873927060587, 0.00041320219734400365, 0.0005233612790733477, 0.0005458580251849754, 0.0005654193741251312, 0.000498826772366151, 0.0004916476518364854, 0.0004761418407745188, 0.000491153346714901, 0.0005310020014731021, 0.00045302266662483603, 0.00044868597052091785, 0.00043703812444720325, 0.0005147260123972153, 0.0004993530616634878, 0.0004652156980486377, 0.0004812618193232865, 0.00044556683137145225, 0.00043047858895048363, 0.00045736101100080084, 0.0004690583433408779, 0.0004355222555262328, 0.0004362042261671917, 0.00047951742199961456, 0.00043687581648549356, 0.00043038651800286765, 0.00039348084214660406, 0.0004068241519993576, 0.00041483519889376486, 0.00044687749160904344, 0.0004073792346474536, 0.00040624233410851973, 0.00045500954605254273, 0.00040111429763425854, 0.0003647097419928469, 0.0004425879752040507, 0.00045887566960636783, 0.0004544747602175103, 0.00040707345891780045, 0.0003911196715365439, 0.0004246070237454713, 0.00045672791989159744, 0.00038460084585095755, 0.0004091145267946794, 0.0004257600617148527], "quasinashconv_values": [0.003343294421267212, 0.00262131297768875, 0.002466650007625748, 0.0022362752085606508, 0.0018544791954190898, 0.0017547294327470708, 0.001952032330635567, 0.001828836177940607, 0.0017862967036228194, 0.001626749034532582, 0.0017162767695683978, 0.001708219310896375, 0.0015652267747306714, 0.0017137355935634702, 0.0017054988860529252, 0.0016674190253162524, 0.0015872776742910932, 0.0014661286013314678, 0.0015631461184356377, 0.0015595518041641165, 0.0014533376298374312, 0.0014433769105580418, 0.001587456501549428, 0.0014856086451220107, 0.0015828996466583922, 0.0015566390073751823, 0.0014360183714458574, 0.0013935218940081262, 0.0014472460682050658, 0.0013925349906864504, 0.0014330111155652359, 0.0014132390014768292, 0.0014180312551043406, 0.0014042911244248057, 0.0015299530770733205, 0.0013915459095120986, 0.0014299949503411014, 0.001442764190840884, 0.0014647274741129146, 0.001490895728320285, 0.0015134455289843307, 0.0015273313474848949, 0.0014231256442848728, 0.0014576452597483136, 0.0013317080185566432, 0.0014830220047657439, 0.001437229815846458, 0.0013942819594394973, 0.0013727096234319724, 0.001494482377442291, 0.0014174192264096996, 0.0014449970785134492, 0.0013767394498716834, 0.0014251499813250357, 0.001369769506570362, 0.0013362713387207736, 0.0014083304313451395, 0.0013624780416968685, 0.0013780885933442344, 0.0014273148098462862, 0.0013263022967474891, 0.001359598884723312, 0.0013105708088269885, 0.0013765391392046578, 0.0014026741016520683, 0.001301557380860463, 0.0012566659671146563, 0.0013126117151411043, 0.0013669598799611882, 0.0012975645371556266, 0.00129476347116525, 0.0013045456639518838, 0.00135032330247431, 0.0012972814177565628, 0.0013706387134374276, 0.0012888906749728146, 0.0012639617853091034, 0.0013103710593443951, 0.0012336375338183603, 0.0012689018221307136, 0.001383311618484373, 0.001372207117411095, 0.001316959654516059, 0.001339417879412358, 0.0013082657388457097, 0.001284998577616825, 0.0012588771055812298, 0.0012932560428263462, 0.0012135112891895616, 0.0012112920260557714, 0.0013133066782279046, 0.00128226094675013, 0.0013410879869215353, 0.0014008168332037274, 0.0013296101143856764, 0.001235966966186941, 0.0012049891145303748, 0.0012618127993518358, 0.0013033422758456648, 0.0012953838964203657], "computation_time": [6.997286081314087, 11.475656986236572, 16.107597827911377, 20.669811964035034, 25.1279137134552, 29.71569585800171, 34.84227800369263, 40.08401012420654, 45.63299918174744, 50.23252010345459, 54.930129289627075, 59.32276725769043, 64.34655618667603, 69.10133075714111, 73.71930980682373, 77.92172479629517, 82.14364790916443, 86.36061120033264, 90.59746813774109, 94.76776695251465, 98.9610960483551, 103.17208456993103, 107.79722905158997, 112.470223903656, 116.93776059150696, 121.28371548652649, 125.62929964065552, 130.30276203155518, 134.45977926254272, 138.82800006866455, 143.26053094863892, 147.66196608543396, 152.2612280845642, 156.53413081169128, 161.03748726844788, 165.59372425079346, 170.27146553993225, 174.97248673439026, 179.2845437526703, 183.7983386516571, 188.39824080467224, 193.09359860420227, 198.8824827671051, 203.53448700904846, 208.15376949310303, 212.49994707107544, 217.16219782829285, 222.0521047115326, 226.8963406085968, 231.3055398464203, 235.84950971603394, 240.64233660697937, 245.41222763061523, 250.14751148223877, 254.74660849571228, 259.2864797115326, 264.30443835258484, 268.89777970314026, 273.48603343963623, 278.06257152557373, 282.9885723590851, 287.55152463912964, 293.1104633808136, 297.93025851249695, 303.5520033836365, 308.3884484767914, 313.1268503665924, 318.6236665248871, 324.7388575077057, 330.29040932655334, 334.8902313709259, 339.38974928855896, 344.06139159202576, 348.98406434059143, 353.71985721588135, 359.39365005493164, 364.06448197364807, 369.1468873023987, 374.6496012210846, 380.0540261268616, 384.79368352890015, 390.63636350631714, 395.595463514328, 400.64595556259155, 405.53526067733765, 410.6537697315216, 415.2436544895172, 420.3775315284729, 425.6655933856964, 431.0781650543213, 436.15227937698364, 441.03695917129517, 446.46939849853516, 451.4390892982483, 456.52327156066895, 462.32928466796875, 467.76022958755493, 473.9885573387146, 479.7754864692688, 485.0024070739746]}, {"cfr": false, "sm": false, "shift": true, "log_actions": 7, "log_quasi": 10, "its": [12800, 25600, 38400, 51200, 64000, 76800, 89600, 102400, 115200, 128000, 140800, 153600, 166400, 179200, 192000, 204800, 217600, 230400, 243200, 256000, 268800, 281600, 294400, 307200, 320000, 332800, 345600, 358400, 371200, 384000, 396800, 409600, 422400, 435200, 448000, 460800, 473600, 486400, 499200, 512000, 524800, 537600, 550400, 563200, 576000, 588800, 601600, 614400, 627200, 640000, 652800, 665600, 678400, 691200, 704000, 716800, 729600, 742400, 755200, 768000, 780800, 793600, 806400, 819200, 832000, 844800, 857600, 870400, 883200, 896000, 908800, 921600, 934400, 947200, 960000, 972800, 985600, 998400, 1011200, 1024000, 1036800, 1049600, 1062400, 1075200, 1088000, 1100800, 1113600, 1126400, 1139200, 1152000, 1164800, 1177600, 1190400, 1203200, 1216000, 1228800, 1241600, 1254400, 1267200, 1280000], "rewards": [[0.23587296366723087, 0.24000172270224907], [0.23623627553047874, 0.23905955455119113], [0.23766672284532653, 0.23850628793436002], [0.2386190883737452, 0.23898267733831305], [0.23793230407774008, 0.23881857605095985], [0.23683799948716822, 0.23841698671685077], [0.23493346764730094, 0.2386872020155474], [0.23640745136621502, 0.24173816098281692], [0.23677707263425102, 0.24136739027926574], [0.23620454294481824, 0.24061298283194207], [0.23790367165754422, 0.24033434317801805], [0.2379445266857487, 0.24068372559771833], [0.23932292544355516, 0.23951683658411593], [0.23968602147548615, 0.2394942546038076], [0.2387548749637168, 0.23925985880443734], [0.2363380317407622, 0.23874747783883585], [0.2359638123608493, 0.23886248655412187], [0.23578551390319008, 0.23917844294643612], [0.23621264057348063, 0.23999657069774843], [0.23661059244991084, 0.24019209432531252], [0.2359957231604442, 0.23997095954392184], [0.23613479690980282, 0.23973044462855847], [0.23660642832251183, 0.2390261851562014], [0.23684601947982428, 0.2392335096085303], [0.2368351207483455, 0.23948103856815856], [0.23648415629525021, 0.2388278458496491], [0.2361718614109311, 0.23863501810617882], [0.23606502053646966, 0.23938257817702877], [0.2359188861015537, 0.23968971744957324], [0.23604597777803618, 0.23953992110454495], [0.23622923320676337, 0.23918421681189267], [0.23614319236380188, 0.23908028775144735], [0.23597681446024335, 0.23928099930283753], [0.23628987319022016, 0.23905093234026553], [0.23680956422519456, 0.2393594850223572], [0.23714321970295438, 0.2394917900341944], [0.23600940730984304, 0.23881175627144505], [0.2360715438412032, 0.23920052681231685], [0.2359446722498989, 0.23917326671127204], [0.2360025796576748, 0.23946725863344398], [0.23594120540875313, 0.23970849317283366], [0.23641311797467265, 0.2394639988456161], [0.23700601153942136, 0.2394306438741568], [0.23685138551898807, 0.23982123096162247], [0.23719884645110031, 0.23968086787229947], [0.23755787334580458, 0.2399373810136194], [0.2369978440768998, 0.23964208615019456], [0.2370162841674941, 0.23916269844196736], [0.23741265645167864, 0.2389667272485776], [0.23689870523670886, 0.23922907941748295], [0.23672023315898383, 0.23912988119819828], [0.23658693628087912, 0.23908108106151008], [0.2360859099548287, 0.23884666559822465], [0.23613753457177294, 0.23941433335016768], [0.23593145698991957, 0.2391955826051838], [0.2359775163028156, 0.2395901882278466], [0.2360635183719102, 0.23973791579720038], [0.23619630818793447, 0.23999306995932315], [0.23629119425087866, 0.23974707553436775], [0.23652308117830617, 0.23957329316281636], [0.23681420503486533, 0.2399532229947391], [0.23699121522906386, 0.2397170711409413], [0.2369776847920551, 0.23959872870440563], [0.23707969309128904, 0.2393389858800054], [0.23706465716478123, 0.23915003012013084], [0.23687077105381021, 0.23939009935504332], [0.23683950533244008, 0.23910278005070842], [0.23685820638711416, 0.23932529538742006], [0.23681567275577256, 0.23930880971132656], [0.236803334768506, 0.2392836608282941], [0.23659791084138687, 0.239007416577887], [0.2363155807087572, 0.23919910265681035], [0.2362973549254312, 0.23939846079917554], [0.2366162252156792, 0.23954343911227882], [0.23670676357915557, 0.2392577663038962], [0.23636773065971994, 0.2391542043909904], [0.23616042852244565, 0.23913401439654594], [0.23618533155985305, 0.23905972962453112], [0.23615294539315945, 0.23912393692929543], [0.23605643867410672, 0.23925314077863477], [0.23615464659515817, 0.23961321265756125], [0.2360095586490949, 0.23947464835925764], [0.23618519030449386, 0.23919806013040862], [0.23629148713793524, 0.23914955706824143], [0.2362482006668275, 0.23913452056837037], [0.23604318003243496, 0.2391081468679647], [0.23630185492431033, 0.2391970890013576], [0.23602118215148524, 0.23928915042701146], [0.23611262419241116, 0.23903671262061002], [0.23611320777929545, 0.2393381439862678], [0.23620987021579987, 0.2390656816036405], [0.2359394917242244, 0.23900191989302366], [0.2360861123213071, 0.2391843728382489], [0.2360484051201983, 0.2392903647926774], [0.23595892112460054, 0.23904753423331104], [0.23610397595585275, 0.2394918543111642], [0.23627432267574208, 0.23957932262195264], [0.23616753304541288, 0.23928673762544755], [0.23644345077150086, 0.23940470573797762], [0.2362668293874043, 0.23929617926566366]], "nashconv_values": [0.007636918731477815, 0.004960786109727611, 0.0058902766430734554, 0.0058567313820095945, 0.0048005512769216385, 0.0030130094402751884, 0.0033156935943763344, 0.0033277261954538784, 0.0030804124568223623, 0.0033204871047047557, 0.0026545283627895933, 0.003174853349783041, 0.003215206567058232, 0.003427091398218146, 0.002411690827844676, 0.002360817951047256, 0.0018410146753464196, 0.002376440847408151, 0.002719636140670695, 0.0020971636699126106, 0.0022797650112252876, 0.002039311201375099, 0.001758378985036252, 0.0016127344263925925, 0.0019696834616479697, 0.001704057560599187, 0.0014626339746641737, 0.0017314459084420974, 0.0015075753928041613, 0.0017942671469288185, 0.0015677074292166915, 0.0014701906173179569, 0.0012514324032130986, 0.0014456529845872923, 0.0014418381529671953, 0.001593321949200005, 0.001317307362747211, 0.00155881503591912, 0.0016766961641259404, 0.0012782737307772407, 0.0017177946209937234, 0.001526848009402254, 0.0016216737009222548, 0.0016026628352197037, 0.0015908652604063045, 0.001476698121788328, 0.0014992689793550118, 0.0017020924040417051, 0.0015576880864520692, 0.0014893842774887922, 0.0013211838672070042, 0.001752434298808364, 0.0015784039682058548, 0.0015479076695523175, 0.0013660041285419589, 0.0013450864190107936, 0.0014018549385945434, 0.0014685800209648658, 0.001632464798890565, 0.0013097221289015415, 0.0015225601568821245, 0.0014971562298450036, 0.001139859416692951, 0.0013582503175978144, 0.0015629950040508545, 0.0012134458145448557, 0.0011579849971022627, 0.0011802101509078289, 0.0012535927362218868, 0.0014696478233372223, 0.0010591015723905584, 0.0012420568357935924, 0.001447817325703482, 0.0013040036595180216, 0.0011751913754016463, 0.0011188477324581003, 0.0013304383891806493, 0.0013297087677169028, 0.0011557582653004828, 0.001239904209254017, 0.0010891125254891554, 0.0009005945193767406, 0.0008940213222270177, 0.001070470525631001, 0.0013217361957742757, 0.0012031559212754284, 0.0008372088931559718, 0.0011609395014250956, 0.0012086941914496996, 0.0009279720058388008, 0.0009421683603948738, 0.0010837766226619583, 0.0012221539808252857, 0.0009896799019790403, 0.0009955401241083517, 0.000913493195408982, 0.0008740356326610021, 0.0008443585880179016, 0.0008881863435339366, 0.0009060759593998713], "quasinashconv_values": [0.019876197716927724, 0.017431916609580905, 0.018477081260046713, 0.016900884917611464, 0.017200768371973707, 0.016027896054468943, 0.015807560397993276, 0.01579518845922806, 0.015517756062016497, 0.0165134140231821, 0.016163727719428145, 0.01674651222071427, 0.015848918307810267, 0.016009623497007103, 0.015566963090770103, 0.015224085905250068, 0.015487317880041346, 0.015608430709424054, 0.015493233885951196, 0.01507244646725625, 0.015518991746535094, 0.015667857867276258, 0.016040260723436284, 0.015214372320096592, 0.015065142051815139, 0.01506735288038119, 0.015016354046681224, 0.0152116674401718, 0.015124576164574077, 0.015375450425975129, 0.015383265991997352, 0.015546857829023264, 0.015155313274647475, 0.01584697999880147, 0.01518441358020406, 0.015317994242926958, 0.015220931535339627, 0.014699793336163558, 0.01591103160084323, 0.014294640102834655, 0.014733739796235878, 0.015256690143062857, 0.014274738833819633, 0.015476090632251943, 0.014806647663136663, 0.014631580438647651, 0.01524306762578842, 0.015497526802824568, 0.015323443624589206, 0.015344207535490928, 0.014603439148464348, 0.015306300326452388, 0.014900307756269382, 0.014528719999396617, 0.014660635862583316, 0.01451590829910071, 0.01518953004778334, 0.014230148941916626, 0.015020354251900903, 0.014597589919083692, 0.014134562436506348, 0.014918064433903117, 0.01423690604465877, 0.014957534362840696, 0.014719416142365022, 0.014723224377551497, 0.014708077185157292, 0.014822286518054256, 0.014729047332995238, 0.014336907406668042, 0.01429747973137624, 0.014248279820267246, 0.01397643962369105, 0.015031091266624608, 0.015268809463119343, 0.015206694856585379, 0.014414206079766484, 0.015267884342032939, 0.01477984466214502, 0.014935519675280645, 0.014474890933462825, 0.014844148544724045, 0.015560420981357403, 0.015068481989948868, 0.015063219343669776, 0.014307267855889733, 0.01501926234616402, 0.01475332303809937, 0.01523216731290275, 0.014624196791319433, 0.015126681548813026, 0.015149341764599478, 0.014887481038034944, 0.014863293101406883, 0.014676707210426798, 0.015168430274263789, 0.015211301390375576, 0.015477993923565747, 0.014585750263451602, 0.015151899915934297], "computation_time": [2.40285325050354, 2.437994956970215, 2.47179913520813, 2.5025923252105713, 2.5392158031463623, 2.5767786502838135, 2.608268976211548, 2.639019012451172, 2.6698739528656006, 2.7000231742858887, 2.7306511402130127, 2.76336407661438, 2.804753303527832, 2.8463001251220703, 2.888759136199951, 2.9380390644073486, 2.9755892753601074, 3.0071654319763184, 3.039665460586548, 3.07004451751709, 3.105989456176758, 3.1430294513702393, 3.1798205375671387, 3.21004056930542, 3.242506504058838, 3.272883415222168, 3.3057475090026855, 3.336512804031372, 3.3672897815704346, 3.3987228870391846, 3.430628776550293, 3.4616384506225586, 3.5013515949249268, 3.525395154953003, 3.5563759803771973, 3.587028980255127, 3.6243340969085693, 3.667372226715088, 3.7173616886138916, 3.7670140266418457, 3.8008949756622314, 3.83158278465271, 3.863311529159546, 3.899291515350342, 3.9440865516662598, 3.976860761642456, 4.009525775909424, 4.040841817855835, 4.071300506591797, 4.104168653488159, 4.135451793670654, 4.166410446166992, 4.197858572006226, 4.238805770874023, 4.27917742729187, 4.323055744171143, 4.370410442352295, 4.3961756229400635, 4.436506748199463, 4.469272613525391, 4.5012617111206055, 4.5317957401275635, 4.562166213989258, 4.593360424041748, 4.6259355545043945, 4.662973403930664, 4.693788290023804, 4.7285144329071045, 4.758554458618164, 4.789427280426025, 4.825141429901123, 4.85790753364563, 4.889056444168091, 4.913384675979614, 4.948124170303345, 4.9833033084869385, 5.014683246612549, 5.0494914054870605, 5.089537143707275, 5.127490282058716, 5.162018299102783, 5.197522163391113, 5.229058027267456, 5.267926931381226, 5.303623914718628, 5.335134983062744, 5.365992069244385, 5.397054195404053, 5.433992385864258, 5.469177484512329, 5.499621391296387, 5.541946887969971, 5.578054904937744, 5.609081745147705, 5.638521909713745, 5.668534994125366, 5.702636003494263, 5.730168104171753, 5.757788181304932, 5.795874118804932]}, {"cfr": false, "sm": false, "shift": true, "log_actions": 8, "log_quasi": 11, "its": [25600, 51200, 76800, 102400, 128000, 153600, 179200, 204800, 230400, 256000, 281600, 307200, 332800, 358400, 384000, 409600, 435200, 460800, 486400, 512000, 537600, 563200, 588800, 614400, 640000, 665600, 691200, 716800, 742400, 768000, 793600, 819200, 844800, 870400, 896000, 921600, 947200, 972800, 998400, 1024000, 1049600, 1075200, 1100800, 1126400, 1152000, 1177600, 1203200, 1228800, 1254400, 1280000, 1305600, 1331200, 1356800, 1382400, 1408000, 1433600, 1459200, 1484800, 1510400, 1536000, 1561600, 1587200, 1612800, 1638400, 1664000, 1689600, 1715200, 1740800, 1766400, 1792000, 1817600, 1843200, 1868800, 1894400, 1920000, 1945600, 1971200, 1996800, 2022400, 2048000, 2073600, 2099200, 2124800, 2150400, 2176000, 2201600, 2227200, 2252800, 2278400, 2304000, 2329600, 2355200, 2380800, 2406400, 2432000, 2457600, 2483200, 2508800, 2534400, 2560000], "rewards": [[0.24062117056580587, 0.239079149137505], [0.2381525436040739, 0.23562692140650893], [0.23648137614530734, 0.23579877754927037], [0.23759396989043863, 0.2372751947572056], [0.2356459403448205, 0.2351446851243752], [0.23580725638665295, 0.23649682923506493], [0.2363089884508486, 0.23619063888973696], [0.23642811882464532, 0.23747074186359818], [0.2361275583535684, 0.23700442456448864], [0.23688239903566913, 0.23691918310819032], [0.23636051714197343, 0.23709465150352754], [0.236919268942258, 0.23786332383554995], [0.23665559198949193, 0.2366082564615442], [0.23639674752860756, 0.2365191402912747], [0.2362073815693106, 0.23745359679247385], [0.23640412863943566, 0.23726771096788452], [0.2361687003420063, 0.236558328661614], [0.23615560386177575, 0.23730870420329478], [0.2366923409396532, 0.23716237971478737], [0.23659400625812782, 0.2372811744697832], [0.23654027223618196, 0.23690089883150958], [0.23662447553364413, 0.23669880608332397], [0.23690979508538296, 0.2361604106121688], [0.23693475226971783, 0.23651224300871426], [0.23702342877334465, 0.23648308143591193], [0.23674477056253568, 0.23697218035021272], [0.23692403274547214, 0.23694706493761464], [0.23677423300212647, 0.23668697453054954], [0.23651222478046996, 0.23674316907100607], [0.23636788676037174, 0.2362686340507847], [0.23662725044008892, 0.23652221906690296], [0.2365322554548348, 0.236708651887749], [0.2361821817241112, 0.2370301702494536], [0.23646100471980025, 0.23691153011247407], [0.2366000150358218, 0.23682780861433994], [0.2365516947418318, 0.23662383694155342], [0.23658790852416658, 0.2367505334524681], [0.23646867872766966, 0.23650714577563275], [0.23632785732262163, 0.236451553584682], [0.2359070966631682, 0.23625764970224225], [0.23611949492447604, 0.23619822797352802], [0.23605099347325034, 0.23625311903668378], [0.2359817727324255, 0.23644706993532322], [0.23602595836691148, 0.23639476314138969], [0.23604569207949647, 0.23656383034630574], [0.23619685556507622, 0.23687222444115008], [0.2363169767462239, 0.23670696311509948], [0.23623673383592217, 0.23647736342633546], [0.2359304044061056, 0.23685905843746136], [0.2361681799903118, 0.23678326117015047], [0.23604637108178367, 0.2371926058738403], [0.23636824455127387, 0.2376016558036133], [0.23648683976601997, 0.23783498882571738], [0.23649041817856437, 0.2378808815042812], [0.23632966481605294, 0.23783225753416573], [0.2364965366837266, 0.23746927229098488], [0.23654093087589742, 0.23750031312980668], [0.23650286212279847, 0.23737177093865164], [0.23641872555296362, 0.23719215581716513], [0.23674262054870993, 0.2370459679587793], [0.2367259339907535, 0.23726332353566698], [0.23671100794269792, 0.23715132078605006], [0.23664784781712067, 0.23697705611804198], [0.23665717193118282, 0.23675880599865362], [0.2368573415094598, 0.2367999217224597], [0.2370111446926541, 0.2368694968017834], [0.2370346326966749, 0.23673972186066777], [0.23705895752528977, 0.23689582066952355], [0.23695904853161612, 0.23716254883202215], [0.2369794365233888, 0.2367013343927893], [0.23711775034607702, 0.23682325568278106], [0.2369517835424498, 0.23664510845410242], [0.23692711180077114, 0.23682720571073715], [0.23698560629281754, 0.23662116799667915], [0.23693363159143463, 0.2364760289406554], [0.23691656930383873, 0.2367765239844469], [0.23703056810539275, 0.23661639602565382], [0.23672093485052143, 0.2368158832027397], [0.23671478993361023, 0.23641184088520956], [0.23674297845642822, 0.23637879152548447], [0.23675632889557136, 0.23651614150650496], [0.23670639752686926, 0.23655515594053617], [0.236682786332703, 0.2363728323903932], [0.23657294260911915, 0.23650909023559216], [0.23664400072398856, 0.23690542001149476], [0.23667984227268085, 0.23669798539339765], [0.2366595518183403, 0.23660710695222847], [0.23660462549201677, 0.23643465945601944], [0.23653265058731482, 0.23643294225550535], [0.23635831114313977, 0.2363744361451651], [0.2363197719649441, 0.2364373685838694], [0.2362313515840761, 0.23645125148270224], [0.23629190494455657, 0.2365146688621046], [0.23621746693792628, 0.2365824577875476], [0.23616281896648827, 0.2365804443355566], [0.23625613037171195, 0.23683055208321177], [0.23619118862857497, 0.23674761888589368], [0.23625772127122138, 0.23655973921264714], [0.23616452560745527, 0.23662619730401413], [0.2361649015618003, 0.23625552691184692]], "nashconv_values": [0.005181791340737846, 0.006184003191278736, 0.004887607195995514, 0.004757005963905214, 0.003622810072429511, 0.0029780205629518497, 0.003654745763667172, 0.002011413991881178, 0.002593550559439689, 0.002462310519349864, 0.001764118440209017, 0.001771589624172315, 0.001724010556412442, 0.0015154263902716625, 0.0022458972504507957, 0.0018628387449039219, 0.0018093760399874037, 0.0017812521955239968, 0.002311696177409256, 0.001994394494412688, 0.0023337658273520356, 0.0021420159088868795, 0.0017504116164147598, 0.0017110205059398531, 0.0016223037397244122, 0.0015472829836676305, 0.0015433418458798698, 0.0018156942163642664, 0.0014432028204184044, 0.0015656045935195095, 0.0013950959564812404, 0.0014585790777286722, 0.001534604236078263, 0.0015362171711497952, 0.0009527271193675857, 0.0013859732894869747, 0.0014169431310679936, 0.0012393958021790497, 0.0013249638735273739, 0.0009925038210795989, 0.0011303878891184838, 0.0012290962512231662, 0.0012077141426339033, 0.0011214568154319648, 0.0015458679496482552, 0.0013515524902422138, 0.0011757161318946552, 0.0011869950480808966, 0.0011270279836139707, 0.0012874454206476815, 0.0011534659386669976, 0.0013660485098448139, 0.0009808913122155982, 0.001083840646374179, 0.0014564395017795662, 0.0012807691382562547, 0.0012941542819147056, 0.0013177445711885227, 0.0010067979547790928, 0.0012018575556826117, 0.0011907872927928997, 0.0011317397777492189, 0.0012175003805000861, 0.0010719326036571497, 0.0011562936194285112, 0.0012124230322222984, 0.001220087830339056, 0.0012509936312626868, 0.0010628246809723796, 0.000996160692496223, 0.0010101795597752539, 0.0012445104953269504, 0.0011582188392929293, 0.0013069724939939187, 0.001021939247427217, 0.001116811454177219, 0.0010239362227188187, 0.0010267603788149948, 0.0010318805989844304, 0.00111806336131684, 0.0012684487166063352, 0.0010382967723882308, 0.001264906613209299, 0.0011282395320550975, 0.0010992024399888722, 0.0008194418847576046, 0.0010649185776875625, 0.001024042540484188, 0.0011469052466745455, 0.0010437073491952054, 0.0012135387052179536, 0.0010600850849378785, 0.0010906659859417633, 0.001046555891145301, 0.0011940388926046652, 0.0009720568429851528, 0.001013404474539431, 0.000996431542310966, 0.0008651427478089668, 0.000918577982559704], "quasinashconv_values": [0.010842266925686017, 0.012064796607982042, 0.011549280233834253, 0.010114918153531854, 0.010538502212216527, 0.010073698051437874, 0.00852476395863036, 0.008837588875025837, 0.00875245609500691, 0.008331617857809143, 0.008646892256633232, 0.008172123748384497, 0.007664735490979624, 0.008257678630215676, 0.008132406675077503, 0.008354854574626785, 0.008371798839764993, 0.007983269667965948, 0.009079458164928722, 0.008684848185800675, 0.008489950224025683, 0.00888761502055102, 0.007859393405346027, 0.007869114645249309, 0.008447299272962283, 0.008037082055376038, 0.0080608091877023, 0.00824489662613348, 0.007986246462188429, 0.008321761800388489, 0.007903554950090319, 0.007841908264768771, 0.007952127690578903, 0.008374242515775177, 0.008006434113749072, 0.008123009554872523, 0.007946784011190672, 0.007829769384350982, 0.007758114717893089, 0.007819064032007383, 0.008057460991392262, 0.008258841425578478, 0.008437336849297011, 0.007773964799091676, 0.007940456610347563, 0.007881522454164375, 0.007994776090936156, 0.008001106286867232, 0.007765733269674058, 0.007826590320868132, 0.008012332771557745, 0.007929638632329566, 0.0077574089860958095, 0.007618736092189243, 0.008142780417747991, 0.007982104836845305, 0.008207091961418944, 0.007909173798664154, 0.007944024775574932, 0.007954262810028812, 0.008077068999516324, 0.007994664293358739, 0.007590558952788123, 0.007744154741010201, 0.007886992835570344, 0.0077870503375339906, 0.00808515007169125, 0.008188429744938858, 0.007450098108212927, 0.008271502261450875, 0.007927905885608183, 0.008407342237043203, 0.007995395886124856, 0.00853908002443629, 0.0076277645436362285, 0.007745123572216184, 0.00773378364796351, 0.007998898617258582, 0.008022591338022078, 0.007649443065480488, 0.00851990630114749, 0.008173017420439882, 0.008175388561324992, 0.008116152716968, 0.007850681799150883, 0.00796651335775539, 0.008065251477689495, 0.00809301963925968, 0.008218028052510318, 0.0082699155677953, 0.008082627707390488, 0.007994269282304678, 0.0074714178120686425, 0.008064619628794262, 0.008197976947688812, 0.007799794125999571, 0.007272157380609046, 0.007614584297240046, 0.00802055122662676, 0.008122531134079708], "computation_time": [2.600332021713257, 2.7042181491851807, 2.8001909255981445, 2.9066991806030273, 3.005354881286621, 3.0849907398223877, 3.1808583736419678, 3.2827563285827637, 3.3857972621917725, 3.483896255493164, 3.5697181224823, 3.6744542121887207, 3.785290241241455, 3.904998779296875, 4.008984565734863, 4.101366758346558, 4.2002177238464355, 4.297551870346069, 4.398423433303833, 4.498952627182007, 4.625802516937256, 4.722083330154419, 4.825570583343506, 4.922758340835571, 5.018630266189575, 5.1250927448272705, 5.205883741378784, 5.291633605957031, 5.37792181968689, 5.473583936691284, 5.568881034851074, 5.669935941696167, 5.772010087966919, 5.868137359619141, 5.97053337097168, 6.075727701187134, 6.166097402572632, 6.2575414180755615, 6.369730234146118, 6.481172561645508, 6.585437536239624, 6.670156717300415, 6.765540599822998, 6.861549615859985, 6.954583644866943, 7.03139066696167, 7.130094528198242, 7.221494436264038, 7.318524599075317, 7.39587926864624, 7.495279312133789, 7.569435358047485, 7.6498682498931885, 7.746368169784546, 7.844497919082642, 7.96840763092041, 8.061773538589478, 8.153744459152222, 8.246091365814209, 8.3509202003479, 8.458133220672607, 8.560425281524658, 8.6588613986969, 8.77024245262146, 8.873705625534058, 8.978875637054443, 9.077778577804565, 9.182461738586426, 9.28604769706726, 9.38063645362854, 9.465043544769287, 9.559754610061646, 9.658587455749512, 9.762859106063843, 9.866571187973022, 9.973142147064209, 10.094516038894653, 10.187222003936768, 10.301650047302246, 10.398951053619385, 10.492446184158325, 10.5887451171875, 10.681888580322266, 10.797834157943726, 10.897428512573242, 11.001012563705444, 11.094285726547241, 11.213029861450195, 11.300485610961914, 11.398208618164062, 11.503742694854736, 11.603861331939697, 11.688178300857544, 11.799626588821411, 11.887658596038818, 11.97016716003418, 12.111040353775024, 12.204964399337769, 12.326164245605469, 12.418933868408203]}, {"cfr": false, "sm": false, "shift": true, "log_actions": 9, "log_quasi": 12, "its": [51200, 102400, 153600, 204800, 256000, 307200, 358400, 409600, 460800, 512000, 563200, 614400, 665600, 716800, 768000, 819200, 870400, 921600, 972800, 1024000, 1075200, 1126400, 1177600, 1228800, 1280000, 1331200, 1382400, 1433600, 1484800, 1536000, 1587200, 1638400, 1689600, 1740800, 1792000, 1843200, 1894400, 1945600, 1996800, 2048000, 2099200, 2150400, 2201600, 2252800, 2304000, 2355200, 2406400, 2457600, 2508800, 2560000, 2611200, 2662400, 2713600, 2764800, 2816000, 2867200, 2918400, 2969600, 3020800, 3072000, 3123200, 3174400, 3225600, 3276800, 3328000, 3379200, 3430400, 3481600, 3532800, 3584000, 3635200, 3686400, 3737600, 3788800, 3840000, 3891200, 3942400, 3993600, 4044800, 4096000, 4147200, 4198400, 4249600, 4300800, 4352000, 4403200, 4454400, 4505600, 4556800, 4608000, 4659200, 4710400, 4761600, 4812800, 4864000, 4915200, 4966400, 5017600, 5068800, 5120000], "rewards": [[0.23748650006388575, 0.2368355898957572], [0.23737200380909818, 0.235843647936702], [0.2366944775682162, 0.23601909161530393], [0.23683569048533348, 0.23529990229314934], [0.23710172988442602, 0.23500557673835798], [0.23707461717856407, 0.23513820279591538], [0.23734900926174132, 0.23496729145437525], [0.23715894981506722, 0.23514705716721904], [0.2373237062641212, 0.23556787466914536], [0.2373565817393438, 0.23548639990187464], [0.23700465987293953, 0.23539967130828832], [0.23705554808864254, 0.2357003711244694], [0.2370192703606208, 0.23587434384421727], [0.23665597742189637, 0.23537043919706518], [0.23662766712242314, 0.23541422916268934], [0.23666927205231028, 0.23517900729992003], [0.23678819756020927, 0.23522364234589946], [0.23672667016239782, 0.23543084749955817], [0.23659652663150327, 0.23541228503167969], [0.2367480422214477, 0.23556699332713932], [0.2367320077753624, 0.23572977914878113], [0.23689759772908403, 0.23561944897172346], [0.23645884821668695, 0.23520965154897197], [0.2363804707407495, 0.23518274237060544], [0.23663931437771096, 0.23541387746554404], [0.2366101871763336, 0.23576248381892367], [0.23644309446107595, 0.23564464650073577], [0.23648739011406608, 0.2356555730570037], [0.23642201766146254, 0.23549268011233607], [0.23647943995667137, 0.23540574620105328], [0.2365888662696795, 0.23564263710345373], [0.2365457075263718, 0.23562542926651497], [0.23622250664341865, 0.23547269021268502], [0.23635877506371689, 0.2354220845846864], [0.2364785679437611, 0.23531781688828354], [0.23610728852777269, 0.2353871406106038], [0.23653834848196428, 0.23554305341178045], [0.23632067547639976, 0.23557039770270646], [0.2361571190538455, 0.23537134899017492], [0.23615172021485864, 0.23546216338208556], [0.23642473333816166, 0.23565669422494584], [0.23620293062436107, 0.23534401188296866], [0.2362798749253091, 0.23568375439275868], [0.23627760380192936, 0.23553709421002758], [0.2361886732613366, 0.2354556469256069], [0.23614457640310482, 0.23554296417079407], [0.23641157704614488, 0.2356016362432735], [0.23625902883364175, 0.23560381170332184], [0.2362689054104839, 0.23588535753277431], [0.23634959794447813, 0.23564202533191178], [0.236262202945763, 0.23583749367936754], [0.2362071781613164, 0.23548559257707774], [0.23625902062916695, 0.23547690380679068], [0.23620123453601588, 0.2352567081523249], [0.23628507092173492, 0.23543527016627366], [0.23624328771773118, 0.23552064499409697], [0.23632298074291014, 0.2354862041740361], [0.23616924329753225, 0.2353633196712551], [0.23626783541824656, 0.23564042500841959], [0.2363733024154936, 0.23576015544619586], [0.23615896132706138, 0.23593580428755803], [0.2362736112905333, 0.2358486201739658], [0.23628753109574996, 0.2359630204988765], [0.23618302827984253, 0.23561786860713527], [0.23628332963643672, 0.2357369187715731], [0.23626600335940595, 0.23575693759096594], [0.23624124327817464, 0.23566448556597785], [0.2363029396680771, 0.23557738881849985], [0.23632174850450993, 0.23550624027424605], [0.23637629117625128, 0.23548933566552893], [0.23634923104256111, 0.23552449815818247], [0.23631146706542155, 0.23555614070948477], [0.23639345772714354, 0.2355642134129526], [0.23635955842389553, 0.235570506011603], [0.23636478925971194, 0.23563276907685166], [0.2363295510503676, 0.2354742531569537], [0.23632346620173722, 0.2354088499441876], [0.23634863116834748, 0.23545738622677248], [0.2363091695384132, 0.23552283617906694], [0.23630378020683412, 0.23541418807092301], [0.23622528472027732, 0.23558065919006768], [0.23620110918252119, 0.23542701959236836], [0.23616578022224596, 0.23540047391842478], [0.23624248509240953, 0.23537204057577008], [0.2361568370797822, 0.2353677377522879], [0.23619047572166035, 0.23543964667804204], [0.23616818238922965, 0.23545571499297901], [0.23621581325579064, 0.2354810025290851], [0.23622742261643057, 0.2354617996398525], [0.2362098534490195, 0.23552187296310673], [0.2362310078655184, 0.23558464234094031], [0.23628654774588592, 0.23554815824988073], [0.23616643618716676, 0.23547281749426094], [0.23616730978188255, 0.23554901896195823], [0.23613574175922944, 0.23558372567885488], [0.236128985297206, 0.23568311741030157], [0.23619416935817877, 0.23561284906323904], [0.23616299921896644, 0.2355848083492888], [0.2361595326012412, 0.2356294196560721], [0.23620392151477998, 0.23556469383562076]], "nashconv_values": [0.004507997742739689, 0.00336338019025223, 0.0026908687028895095, 0.0024261967778331506, 0.002668495765672796, 0.0025712192382968957, 0.002260483519074874, 0.0015784165855817212, 0.001816584232642554, 0.0016088292125163162, 0.0016853480028165002, 0.0015908108098613705, 0.0015752959044910697, 0.001444636170706698, 0.0012443252697032225, 0.0011298991885494714, 0.0011398010918704793, 0.0009461483294977979, 0.001125567483037243, 0.001032411813370937, 0.0011484513518864037, 0.0009975313848404888, 0.0011359783491370068, 0.0009383702217348744, 0.0008927736817923582, 0.0010759782910269022, 0.0008713127788452513, 0.0007233781138866191, 0.0009551410308244468, 0.0008469347910533276, 0.000886596210498497, 0.0008083540781687049, 0.0009137339906709896, 0.0009960510398252798, 0.001053468318977957, 0.0009090252074211158, 0.0009047624126982956, 0.000982064692410689, 0.0008920327302006092, 0.0008764397027874182, 0.0007406461825224531, 0.0007583015562797335, 0.0009276260658504509, 0.0007947286243726315, 0.0007957329843164274, 0.0008456568808664078, 0.0007786449284247488, 0.0008586445133701714, 0.0007262744591888248, 0.0009528645597340901, 0.0008333167422562016, 0.0007758283965148827, 0.0008582629059691316, 0.0009244238731498933, 0.0009044969265523395, 0.000846499314835214, 0.0007597005744774121, 0.0007060326839098685, 0.0008604121791082608, 0.0008317630122595399, 0.0008000738415481212, 0.0008900442686662624, 0.0007937880132682096, 0.0008729645917507911, 0.0007817776233835227, 0.0007160486127546495, 0.0008490322491369884, 0.0007212158163146798, 0.0007575844752661098, 0.0007639917326797141, 0.000885484855804336, 0.0006740432420925535, 0.0007606053945842239, 0.0007481824537911297, 0.0006898392302101541, 0.0006934773246539683, 0.0006384093747666686, 0.0007700512182373109, 0.0006066610059325128, 0.0007625516645501096, 0.0006569632823595906, 0.0007449727764330116, 0.0006615370743436044, 0.0006899299538080383, 0.0006235886763654441, 0.0006123958066752977, 0.0006841148460724478, 0.0006692833083069005, 0.000707787791233816, 0.0006715975563454379, 0.0006269376422197437, 0.0006143737246041836, 0.0006086110698106939, 0.0006528139203969552, 0.0006604356817577206, 0.0005787849314282112, 0.0006251105104443933, 0.0006260209912163639, 0.0006184227186685209, 0.0006284867084676016], "quasinashconv_values": [0.007836262879767242, 0.006564110989887989, 0.006135978468503223, 0.005658220791452784, 0.005592551869075479, 0.005915206112116267, 0.005523883259555662, 0.0049259284813661375, 0.004829542168539397, 0.004568749810603456, 0.004514011453368466, 0.004470063545113007, 0.004680851973185601, 0.00451437978269098, 0.004481932021032031, 0.0047481423363067154, 0.004330627723708708, 0.004241666773299291, 0.004360331039330062, 0.0044230501748818984, 0.004428711289270665, 0.004435606500761247, 0.004525429996209224, 0.004418474668750366, 0.004100787773986092, 0.004274115792355537, 0.004054262145000764, 0.004036304706950183, 0.004215248927359361, 0.0040149418715219876, 0.004075558424098735, 0.004160059898326296, 0.004364073128826335, 0.004188787410696504, 0.004169982087573798, 0.0039899913151064115, 0.003913032202919442, 0.004130946192823143, 0.003988061902411855, 0.004054647476422729, 0.00402627167594749, 0.004052915668803697, 0.004414196168483597, 0.004122378852726621, 0.0038810322924801854, 0.00406487784297993, 0.004074058264931679, 0.003970526130354007, 0.003984158873869936, 0.004191951008267553, 0.004168046924426155, 0.004151415316680063, 0.003951188002652151, 0.004164372153468182, 0.004059822285622239, 0.003998753752583711, 0.003974280959512133, 0.004270717282857134, 0.004025110214383232, 0.004086123928212199, 0.004177789334758264, 0.004005497514535911, 0.0038330977798067822, 0.004123624921157476, 0.004034626284908471, 0.00390646625566024, 0.00417507058734401, 0.00398953805393204, 0.004170469027333618, 0.0039975313273158675, 0.004096277409555565, 0.0041097309533341675, 0.004121699025402936, 0.003949029209732419, 0.0039786028559603, 0.00401096650841018, 0.0040618174329277446, 0.003931721876387656, 0.004025915242348799, 0.0039816001981201055, 0.003928168972120366, 0.004055948875854032, 0.0038311405495214113, 0.004056075941511417, 0.0039681248413438175, 0.003953565090199923, 0.00399093556787905, 0.003951698829719824, 0.00415853280073597, 0.004020955614981697, 0.003885522038578698, 0.0038761201240151144, 0.004102359484378315, 0.0038818982886306974, 0.003968376784831418, 0.003965747622599269, 0.003892845948172269, 0.003989170906284395, 0.003791383416192423, 0.004041381005209621], "computation_time": [0.39850807189941406, 0.7080771923065186, 1.0577478408813477, 1.423487663269043, 1.7517428398132324, 2.0828380584716797, 2.4363999366760254, 2.7582709789276123, 3.0819664001464844, 3.402071475982666, 3.711233377456665, 4.042118549346924, 4.348949670791626, 4.680212497711182, 5.025111436843872, 5.345828056335449, 5.672588348388672, 5.968708038330078, 6.294100999832153, 6.6226513385772705, 7.0326292514801025, 7.4135613441467285, 7.750211238861084, 8.081923246383667, 8.527283906936646, 8.902654886245728, 9.252603769302368, 9.577404260635376, 10.061888217926025, 10.421159267425537, 10.826704025268555, 11.20945405960083, 11.533894777297974, 11.869932889938354, 12.181267738342285, 12.619360208511353, 12.984367370605469, 13.312479734420776, 13.641844272613525, 13.999922513961792, 14.358626365661621, 14.687740325927734, 15.021641492843628, 15.342431545257568, 15.66902470588684, 15.996364831924438, 16.332180976867676, 16.679824113845825, 17.042296886444092, 17.353420734405518, 17.69248676300049, 18.014341831207275, 18.325682640075684, 18.63321089744568, 18.953166007995605, 19.28397274017334, 19.598764896392822, 19.89621877670288, 20.208906650543213, 20.541677474975586, 20.86486005783081, 21.19327974319458, 21.519375801086426, 21.931273937225342, 22.34548807144165, 22.721858978271484, 23.144470930099487, 23.722407341003418, 24.182913303375244, 24.676748037338257, 25.06286311149597, 25.398364067077637, 25.745985746383667, 26.161180019378662, 26.51929807662964, 26.936951398849487, 27.273355722427368, 27.617290258407593, 27.999021530151367, 28.44852042198181, 28.97161102294922, 29.41472315788269, 29.886241674423218, 30.36778998374939, 30.780676126480103, 31.231678009033203, 31.68958616256714, 32.07027864456177, 32.510079860687256, 32.858195066452026, 33.20784831047058, 33.52038049697876, 33.83619451522827, 34.14484143257141, 34.46609854698181, 34.80097055435181, 35.11664342880249, 35.43860721588135, 35.78784227371216, 36.1357102394104]}, {"cfr": false, "sm": false, "shift": true, "log_actions": 10, "log_quasi": 13, "its": [102400, 204800, 307200, 409600, 512000, 614400, 716800, 819200, 921600, 1024000, 1126400, 1228800, 1331200, 1433600, 1536000, 1638400, 1740800, 1843200, 1945600, 2048000, 2150400, 2252800, 2355200, 2457600, 2560000, 2662400, 2764800, 2867200, 2969600, 3072000, 3174400, 3276800, 3379200, 3481600, 3584000, 3686400, 3788800, 3891200, 3993600, 4096000, 4198400, 4300800, 4403200, 4505600, 4608000, 4710400, 4812800, 4915200, 5017600, 5120000, 5222400, 5324800, 5427200, 5529600, 5632000, 5734400, 5836800, 5939200, 6041600, 6144000, 6246400, 6348800, 6451200, 6553600, 6656000, 6758400, 6860800, 6963200, 7065600, 7168000, 7270400, 7372800, 7475200, 7577600, 7680000, 7782400, 7884800, 7987200, 8089600, 8192000, 8294400, 8396800, 8499200, 8601600, 8704000, 8806400, 8908800, 9011200, 9113600, 9216000, 9318400, 9420800, 9523200, 9625600, 9728000, 9830400, 9932800, 10035200, 10137600, 10240000], "rewards": [[0.2366570967200627, 0.23637088437406467], [0.23622275796323405, 0.23609085840735133], [0.2360827275251382, 0.236260819169716], [0.23621090271962944, 0.2365213863770812], [0.23604879203690513, 0.2366602285817414], [0.2363792063922274, 0.23686149168570225], [0.2363534452786562, 0.2364330889980273], [0.2364597752880373, 0.2366149694858237], [0.235813583597371, 0.23633111601860163], [0.2361173267749061, 0.23677048650650273], [0.23653921011203038, 0.2364317110459933], [0.23654758501507375, 0.2365796642045347], [0.23657606358126618, 0.23641103414065434], [0.23618199707396345, 0.23645138462168944], [0.23586661423476793, 0.23663617822431232], [0.23616778926656243, 0.23648823688560977], [0.23607658288553846, 0.23643864264916967], [0.23622043587101876, 0.23686706457730794], [0.23591742715165973, 0.236664142027973], [0.23590161072454544, 0.236586613808548], [0.23654264330835484, 0.23670328437948662], [0.2364871440554643, 0.2367488682755255], [0.2367121931849906, 0.23686183736105], [0.2363687553747279, 0.23680397561909525], [0.23649323147641044, 0.23684842297170602], [0.23656812962538254, 0.2369320712549258], [0.2364674381764842, 0.23673372396159242], [0.23619790414372366, 0.23666651142456158], [0.23666387812806733, 0.23670313255960207], [0.23642413611545127, 0.23650707487490857], [0.23616647095155824, 0.23635042490098507], [0.23589803384777158, 0.2365217924281559], [0.23626835764758808, 0.23656805470432046], [0.2361987729187891, 0.23662554479806636], [0.2360502042074141, 0.2365875228725656], [0.23623042449329656, 0.23654299849664], [0.23613683452753165, 0.23651139326085968], [0.23602243227641773, 0.23654305816548896], [0.23601925181872585, 0.2365268542872926], [0.2358528229290211, 0.23662821202695183], [0.2360323814842278, 0.23662384392547745], [0.23599423768415817, 0.2367478173560656], [0.23621536666651127, 0.23673762058515563], [0.23605832023254586, 0.23665308278797964], [0.2358824487925422, 0.23677816547297267], [0.23583869927904033, 0.236669407711943], [0.23601597966951235, 0.23668977632714283], [0.2361068284186165, 0.2367302437848093], [0.2361381152321832, 0.2366250298101527], [0.23612761860807646, 0.23667132119569045], [0.23624518095985952, 0.2366531570590622], [0.23605902948259508, 0.23667050710665574], [0.2361109628274237, 0.23664714181402952], [0.2360579332768149, 0.236648116771421], [0.23607714859201992, 0.23667252701179625], [0.23610821088191475, 0.23674769136872137], [0.23634036451464688, 0.23662370427314647], [0.236316501742956, 0.2366014578762901], [0.23616686510929788, 0.2365394891689674], [0.2361649436978195, 0.236635500641372], [0.23632319938192592, 0.2365510174876336], [0.23647748401811314, 0.23658810931575144], [0.23648557827321479, 0.2366980665329868], [0.23642216943545763, 0.23664789297893762], [0.2364656153185612, 0.23664938233496013], [0.23646890658915853, 0.23665439350337455], [0.23630553199790538, 0.23663411332302015], [0.23635139925436127, 0.23654165860413354], [0.23621124247624034, 0.23666972705621414], [0.236442441668737, 0.23669436097938398], [0.23633217586507066, 0.23657463703533507], [0.2363219357393022, 0.23662779783218318], [0.23631342924249427, 0.23667719228426415], [0.23621186837107672, 0.2367552358088374], [0.23644845183682656, 0.23665233763119964], [0.2362521155435561, 0.23655433410041832], [0.23641536083629594, 0.23654597474837355], [0.2363607433172259, 0.23674153831794242], [0.23640648620689253, 0.2366813472682402], [0.23639253525254894, 0.23667256398499814], [0.23626251882047566, 0.23660745540948025], [0.23627456892768645, 0.23658929838530351], [0.2361789896568019, 0.23658525559701327], [0.2362189116457806, 0.23661109975221128], [0.2362110662173124, 0.2367192221769568], [0.23612288121520278, 0.23659973138491042], [0.2359759785383877, 0.23661121883811898], [0.2359415412874877, 0.2366437929626658], [0.23610492664944516, 0.2366174153461539], [0.23595684435113284, 0.23661059103441462], [0.23587089487409163, 0.23671221742932075], [0.2359463781664603, 0.23684198143383692], [0.2360723444158372, 0.23685802148894247], [0.23603489256116944, 0.23695335274231352], [0.236167792099572, 0.23689482745896784], [0.23620149794084766, 0.23697498862870386], [0.2362396680431527, 0.23685711112428767], [0.2362011647524156, 0.23695101108502192], [0.2362131533975353, 0.23680628542755816], [0.23613470589383007, 0.2367999953183802]], "nashconv_values": [0.0034771114310449547, 0.0028435549161416607, 0.001988326242066213, 0.0015118023830694716, 0.0014151341993100808, 0.001510129403065802, 0.0011736176173335056, 0.0012376768231419366, 0.0010802061762075488, 0.0011433871209998725, 0.0010937541728751332, 0.0010107402647152042, 0.0011121489571948306, 0.0011325690373305275, 0.0010246875823951285, 0.0012814880634439418, 0.0013140981762744253, 0.000992381676252263, 0.0011257221179280519, 0.0011077837921033007, 0.001068908624021092, 0.0011172185916678568, 0.0008290223732179414, 0.0010416980836030487, 0.0010043003840218, 0.0008613599007361028, 0.000855436133798626, 0.0008622967994660058, 0.000927722433671202, 0.0008257619314253895, 0.000841439764636992, 0.0007377990568444015, 0.0008316465269575524, 0.0008401503337133742, 0.0008682809011678061, 0.0008185951978260664, 0.001007688193673778, 0.0007843442970759396, 0.0008042032347773675, 0.0008040387190979825, 0.0008148462434993398, 0.0007149371134358706, 0.0007807855768957872, 0.0007576246443141421, 0.0007778291216783972, 0.0008653700915284279, 0.0008213736904917057, 0.0009217618874321487, 0.0007322742467172072, 0.0007495745361470463, 0.0006621226805391955, 0.0007504351092490202, 0.0006683071266158636, 0.000770439011063162, 0.0007350372692604135, 0.0007197663623090822, 0.0007193170087251566, 0.0006577844557005552, 0.0006685683243166374, 0.0006694434887456191, 0.0006999604730894282, 0.000721066171422341, 0.0006432893627901504, 0.0005999257809447822, 0.000679196525958714, 0.0006846198450458085, 0.0007186711730073903, 0.0007035568306088535, 0.0006772633032423869, 0.00062071689896534, 0.0006313141113379883, 0.0006372292611294406, 0.0008415817869603381, 0.0006190751760953572, 0.0007685944321144944, 0.0008205772378573062, 0.0005979034614003176, 0.0005973137002684981, 0.0006184721954533567, 0.000653320937820584, 0.0006632109886305637, 0.0006082986921559785, 0.0006379656737169892, 0.0007342628410068608, 0.0005649219861482979, 0.0005809633222798594, 0.0005338283839465829, 0.0005181370957012266, 0.0006149089538575181, 0.0005388848045728978, 0.0006401855213783725, 0.0006252768476008863, 0.0005515528281762327, 0.0006095390743812712, 0.0005941129171056492, 0.0006338790317285958, 0.0005688591979231272, 0.0005898981164699502, 0.00064245471021801, 0.0006621829332290885], "quasinashconv_values": [0.005001636157118711, 0.004337509121215194, 0.0037012309701167923, 0.003148290626886846, 0.002713163972395266, 0.0029737209050144653, 0.0027406640190528464, 0.0028924366510726385, 0.002735682187173627, 0.0028423085177730623, 0.00274979450143531, 0.0028500557932527593, 0.0026389213028170377, 0.0026148328062059467, 0.0026051356479873666, 0.0030468716647856497, 0.002785774678339875, 0.0025659645354765004, 0.002843206742402987, 0.0028066486416211123, 0.0027728831042512225, 0.0028155388722296004, 0.0025695157472478414, 0.002593538267632367, 0.0027066241440706074, 0.002620964555478611, 0.0025994926293862186, 0.002673049989656867, 0.0025556529063293087, 0.0024702578152845656, 0.002664554282761744, 0.0024028379921901266, 0.0024427715326373056, 0.0024771198523182436, 0.0026182326561561553, 0.0024569957998473446, 0.0024084895059543476, 0.0024308193285812463, 0.002434598532602167, 0.0024799309600641584, 0.002598217989222773, 0.002430641528654409, 0.002456868974840487, 0.002556221241848733, 0.0025913002707409205, 0.00250641093677606, 0.0024955037472836616, 0.0025063662920487007, 0.002342797878080588, 0.0024527912219258763, 0.00242337654250821, 0.002393626495753587, 0.0023664050073059495, 0.002437762142137534, 0.0022860540242937988, 0.002437847781318697, 0.0023685203379873176, 0.002404079864157832, 0.002413721056614887, 0.002395186395802773, 0.0022666284314976637, 0.0024326586889089896, 0.002315222609164863, 0.002381530368517265, 0.002400184444524084, 0.0023180226716971453, 0.0021904671534808406, 0.0023490464698598112, 0.0023070855251571265, 0.0023207684280046326, 0.0024289365770809312, 0.002321236272619792, 0.0023037555002409504, 0.00231311107917756, 0.0022419938342367884, 0.0023291390657393107, 0.0023536414536452777, 0.002356578575182816, 0.002274791748978433, 0.0024663984577603937, 0.0022931021554983833, 0.0022199414350440316, 0.0023949988010629475, 0.0022927685459891434, 0.002277019433801486, 0.002350487233711146, 0.002262461494043161, 0.0022276403696046276, 0.0022453526764857623, 0.0022713557579919774, 0.002372529234005133, 0.0023066239206135375, 0.0022974071637892612, 0.002215128251960685, 0.0022786568378684313, 0.0022978423026452366, 0.002282468816147354, 0.0022724752915663227, 0.0024216581247052393, 0.0023519458944865346], "computation_time": [1.0882678031921387, 2.2056546211242676, 3.3732926845550537, 4.5647547245025635, 5.732496500015259, 7.133671760559082, 8.273678541183472, 9.453279733657837, 10.61466360092163, 11.797301530838013, 13.009725570678711, 14.230300426483154, 15.427529573440552, 16.578405618667603, 17.67360281944275, 18.875311613082886, 20.02143168449402, 21.173168659210205, 22.3155198097229, 23.544885635375977, 25.139081716537476, 26.609503746032715, 27.957627058029175, 29.272238731384277, 30.955666542053223, 32.46610927581787, 33.939791440963745, 35.28479361534119, 36.43633770942688, 37.594828367233276, 38.757867097854614, 39.93017101287842, 41.09942412376404, 42.14340925216675, 43.262022495269775, 44.51796841621399, 45.631856203079224, 46.70406460762024, 47.820202589035034, 49.02151131629944, 50.35298037528992, 51.55307221412659, 52.84580755233765, 54.06951951980591, 55.39035105705261, 56.7053587436676, 57.81097888946533, 59.24172568321228, 60.62508201599121, 61.878942012786865, 63.0840060710907, 64.0793149471283, 65.31737637519836, 66.42637538909912, 67.62808322906494, 68.8541374206543, 69.97632956504822, 71.0988495349884, 72.21252751350403, 73.35807919502258, 74.54031252861023, 75.63097858428955, 76.7192234992981, 77.76545524597168, 78.88228821754456, 80.00831627845764, 81.04144549369812, 82.15251278877258, 83.27463293075562, 84.3923728466034, 85.53112006187439, 86.66060614585876, 87.77805948257446, 88.87586665153503, 89.9751546382904, 91.2484986782074, 92.40962839126587, 93.51945734024048, 95.03283166885376, 96.46251964569092, 97.6664514541626, 98.90780305862427, 100.12179183959961, 101.30756306648254, 102.48593711853027, 103.60770058631897, 104.68672943115234, 105.8354504108429, 107.01199340820312, 108.08068633079529, 109.22559690475464, 110.40256881713867, 111.56266379356384, 112.6645336151123, 113.8625807762146, 114.9660906791687, 116.15237641334534, 117.28479862213135, 118.41845870018005, 119.49170446395874]}, {"cfr": false, "sm": false, "shift": true, "log_actions": 11, "log_quasi": 14, "its": [204800, 409600, 614400, 819200, 1024000, 1228800, 1433600, 1638400, 1843200, 2048000, 2252800, 2457600, 2662400, 2867200, 3072000, 3276800, 3481600, 3686400, 3891200, 4096000, 4300800, 4505600, 4710400, 4915200, 5120000, 5324800, 5529600, 5734400, 5939200, 6144000, 6348800, 6553600, 6758400, 6963200, 7168000, 7372800, 7577600, 7782400, 7987200, 8192000, 8396800, 8601600, 8806400, 9011200, 9216000, 9420800, 9625600, 9830400, 10035200, 10240000, 10444800, 10649600, 10854400, 11059200, 11264000, 11468800, 11673600, 11878400, 12083200, 12288000, 12492800, 12697600, 12902400, 13107200, 13312000, 13516800, 13721600, 13926400, 14131200, 14336000, 14540800, 14745600, 14950400, 15155200, 15360000, 15564800, 15769600, 15974400, 16179200, 16384000, 16588800, 16793600, 16998400, 17203200, 17408000, 17612800, 17817600, 18022400, 18227200, 18432000, 18636800, 18841600, 19046400, 19251200, 19456000, 19660800, 19865600, 20070400, 20275200, 20480000], "rewards": [[0.2370208023660731, 0.23599833567847828], [0.236899960017318, 0.23701773869604342], [0.2362119346692743, 0.23583181658971925], [0.23649780840628426, 0.23627999486463258], [0.23596383233957646, 0.23593767710641192], [0.23613818472460318, 0.23666546711878167], [0.23592852801618944, 0.23619188209873565], [0.23631696478227898, 0.2364564973370594], [0.23613999327697424, 0.23629992239014147], [0.2364167931472112, 0.23646958695817594], [0.23612897379056158, 0.23593223799420893], [0.23632117414151232, 0.23616514853485174], [0.23609349069455468, 0.236094033454681], [0.23610897324172822, 0.23637546990486874], [0.23627528543921925, 0.23643371445975142], [0.2361811291877277, 0.2365972953089094], [0.23621225729643586, 0.23615379263019526], [0.23600995926354756, 0.23632107861293708], [0.2360722716633482, 0.23611024462500593], [0.23604717623335408, 0.23608188014263387], [0.23609832984259974, 0.23635003879341657], [0.23623387743270408, 0.2364467102001167], [0.23614218350978214, 0.23645547890293167], [0.23604759459680866, 0.2361484143355974], [0.23607951036055594, 0.2362401483680402], [0.23608797257651826, 0.23637873601086717], [0.23602347826478093, 0.23634208127296746], [0.23605461532896205, 0.23617248588767237], [0.23618724900428567, 0.23624311338953996], [0.2361795576846148, 0.23634089172885653], [0.23614805458925134, 0.2364145533599561], [0.23613729139003065, 0.23629876319498605], [0.2360513076707558, 0.23626730189607736], [0.23603109836703134, 0.2362067258801406], [0.2360444546477938, 0.23612228264470356], [0.2360868744117406, 0.23623572991230052], [0.23614175825278128, 0.23623115155606206], [0.23624963597541856, 0.2364262316995116], [0.23617530095999995, 0.236247995948233], [0.23620678210184853, 0.23626494379672985], [0.23613971404858672, 0.23623474196038935], [0.2362315223879402, 0.23647832635201604], [0.23614606063517068, 0.23642568238878597], [0.23627087345873296, 0.23642773229119393], [0.23614137393149617, 0.2362434646807655], [0.2362188894509385, 0.23631179159775076], [0.2361289849952673, 0.23626934123461496], [0.2362287850370776, 0.2362261990761435], [0.23601839953110493, 0.23607046764870226], [0.23606479205537786, 0.23614391682616576], [0.23609217017735085, 0.23623210064097785], [0.2360518140331765, 0.23622639498429138], [0.2361500147337472, 0.23630276363912261], [0.23605515089170287, 0.23624615600261192], [0.23599603116912388, 0.23613609437236704], [0.23611866255740274, 0.2362363129334392], [0.23619733513656418, 0.23632572758546994], [0.2360544398276644, 0.2362079830634221], [0.23608737076365072, 0.23618840809635858], [0.23611415489355198, 0.23615856738797597], [0.2361364952367629, 0.23630976487489536], [0.236190239861744, 0.2363088486062425], [0.23601634928123266, 0.23629535143824099], [0.23618907821160642, 0.23626108996498074], [0.23625474576977243, 0.2363429318588875], [0.23607779189096412, 0.2362181422481888], [0.23602175644781298, 0.23619260302951164], [0.23600205069107255, 0.23625186716032315], [0.23616783475677122, 0.23634189578676756], [0.23600360532513098, 0.23620768834564798], [0.2359893268713065, 0.23610699332099389], [0.23599982266721306, 0.23619905227776178], [0.23604976088874963, 0.23614523449012909], [0.23603777463388162, 0.23616537294550222], [0.23612043474593805, 0.23623864007219442], [0.23603097542338425, 0.2362788082346834], [0.2360554918558464, 0.23629002868531085], [0.2360550949641445, 0.23620554932710314], [0.23604417026831617, 0.23612072650562016], [0.23605518401450754, 0.23613279675711774], [0.236104799958807, 0.23625635997324562], [0.2361278526080997, 0.2361985369744819], [0.23613686261263583, 0.23620722141441952], [0.23615991877576875, 0.23625451849767018], [0.23617357487760504, 0.23620697054445977], [0.23618730424687387, 0.23618882675468147], [0.2361576673834136, 0.236146641605732], [0.23617495987042875, 0.23617045346073096], [0.23618693534230054, 0.23623637812136586], [0.23610996120663666, 0.23622550776412432], [0.23608756385735963, 0.23615669025172592], [0.2361514619919069, 0.23620907818064565], [0.23605858085029768, 0.2362061381788036], [0.23609091855629666, 0.23615100983268372], [0.23617323518784095, 0.23619300603088733], [0.23623940901113666, 0.23631928124961527], [0.23611472431100633, 0.2361714061363982], [0.23608482272314557, 0.23616653472486093], [0.23609168369508365, 0.23618631276700103], [0.23612121503566258, 0.23619808521294647]], "nashconv_values": [0.0023840807216805315, 0.0022080010518688853, 0.0022496328282461675, 0.001481587834943815, 0.0016675273799202084, 0.0012494034959407985, 0.0009671940590673112, 0.0007935993897215665, 0.0009477931051938837, 0.0008131883227823766, 0.0009664708596724692, 0.0008450461328045611, 0.0008227581365687631, 0.0007920185165397331, 0.0008465937860060446, 0.000783536812711233, 0.0008614736369804699, 0.0007609764550533249, 0.0007403697734009729, 0.000707179485152698, 0.0006901474169747623, 0.0006372334578066685, 0.0006256214503123358, 0.0007143456421470906, 0.0006815611529066845, 0.0006740107378805094, 0.0006386001589371026, 0.0006103029035320617, 0.0005961213391520448, 0.0006760801804634176, 0.0008044964362434459, 0.000607310247257159, 0.0006620289656735778, 0.0005599244548672722, 0.0005589865333429644, 0.00046711600585677693, 0.0006396665941754143, 0.0006094815376502805, 0.0005664571580091815, 0.0005983225611476961, 0.0006454889588790313, 0.0006687772295059236, 0.0005720570918644197, 0.0006511077430974843, 0.0005760974723573731, 0.0005532342298379123, 0.0005827669559067827, 0.0005791738147716274, 0.0005500605976974937, 0.0005539764008830883, 0.0005533465957356098, 0.000610565362561627, 0.0005664192620430109, 0.0005069455505752885, 0.0004848477513819671, 0.0006151374607854809, 0.0004631446012652307, 0.000497989733164339, 0.00046032585675923055, 0.0005234289436890638, 0.0005000336739539868, 0.0005036643148927655, 0.0005378177180953569, 0.0004910588448088227, 0.0005394397767335135, 0.0004679522360444277, 0.0004609422743326874, 0.00043952241080719157, 0.0003846114896291497, 0.0004461367111858461, 0.0004511080900856945, 0.0004712428075045738, 0.0003925588370001787, 0.00040248326342676166, 0.00042676193473031865, 0.0005124288178940395, 0.0004814154873901133, 0.00045433628381083557, 0.00041327734686147366, 0.00042971078097234217, 0.0003990839315400063, 0.0005422553467766822, 0.0005272693312693699, 0.000383935069900615, 0.00048088437628068803, 0.0004371066109495614, 0.0004000445135559083, 0.0004030775418435717, 0.0004803379082706227, 0.0004345095315449743, 0.0004279826710950341, 0.00040710713670685794, 0.00039941345560540187, 0.0003520882442895612, 0.00046632852677119807, 0.0004283045966156085, 0.00038157927997997665, 0.0004614916345005715, 0.0003930227648547835, 0.00043005193034248435], "quasinashconv_values": [0.0032429220656236546, 0.002890994449441908, 0.0029908347561626025, 0.002171554904429829, 0.0022848067356142365, 0.0017955126744451655, 0.0017252948150729974, 0.0016039671512728948, 0.001656942900362085, 0.001635792274478104, 0.0018530170175272698, 0.0016736790691061487, 0.001690565167703495, 0.0016483744815649903, 0.001674908373474504, 0.0016053490601939668, 0.001631561579319818, 0.0015505631731014546, 0.001524797936536565, 0.0015030357647647374, 0.0015189927757521815, 0.001468480066463218, 0.001412007672795229, 0.0015097390897173824, 0.0015047564648952572, 0.0015433420990523528, 0.0014794941445410714, 0.0014047130765650062, 0.0014589262624996047, 0.0014114013481017484, 0.001514387466027417, 0.0014749564888605071, 0.0013997251147399858, 0.0013411177336840607, 0.0013670875692760875, 0.001308125524532383, 0.001345947205226905, 0.0013305256406903332, 0.0013416467447318892, 0.0012973161245420917, 0.0014196482959014378, 0.0014701832267301207, 0.00149295968754537, 0.0013001029781393447, 0.0013886317685080918, 0.0013679315184416396, 0.0013555094893646091, 0.0012750950126752814, 0.001311857291575208, 0.001320018279143409, 0.0013815949019044815, 0.0012363380479152586, 0.0012805346006558582, 0.001240681614789102, 0.0013251313319810887, 0.0012806616321398567, 0.0012357427666949417, 0.0013963169552629606, 0.0013926505192652372, 0.0013450008699714133, 0.0012291692391672715, 0.0012961808893567628, 0.001323925468797671, 0.0012999306845916936, 0.0013326293160367542, 0.0013559828950848174, 0.0012979256872981126, 0.00135701729332946, 0.001261673515451367, 0.0013296591057763985, 0.001289985915794406, 0.0012077865235349539, 0.0012102030771458938, 0.00122279662095226, 0.001230241913519281, 0.0012317792034181596, 0.0012389487070899041, 0.0012106521192869757, 0.0012292701238515724, 0.0012725295800986858, 0.0012831409472865984, 0.0012422198927571348, 0.0012608207899003632, 0.001232953853048696, 0.0012340447407730715, 0.0012839962994040943, 0.0012932872728110834, 0.0013126540442963963, 0.001196886475340081, 0.0012800324555009568, 0.0012179536168696603, 0.0012571142102401622, 0.0011889553346196569, 0.0012191570824877374, 0.0012172044188264175, 0.001295221999829288, 0.001204496652302267, 0.0012766712678603798, 0.0012063931543214168, 0.0012403974532995132], "computation_time": [4.419950008392334, 8.941862106323242, 13.418530225753784, 18.495113134384155, 23.67406129837036, 29.183327198028564, 33.7842435836792, 38.46202731132507, 42.76940631866455, 47.69696927070618, 52.63500428199768, 57.2900972366333, 62.05303740501404, 66.30139255523682, 70.50829744338989, 74.83358240127563, 79.02736854553223, 83.20394945144653, 87.46739029884338, 92.35459017753601, 96.63773036003113, 100.94991302490234, 105.46537709236145, 109.93119621276855, 114.18726325035095, 118.86450290679932, 123.081228017807, 127.48517274856567, 131.68525791168213, 136.20273447036743, 140.7442615032196, 145.12276458740234, 149.80219745635986, 154.41520762443542, 158.9020504951477, 163.06058835983276, 167.38673567771912, 171.6640648841858, 176.71539497375488, 182.08019757270813, 186.75794577598572, 191.03395175933838, 195.27011442184448, 199.48974132537842, 204.41306734085083, 209.20718002319336, 213.74248933792114, 218.36045122146606, 223.18942832946777, 228.0471544265747, 232.5117905139923, 237.11903047561646, 241.86844038963318, 246.45170068740845, 251.22433876991272, 255.9770007133484, 260.5733926296234, 265.5912218093872, 271.19916701316833, 276.03688883781433, 281.207213640213, 286.2233216762543, 291.03206753730774, 296.5547122955322, 301.8256502151489, 308.21900510787964, 313.087699174881, 317.88164234161377, 322.5172441005707, 327.2905783653259, 332.04570627212524, 337.78948640823364, 342.7112512588501, 347.6138653755188, 352.62681317329407, 357.7227122783661, 362.39793252944946, 367.76124143600464, 372.92153453826904, 378.1076006889343, 382.9280467033386, 387.74976539611816, 392.61034870147705, 397.40762639045715, 402.60085678100586, 407.81054067611694, 412.6442823410034, 417.4765725135803, 423.15858364105225, 428.0463469028473, 433.2471549510956, 438.88471007347107, 444.0735402107239, 450.44122529029846, 455.8695418834686, 461.2875099182129, 466.3314938545227, 470.97702741622925, 476.11562752723694, 482.77006936073303]}, {"cfr": false, "sm": true, "shift": false, "log_actions": 7, "log_quasi": 10, "its": [12800, 25600, 38400, 51200, 64000, 76800, 89600, 102400, 115200, 128000, 140800, 153600, 166400, 179200, 192000, 204800, 217600, 230400, 243200, 256000, 268800, 281600, 294400, 307200, 320000, 332800, 345600, 358400, 371200, 384000, 396800, 409600, 422400, 435200, 448000, 460800, 473600, 486400, 499200, 512000, 524800, 537600, 550400, 563200, 576000, 588800, 601600, 614400, 627200, 640000, 652800, 665600, 678400, 691200, 704000, 716800, 729600, 742400, 755200, 768000, 780800, 793600, 806400, 819200, 832000, 844800, 857600, 870400, 883200, 896000, 908800, 921600, 934400, 947200, 960000, 972800, 985600, 998400, 1011200, 1024000, 1036800, 1049600, 1062400, 1075200, 1088000, 1100800, 1113600, 1126400, 1139200, 1152000, 1164800, 1177600, 1190400, 1203200, 1216000, 1228800, 1241600, 1254400, 1267200, 1280000], "rewards": [[0.23889072702688569, 0.23801547379721852], [0.23849899028651644, 0.23766988639407155], [0.23890029893103876, 0.2408949417662742], [0.23879835220882467, 0.23917029400288284], [0.24025938882971304, 0.23810851872518524], [0.24090271837597824, 0.23910559952053048], [0.2379442835748941, 0.2384344067012071], [0.23839281119346714, 0.23714966950404862], [0.2397392711084078, 0.23895910504954343], [0.23876070744688482, 0.23769908266747852], [0.2397877034954869, 0.2391986149100143], [0.23786753657925191, 0.23936929800046727], [0.23897994341227258, 0.24160630351554538], [0.23863118895909374, 0.2393830054662911], [0.2384375303460815, 0.24149971549206653], [0.2396426208627801, 0.24084933672304012], [0.23896802946445028, 0.23997889266383288], [0.23913009382035616, 0.2401467900471333], [0.23865612899721775, 0.23950547544518486], [0.23818887931514512, 0.2399847810698228], [0.2388067813294419, 0.23917093699196185], [0.2401845040605799, 0.23918773563607248], [0.2392233316792417, 0.23843447494978026], [0.2389087245368198, 0.23911945351780606], [0.23975915657327085, 0.23870428742934818], [0.2401083951894377, 0.23962968852213654], [0.2405142805734403, 0.23822976044785318], [0.238685483245119, 0.23835551500886432], [0.23786657291252483, 0.2385256930591368], [0.23883119689859045, 0.2380331559631555], [0.23869636584693743, 0.23813157939751306], [0.23899442056976983, 0.23811782607767573], [0.2386678898218102, 0.239111877780328], [0.23961112972687199, 0.23818100165545267], [0.2389480390502755, 0.23815481761920576], [0.23826746084727762, 0.23807191304440317], [0.23842337935972313, 0.23876983194655677], [0.2382928540848248, 0.23998511874844788], [0.2382541136526969, 0.24076892406732492], [0.23871672570566446, 0.24122953177583736], [0.23944309836300282, 0.24088190605794413], [0.23931253061849117, 0.2410377112122689], [0.2389842386336354, 0.2404414151739045], [0.2394671183952497, 0.2398634609454802], [0.24006035764977504, 0.2399562698920506], [0.23985029158824567, 0.23975960511423453], [0.2392188725861111, 0.2399085269457693], [0.23903531050709775, 0.23964517400648766], [0.23859393609807836, 0.24006977570156324], [0.2388872997408843, 0.24022444469071494], [0.23809358954168888, 0.24050224456691474], [0.23815079306134995, 0.23985970916211685], [0.23790620377613358, 0.24031884173859197], [0.23846386716648094, 0.23980452890523304], [0.23781927373090483, 0.2404392023924965], [0.23786105956576528, 0.23969994516687537], [0.2380336788217809, 0.2390533224570865], [0.2380847546379949, 0.23922947617324195], [0.23826901588386057, 0.23873163715967616], [0.23773236012675733, 0.23866050280815698], [0.23737491855382853, 0.23809479476784712], [0.2379451750469387, 0.23902336232866983], [0.23860206157009875, 0.23903104904189443], [0.23865327382079154, 0.2393931526869275], [0.23832998851353168, 0.23968758266844464], [0.23880083766933613, 0.23880140596122482], [0.23915976031647695, 0.23923935651388603], [0.23950554592153678, 0.239367792150546], [0.23944962460678307, 0.23900565642626165], [0.2387324859807312, 0.23873982611469607], [0.23880293398660954, 0.23926355004339428], [0.2394927112112631, 0.23888277772088304], [0.23918938047127053, 0.2391916420931176], [0.23922008902011124, 0.23936000363826068], [0.2387540401056332, 0.23970006012181988], [0.23862797616933246, 0.2395178961249507], [0.23832479186114014, 0.23860609701516147], [0.23818657646039143, 0.2385015298790659], [0.23848136364960842, 0.2388497680712141], [0.23828141848804726, 0.23870498002494145], [0.2387687598241566, 0.2388795433263398], [0.2384783771825222, 0.2391049629652036], [0.23860508048672235, 0.2393074685833368], [0.23884327792521248, 0.23886026720376138], [0.2391507005513173, 0.23906741228423053], [0.23906077545731907, 0.23931219973338497], [0.23908220082577952, 0.23997131863649884], [0.2394078213633254, 0.23952299661721457], [0.23919607606369592, 0.23959751789454578], [0.23896253812356755, 0.24009148419398973], [0.23850288049780768, 0.2397128814916052], [0.2388694555678118, 0.23942746840600332], [0.23821627970982384, 0.23926892301242048], [0.23809284344270534, 0.2390024145976382], [0.23812883319552275, 0.23839116231881888], [0.23885670081696558, 0.2387014812476482], [0.23859030353830263, 0.23880763867295657], [0.23845840421640724, 0.23836716191520874], [0.2384998988278773, 0.2382292738342199], [0.23916308779232345, 0.23886267305038827]], "nashconv_values": [0.008434999255103603, 0.006056185938750652, 0.004397822968745607, 0.0040663803085567995, 0.004235501590672319, 0.0037481717912591916, 0.0035159059664627845, 0.0031448475978143597, 0.003024776475806956, 0.0031680003616023633, 0.003225152768557532, 0.0031920976750948182, 0.0028938171836013216, 0.0027470079749042364, 0.002717806678942364, 0.0025758138692333343, 0.002650208899856732, 0.0024253893586995423, 0.0025123806554571693, 0.0022293329822906938, 0.002240216625782915, 0.002424138649058216, 0.0023468627418416765, 0.0021484240113047726, 0.002148331885876681, 0.002320468726448366, 0.002255538085252945, 0.0021009974654349617, 0.0020738816087854106, 0.002097130496102273, 0.002131477148061084, 0.0020333599326076424, 0.0019981439262579115, 0.0020623599062294107, 0.0019162251187293533, 0.001860941899623797, 0.0018311048874222746, 0.0017575224625511476, 0.0017979666338514277, 0.0017633178521269388, 0.0017355842863595317, 0.0017161902906320248, 0.001617004351983392, 0.0016444627400066247, 0.0016790100525287677, 0.0015991368399294048, 0.0016669197589377904, 0.0015880710965286704, 0.0016413822293108171, 0.0015629743845949062, 0.001630617369261983, 0.0015170318328678045, 0.0016452417859595392, 0.0015356339071052327, 0.0015693129175745058, 0.0015683360930051626, 0.0015131729315906173, 0.0014820219760626197, 0.0015662077318018275, 0.001495895248137702, 0.0014822033270691648, 0.0015122394101500236, 0.0014830739276186777, 0.0014695314133795212, 0.0014807273747365624, 0.0014451802054098184, 0.0014454706404264661, 0.0014754970442893978, 0.0014657331405915908, 0.0014344280119407415, 0.0014869293249026028, 0.0015331549413629686, 0.0015370636548535932, 0.0014866611196654445, 0.0014548306251512821, 0.0013928691214339095, 0.001400937086003723, 0.0014272994842118025, 0.0014075256951723847, 0.00142346461178125, 0.0013525257452201844, 0.0013333361552966827, 0.0012886503484077216, 0.0012815340277163578, 0.0012966072212421964, 0.0013364753124447126, 0.0013259395958452325, 0.0013536320919194655, 0.00128916857541031, 0.0013183033536013355, 0.0012960740023721384, 0.001269513177528242, 0.0012471921482792026, 0.0012395813226597774, 0.001226802289434864, 0.001235919112731243, 0.0012380103281694477, 0.0011909894289393042, 0.0011999952761634625, 0.0011819417546675426], "quasinashconv_values": [0.023553048895605527, 0.024061076257176184, 0.021985851289818698, 0.021360461293042615, 0.02373242063782338, 0.02279148749325341, 0.02141792071585516, 0.021511792205624297, 0.022009277250326476, 0.02103212207315147, 0.021231915447870148, 0.020236302777691367, 0.020609992339510802, 0.021794978310408664, 0.020399667083976086, 0.022752485881149725, 0.022003414362963603, 0.02290491267730932, 0.02075212905147883, 0.021651278155984, 0.021866817659488447, 0.020024552037161858, 0.02259011436347491, 0.020767512153581247, 0.021161155953043076, 0.021595104096869905, 0.02074256501442026, 0.02167976323998616, 0.021801370218762217, 0.021524664197403343, 0.020814474586290987, 0.02111591683734859, 0.021366850079836797, 0.020911898551794844, 0.02026851067851354, 0.020405478326686155, 0.02059479094838207, 0.019062878623446772, 0.01991586176380361, 0.02004074755498622, 0.018734668158855716, 0.019011773425918033, 0.020097556311074904, 0.021094094935536406, 0.020116111786679214, 0.02031909293409226, 0.021452946031253306, 0.021196200223844275, 0.01967809855196062, 0.019004322293107806, 0.019868951675959062, 0.020716039411807774, 0.019900681507899032, 0.02001799528269413, 0.02049371046264703, 0.021636860117956236, 0.021414412625963497, 0.02106837322296598, 0.019792094879284128, 0.02165584318247793, 0.018967438609871712, 0.01905422736891338, 0.0192484863107677, 0.019337753584110662, 0.020613684906232832, 0.018832206387314393, 0.019842308400332104, 0.019841158098715395, 0.01922165648548041, 0.0194240578504854, 0.0204619565517814, 0.0193298642626695, 0.019801608839007667, 0.020359497054000003, 0.019159864072278543, 0.020166468381507235, 0.020083434695672114, 0.02093599730784615, 0.01900888171381393, 0.01964149375187718, 0.020332145043743005, 0.020752412906876322, 0.019954187942984647, 0.018375856232780402, 0.019227293985266042, 0.019911957748837472, 0.01931308697024503, 0.019117323479789755, 0.019446711981696646, 0.019499805409365134, 0.021526930007035983, 0.021336647237767348, 0.02003968674809703, 0.01928607917721159, 0.01943440736142113, 0.018930682300681206, 0.018130972277995372, 0.019980827566189907, 0.021159657359651945, 0.01866220155407944], "computation_time": [0.03644990921020508, 0.08100104331970215, 0.12231755256652832, 0.1690535545349121, 0.21671175956726074, 0.273162841796875, 0.31728601455688477, 0.36635613441467285, 0.40777063369750977, 0.4433727264404297, 0.49918580055236816, 0.5589728355407715, 0.5945017337799072, 0.6564140319824219, 0.701671838760376, 0.7504737377166748, 0.8009777069091797, 0.8499755859375, 0.90069580078125, 0.963259220123291, 1.0128281116485596, 1.0622453689575195, 1.1126353740692139, 1.1542322635650635, 1.203336238861084, 1.2742910385131836, 1.3428621292114258, 1.3896632194519043, 1.4483892917633057, 1.5048842430114746, 1.5478672981262207, 1.5962960720062256, 1.6480798721313477, 1.7042899131774902, 1.7597112655639648, 1.8100829124450684, 1.8577320575714111, 1.8999192714691162, 1.9695415496826172, 2.018625497817993, 2.067439317703247, 2.114447593688965, 2.162834644317627, 2.2253198623657227, 2.291865348815918, 2.345364570617676, 2.398378372192383, 2.4468421936035156, 2.496495008468628, 2.546398878097534, 2.591343879699707, 2.6505141258239746, 2.69930362701416, 2.7489218711853027, 2.8046467304229736, 2.847043991088867, 2.890299081802368, 2.934654712677002, 2.971860647201538, 3.021620750427246, 3.0666489601135254, 3.119067907333374, 3.169546127319336, 3.218417167663574, 3.260881185531616, 3.302765130996704, 3.3459885120391846, 3.402327537536621, 3.454157829284668, 3.512178897857666, 3.554800033569336, 3.5977089405059814, 3.646045207977295, 3.7042763233184814, 3.7565975189208984, 3.8006443977355957, 3.8458032608032227, 3.905959367752075, 3.9503235816955566, 3.993840217590332, 4.042271852493286, 4.089935064315796, 4.132549047470093, 4.175131559371948, 4.23027491569519, 4.279899597167969, 4.328031778335571, 4.377599000930786, 4.427473068237305, 4.477734804153442, 4.536762714385986, 4.583968639373779, 4.634549856185913, 4.686272144317627, 4.736158847808838, 4.787698268890381, 4.830318927764893, 4.8794639110565186, 4.9198877811431885, 4.966118812561035]}, {"cfr": false, "sm": true, "shift": false, "log_actions": 8, "log_quasi": 11, "its": [25600, 51200, 76800, 102400, 128000, 153600, 179200, 204800, 230400, 256000, 281600, 307200, 332800, 358400, 384000, 409600, 435200, 460800, 486400, 512000, 537600, 563200, 588800, 614400, 640000, 665600, 691200, 716800, 742400, 768000, 793600, 819200, 844800, 870400, 896000, 921600, 947200, 972800, 998400, 1024000, 1049600, 1075200, 1100800, 1126400, 1152000, 1177600, 1203200, 1228800, 1254400, 1280000, 1305600, 1331200, 1356800, 1382400, 1408000, 1433600, 1459200, 1484800, 1510400, 1536000, 1561600, 1587200, 1612800, 1638400, 1664000, 1689600, 1715200, 1740800, 1766400, 1792000, 1817600, 1843200, 1868800, 1894400, 1920000, 1945600, 1971200, 1996800, 2022400, 2048000, 2073600, 2099200, 2124800, 2150400, 2176000, 2201600, 2227200, 2252800, 2278400, 2304000, 2329600, 2355200, 2380800, 2406400, 2432000, 2457600, 2483200, 2508800, 2534400, 2560000], "rewards": [[0.23878238281473949, 0.2387224358771054], [0.23981507469916924, 0.23744820344230894], [0.23783634713375104, 0.23681916813837117], [0.2379956744962049, 0.23847857778389953], [0.23813954147561106, 0.23696164880650814], [0.2373510833643554, 0.2381990416925304], [0.23722210942904476, 0.2385117531416837], [0.23882416277043667, 0.237205121213438], [0.23858801640488728, 0.23675927002447], [0.2396991780925618, 0.23755295744782043], [0.23872550850544721, 0.2384285201982008], [0.23799334358398633, 0.23902639275442622], [0.23788948976349683, 0.23880917169759266], [0.23800050948120477, 0.23867730369192433], [0.23884111283219717, 0.2375649317455623], [0.23774061030074184, 0.23685197734326402], [0.23790688857200154, 0.23739399165110425], [0.23847453138903077, 0.2361164848447903], [0.24015109351853384, 0.23687355867695226], [0.2393796346546522, 0.2377664353168065], [0.2403261192429344, 0.23744589437755315], [0.24029788585415185, 0.2372782973820876], [0.23936301222738185, 0.23785350551429985], [0.23921341132227145, 0.23691736144664616], [0.2380046219238846, 0.23641272086995216], [0.23778874837619404, 0.23795268568813616], [0.23916334218439422, 0.2375339059294827], [0.23925518771120685, 0.23763318115984733], [0.2389324263471056, 0.2377056341872988], [0.23768463277122176, 0.23756228752737812], [0.23801666537580662, 0.23755717693144063], [0.2376182645734052, 0.2367787593816426], [0.237586030406963, 0.23637812371461442], [0.23741833882404378, 0.23634288819187527], [0.23829662295146425, 0.23597161174329206], [0.23832882520282783, 0.2360217858061569], [0.2391222134931799, 0.2362319623669378], [0.23855783139183948, 0.23721431782619018], [0.23839968798868538, 0.2370253674450491], [0.2389721566925648, 0.23672477612252774], [0.23846167827978554, 0.23634961605705407], [0.2385441835005982, 0.23613343827110733], [0.23840966027858482, 0.23659727919339854], [0.23863796758696448, 0.23654525146329752], [0.23770583802100415, 0.23633220858736592], [0.23768884862810827, 0.23677264019180205], [0.23766524837578304, 0.23756849994003915], [0.23816620536707248, 0.23762774902754843], [0.23897614974044473, 0.23752839098786827], [0.23887634298498372, 0.2379045293462021], [0.2384991614510763, 0.23837202932165746], [0.23827197941305372, 0.23788215891781805], [0.2384315119529723, 0.237919847689524], [0.238376307260517, 0.23746045480735958], [0.23809230864287145, 0.2372851705789215], [0.2383010467358245, 0.23737573518978816], [0.2381665114151959, 0.23759331680839496], [0.23861704737949815, 0.23738106838001652], [0.23804385692503421, 0.237627202738249], [0.23770378315957255, 0.23766960626129768], [0.23720390820521237, 0.23759673473997456], [0.23747091252310565, 0.23768413349358136], [0.23741033036837933, 0.23758133636220355], [0.2376850345094233, 0.23779391929616547], [0.23793294290555855, 0.23750061475563428], [0.23826072444115534, 0.23776508627250345], [0.2381970379989552, 0.23758896829445303], [0.23808428864009462, 0.23727548035886825], [0.23861498196296949, 0.237255594555765], [0.23878324566313935, 0.2377456272418911], [0.23899482124732704, 0.23756249439350383], [0.23926228796606502, 0.23744303062549474], [0.2392449374120978, 0.23755531529904356], [0.23898950075972097, 0.2376907726076291], [0.2387808973233399, 0.23781954532142852], [0.23886585906868646, 0.2378987191322323], [0.23845756753997877, 0.23791464313168537], [0.23852331088800602, 0.23811642266313726], [0.23806382439611093, 0.23819001536836754], [0.23795451105956048, 0.23801555132950875], [0.23776265443662017, 0.23804433059256783], [0.2379846794776398, 0.23808728952747862], [0.23797942473738884, 0.2378900059155765], [0.2383447598563567, 0.23761537618921413], [0.2377990086903904, 0.23788205617483024], [0.2375604945984587, 0.2372928277150121], [0.23763087693899604, 0.2371882616496265], [0.23744696420716613, 0.23755702481566593], [0.2373378543120278, 0.2372993510255636], [0.2374521035853294, 0.2374252716130647], [0.2374895837297247, 0.2372316263724334], [0.23749004200098178, 0.23693328946372416], [0.23719506843136523, 0.2368002324395868], [0.23725846708073753, 0.23716352720155146], [0.23720009415095447, 0.23718042386042643], [0.23727766480030738, 0.2371892339736919], [0.2375039079358388, 0.23736001633709236], [0.23797894785767826, 0.23737715891614253], [0.2378476987933125, 0.23737014261125708], [0.23837447067180179, 0.23724328497981728]], "nashconv_values": [0.006042824348917897, 0.004188876062428626, 0.00418724127250128, 0.0033240645691448023, 0.002973892504682829, 0.0028955114788006275, 0.002680016374761368, 0.0024134641461231454, 0.002326553084052274, 0.00222742441989518, 0.0022459291244461554, 0.0021666866421091446, 0.0022272865755038895, 0.0021131534912619265, 0.0020298331398874436, 0.00191932599501482, 0.0019318583633289865, 0.0021009902081809695, 0.0019384873855353146, 0.0018846512330549514, 0.0019743347102253173, 0.0018467355592704793, 0.0019434562844693748, 0.0019351487979944737, 0.0019363134528920245, 0.001963587195971672, 0.001849947279028985, 0.0018100262968568648, 0.0018139441880319629, 0.001815735453766093, 0.0018661778746427993, 0.0018576449802558404, 0.001691090470734291, 0.0016543628524320064, 0.0016239153675226825, 0.0016803670169866225, 0.0016355108149608555, 0.0015394358141706255, 0.0015588590964707993, 0.0015697725409404562, 0.0015413813600422266, 0.0015462888616149806, 0.0014897192888001232, 0.0015531843676847568, 0.0015557966813028457, 0.0014676413014014233, 0.0014414268491053095, 0.0014659599008483848, 0.001497701218969999, 0.0014713777451951238, 0.0014480491493176484, 0.0014868799902227892, 0.0014122746016273224, 0.0014328495406992492, 0.0013820651605125633, 0.0014493529186827836, 0.001412947643254725, 0.0014177121195725895, 0.001418499405344803, 0.0013734217712885466, 0.0014373077159634262, 0.0014059474136597916, 0.0014302410486771444, 0.001382230217338215, 0.0014240226402451595, 0.0014285407974713171, 0.0014140893051016457, 0.001362444727836809, 0.0013569275334981423, 0.0013095069137361859, 0.0013352318281541486, 0.0013161999674705382, 0.0013138121968453154, 0.0013618972630105586, 0.0013080877022081105, 0.0012403360044192235, 0.0013325339034823136, 0.0013118282765890998, 0.0012716854845855052, 0.0012872133520184237, 0.0013056910268014477, 0.0012662893496855065, 0.001252108482995784, 0.0012920422132743636, 0.0013061236543979726, 0.0012990798727688935, 0.0012645807827628974, 0.0012263808333312642, 0.0012450237458511981, 0.0012250452390914213, 0.0012011653993748983, 0.001255577332090807, 0.0012582030789565768, 0.0012065369912703516, 0.0012022638876931224, 0.0012118166762509208, 0.001170817309116362, 0.0011273758691324742, 0.0011590811721222949, 0.0011140763193177305], "quasinashconv_values": [0.015291342766772686, 0.012808087481254116, 0.015771356297902883, 0.01390252408585907, 0.014969243482903821, 0.012061286820112732, 0.012929122901154277, 0.011866809347116786, 0.012138890580823486, 0.011583237212154929, 0.011969836023326824, 0.012174880840288671, 0.012536303210979732, 0.013137502632713155, 0.012879302022416328, 0.013689930017104168, 0.011954487577241713, 0.012047528875052588, 0.011011470865134626, 0.011906175456104895, 0.011886763017705526, 0.012807165810539867, 0.011800157838450759, 0.011805414654173313, 0.012945674495398518, 0.01175262577807007, 0.011551999643902189, 0.011751801327735262, 0.012177526406538158, 0.013851142345081613, 0.013266549259361604, 0.013019914815886852, 0.013830981947312915, 0.01241322540331033, 0.011599020734242738, 0.011509698340610108, 0.011394691898135967, 0.011164689294075075, 0.011677879802620972, 0.011767329248174307, 0.011913934655753022, 0.011054271103264263, 0.011224548663691047, 0.011874500089508383, 0.01167029252785004, 0.011131394925090299, 0.011251115644897808, 0.010685002082825662, 0.011014716197739527, 0.0112048827177898, 0.010357502394663404, 0.010566635215506798, 0.011236784261013544, 0.010593724246219932, 0.010911122737918555, 0.010811815325273838, 0.01122636491606227, 0.011234804021459655, 0.011507002076878797, 0.012299816355020643, 0.012215981783650492, 0.012024620105538952, 0.01288142307863685, 0.01195035561128488, 0.011907059083496624, 0.01196441489026659, 0.011635960098706155, 0.012971734415377245, 0.012108107808818047, 0.012257360878453999, 0.01123527184777151, 0.012113349727641387, 0.011386111623548273, 0.01254779284251345, 0.011026905146138827, 0.012301905413667241, 0.012186177419006128, 0.01194513366240979, 0.013226830822054059, 0.012975500766255255, 0.012284908583378634, 0.01286164417562538, 0.012808746810783728, 0.013182396572040678, 0.013830532860458794, 0.01370917357533602, 0.013957241862400854, 0.012292668756419045, 0.013241419340127736, 0.01191231856760247, 0.01289322354046113, 0.012028581039720515, 0.012647133119946086, 0.011796232661413941, 0.012001474175182492, 0.012464128384443496, 0.011983899187004876, 0.011330164073184712, 0.011105024296427846, 0.011639573459924862], "computation_time": [0.15643692016601562, 0.29416489601135254, 0.45116734504699707, 0.6315624713897705, 0.809990644454956, 0.969754695892334, 1.1342988014221191, 1.3250014781951904, 1.5262274742126465, 1.7117557525634766, 1.879889726638794, 2.0388383865356445, 2.2209014892578125, 2.3946025371551514, 2.5654971599578857, 2.7524232864379883, 2.919590473175049, 3.0851430892944336, 3.2552053928375244, 3.425337314605713, 3.601642370223999, 3.7664873600006104, 3.942173480987549, 4.105227470397949, 4.271927356719971, 4.441939115524292, 4.613145351409912, 4.782391548156738, 4.950086355209351, 5.112095355987549, 5.299496412277222, 5.465559482574463, 5.622326374053955, 5.769756317138672, 5.921486139297485, 6.0694403648376465, 6.229445934295654, 6.391895771026611, 6.5659871101379395, 6.7261269092559814, 6.883386850357056, 7.048239231109619, 7.217015027999878, 7.3887622356414795, 7.562016248703003, 7.730975151062012, 7.882544040679932, 8.036216020584106, 8.17557692527771, 8.30137825012207, 8.45292615890503, 8.626327276229858, 8.788214445114136, 8.955821752548218, 9.128570556640625, 9.281556606292725, 9.4558744430542, 9.655750274658203, 9.847971200942993, 10.000293254852295, 10.176533222198486, 10.354424476623535, 10.573611497879028, 10.739258527755737, 10.916898727416992, 11.04377269744873, 11.246473550796509, 11.447430849075317, 11.65675973892212, 11.929239511489868, 12.197093486785889, 12.603343725204468, 12.837031841278076, 13.038918733596802, 13.214791536331177, 13.372222661972046, 13.518516778945923, 13.713132858276367, 13.897949695587158, 14.042592763900757, 14.22961688041687, 14.462017059326172, 14.634180784225464, 14.81374740600586, 14.975133180618286, 15.193732023239136, 15.399019002914429, 15.587637901306152, 15.767021179199219, 15.935411214828491, 16.07017731666565, 16.233538150787354, 16.413857221603394, 16.597141981124878, 16.82228684425354, 17.064189672470093, 17.30923056602478, 17.55081081390381, 17.76824688911438, 17.983158826828003]}, {"cfr": false, "sm": true, "shift": false, "log_actions": 9, "log_quasi": 12, "its": [51200, 102400, 153600, 204800, 256000, 307200, 358400, 409600, 460800, 512000, 563200, 614400, 665600, 716800, 768000, 819200, 870400, 921600, 972800, 1024000, 1075200, 1126400, 1177600, 1228800, 1280000, 1331200, 1382400, 1433600, 1484800, 1536000, 1587200, 1638400, 1689600, 1740800, 1792000, 1843200, 1894400, 1945600, 1996800, 2048000, 2099200, 2150400, 2201600, 2252800, 2304000, 2355200, 2406400, 2457600, 2508800, 2560000, 2611200, 2662400, 2713600, 2764800, 2816000, 2867200, 2918400, 2969600, 3020800, 3072000, 3123200, 3174400, 3225600, 3276800, 3328000, 3379200, 3430400, 3481600, 3532800, 3584000, 3635200, 3686400, 3737600, 3788800, 3840000, 3891200, 3942400, 3993600, 4044800, 4096000, 4147200, 4198400, 4249600, 4300800, 4352000, 4403200, 4454400, 4505600, 4556800, 4608000, 4659200, 4710400, 4761600, 4812800, 4864000, 4915200, 4966400, 5017600, 5068800, 5120000], "rewards": [[0.2388690787264412, 0.23967541512153492], [0.2375688438373595, 0.23948599212455798], [0.23717816671659342, 0.23758118773216116], [0.2370936266002932, 0.23699226503290532], [0.23891962837191377, 0.2374695655441446], [0.23581592814244295, 0.2368722470481416], [0.23588021442659313, 0.2369908552564472], [0.23819209511004688, 0.237534175567446], [0.23767123664470818, 0.2368829966602069], [0.23710622331190045, 0.23740712112936574], [0.23767821055448438, 0.2368776985864741], [0.23848551703975238, 0.2376571616163632], [0.23894020438655889, 0.2370394207201975], [0.2378596731537974, 0.23704405356072625], [0.2381374084733843, 0.23732428940925746], [0.2385356710308099, 0.2376256230717669], [0.23824522800028686, 0.2370234991261818], [0.23829643943436657, 0.2372223920647431], [0.23667968616964521, 0.2372822542012823], [0.2365855129117953, 0.23758547018774892], [0.2365537471484085, 0.23787274640776285], [0.2365133704901251, 0.23713335308890987], [0.23713682560487714, 0.23746198012328673], [0.23713665780259716, 0.2372338947012998], [0.2378679974470993, 0.23720252399156877], [0.2372493231656814, 0.2370822202889058], [0.2373795000920326, 0.23749251103806007], [0.2364626042124242, 0.23700533462508755], [0.23631379904020064, 0.23687939163910418], [0.2367374750055246, 0.2369895765017346], [0.2375582319481418, 0.23735119465206256], [0.2377438479333604, 0.23745426813979464], [0.23749816094722487, 0.2373623815535285], [0.23801366446495992, 0.23732968121799408], [0.23771434526988655, 0.23705245729314645], [0.2377811177616953, 0.2370764757133148], [0.23715998829628532, 0.23734617427097504], [0.2373040523878408, 0.2375253008275494], [0.2374043243286886, 0.23760310986619015], [0.23725964041742476, 0.23700685366860438], [0.2364361400720544, 0.23640056307539353], [0.23657704862425222, 0.23664444032695897], [0.23633256829539698, 0.23669450093595595], [0.23668809496037335, 0.2374109561965131], [0.2363216634166688, 0.2370936852151469], [0.23675405039733935, 0.2371365738907361], [0.23673441532887868, 0.23673702330533528], [0.23666111151061306, 0.23683013460449298], [0.23659994478732285, 0.2371339245261527], [0.23660777078396872, 0.23710041197032475], [0.23667258901424293, 0.23753581063576895], [0.23651335417358474, 0.23741780273756932], [0.23658707132174267, 0.23723946964308504], [0.23663872667644395, 0.2372981039183642], [0.23691758871607932, 0.23732020039594925], [0.23698180848096445, 0.2370256763786311], [0.23696159331946642, 0.2371559300959178], [0.23678756713499755, 0.2368043563316454], [0.23671468662650652, 0.23656051561565064], [0.23652255942862704, 0.23658781340258708], [0.2365117773131047, 0.2366918352434492], [0.23631488029481396, 0.23669937512963962], [0.23627345927922183, 0.23694825921091175], [0.23646571979990144, 0.23681526262678476], [0.23640375100525465, 0.23640163188251268], [0.23668711854378627, 0.23652291249155513], [0.23675482816783178, 0.23658672823045468], [0.23666233560509084, 0.23668405971852108], [0.23674647700793555, 0.23720809541109725], [0.23668826564372328, 0.23707527923442917], [0.23662632857194388, 0.2372516999211638], [0.23676346982756993, 0.2371679305078152], [0.23670318702968998, 0.23700231991965026], [0.23684768568287512, 0.2370078663541244], [0.23673115966271902, 0.23710154489538718], [0.23682256765233317, 0.23698061180330732], [0.23684109028435324, 0.2370452037323276], [0.23696677597495672, 0.23674065233174232], [0.2371625907512021, 0.2370017381287714], [0.2369311534611467, 0.23691988652731488], [0.23709510032495415, 0.23680264499196368], [0.23714126787322615, 0.23657397075663197], [0.23720411570022754, 0.23649968870275745], [0.2371490661428221, 0.23671019610269395], [0.23716801021675377, 0.23660402513282472], [0.23750876392204198, 0.2365531214079843], [0.23750040353123292, 0.2367928746669516], [0.2375605369078958, 0.23701600201144796], [0.2375770111983428, 0.23685527778659338], [0.23777003869197058, 0.23680270666878167], [0.23777859738123536, 0.23669364178196106], [0.2380154884902606, 0.23676223264731056], [0.23779919866149068, 0.2365854890281657], [0.23807298669224267, 0.23669560345673568], [0.23786247729600943, 0.23645640938365603], [0.23813151385522996, 0.23673531281249344], [0.23804876842715328, 0.236843896047226], [0.2379300994020542, 0.2367862191363987], [0.23758738576069843, 0.23677148825778127], [0.23752084427591236, 0.23662470886561948]], "nashconv_values": [0.005432406161459069, 0.0038487933403323626, 0.0031354535982057175, 0.0031479008317869817, 0.0027856452857732694, 0.0025936627249611433, 0.0025519816496213377, 0.002479008689391188, 0.0022227802948297237, 0.002226590651182442, 0.002025035460411523, 0.001956829365183488, 0.0019740193727484645, 0.0018033629058291367, 0.0017321710712791538, 0.0016817233510720286, 0.0017496811014618696, 0.0016837468746855044, 0.001727294259180584, 0.0015664505249147476, 0.0015417781125602048, 0.0015679146949917622, 0.0014979026127919515, 0.0015027396352886024, 0.00148119853596676, 0.0014457762330477852, 0.0014284105095509203, 0.001431296044337449, 0.0014508109608663833, 0.001402845306566175, 0.0014454455207653094, 0.0014779880494776299, 0.0014343295424615599, 0.0014323296430766297, 0.0014263731179872674, 0.0014510906210989383, 0.001469101726258415, 0.0014549039852713719, 0.0014739079408667422, 0.001420656325236247, 0.001399943354337324, 0.0014183622252905426, 0.0013864787623675545, 0.0013442593573947115, 0.0013717684260510232, 0.0013535631226767042, 0.0013538200297553704, 0.0013596889126355205, 0.0012722126363134134, 0.0013220854933779225, 0.0013204247944262892, 0.0013002301343518763, 0.0012407408048828727, 0.0012660771185694086, 0.0012817570899159303, 0.0012963334986121344, 0.001276165911822974, 0.001278878549956508, 0.0012853183721817096, 0.0012668176480381266, 0.0012162235674339217, 0.001212551936841888, 0.001214343158103981, 0.0011733093344098722, 0.0011945584116380414, 0.0011936348902207294, 0.0011928127037549863, 0.0011744239943785595, 0.0011508624940055057, 0.001181163326753637, 0.001211422121575767, 0.0011982677170495337, 0.0011631936897721906, 0.001202318699825955, 0.0011678398867685236, 0.0011694360558721917, 0.0011623569787438948, 0.0011434038474336938, 0.001126542343728193, 0.0011473181410920352, 0.001114014835297411, 0.0011235643631019865, 0.0010979353831399863, 0.0011134909799552506, 0.001111466311971454, 0.0011409782171124538, 0.001111206311109586, 0.001060019504404791, 0.0010812590949946799, 0.001087291316431399, 0.0010573479331549007, 0.0010510091404663247, 0.0010235776575510114, 0.0010599580342980086, 0.0010337968130023911, 0.0010327823348428578, 0.0010641116398717454, 0.0010581296562325315, 0.0010386910030275587, 0.001034580870345636], "quasinashconv_values": [0.009016389121969837, 0.008463312464426193, 0.007710766412989789, 0.007420397019135744, 0.007595834346755509, 0.008140563069483159, 0.008341072160812535, 0.007193025196239156, 0.006849448137611597, 0.006778425337833238, 0.006522321514715657, 0.005997295054252477, 0.006368765698299611, 0.006320001493543642, 0.006087044734969099, 0.005622988135436019, 0.005875000919212919, 0.005983256356018429, 0.007002222579717887, 0.006686012854202117, 0.006724905644611673, 0.007511465255732819, 0.006150676723934739, 0.006812314172000539, 0.006220953382083366, 0.00632354310685232, 0.006272794463896114, 0.007253116380123659, 0.00770021209104399, 0.006967117766622788, 0.005917597066710495, 0.005895235046344982, 0.006322857177280705, 0.005855901540865266, 0.006020931774959298, 0.005912561867232158, 0.006695031324492479, 0.006660768685142288, 0.006461225350921057, 0.006473325842400707, 0.008346966651890192, 0.00733016666315825, 0.008100191186663164, 0.006922868522828862, 0.00753534696509367, 0.006996214258708583, 0.00742372827328347, 0.007413491938508043, 0.007344737314971428, 0.007262004119807014, 0.006567120742682259, 0.007451673557582472, 0.007061001540211137, 0.007028098054961102, 0.0067941168062830015, 0.0069910823871336125, 0.0068763713880933275, 0.007610961897711682, 0.007873674188268481, 0.008183522092233969, 0.007471237936553549, 0.007792052938468158, 0.007750244019298275, 0.007594344986549956, 0.008368807925660082, 0.007693705685824226, 0.007657122194295124, 0.007288068377516083, 0.006988213231600621, 0.0073526870661823895, 0.0070535491367846315, 0.007062275076519603, 0.006860659747645381, 0.0072416417876130235, 0.007204312311201749, 0.006922880983082302, 0.006975037916509413, 0.006801422956740466, 0.007089521360180651, 0.006996031082428827, 0.006860117619546746, 0.007219222724490576, 0.0067947521577366166, 0.0073167082475431855, 0.007362138666422768, 0.006901735965736788, 0.006898940268244502, 0.006654894048316318, 0.006912123389999331, 0.006480443001399716, 0.007183257511672841, 0.006779291923970032, 0.007326267424627331, 0.007039940481678608, 0.007381990991418008, 0.006538067923555435, 0.007005339609905958, 0.007010408991141942, 0.007228766543683679, 0.006968917293810384], "computation_time": [0.6250021457672119, 1.3687949180603027, 2.3876171112060547, 3.2323110103607178, 3.9904234409332275, 4.625132083892822, 5.227509260177612, 5.846171140670776, 6.49903416633606, 7.072303295135498, 7.669771194458008, 8.305558204650879, 8.950307607650757, 9.545765399932861, 10.179123401641846, 10.78175663948059, 11.38908076286316, 11.983440637588501, 12.625035524368286, 13.209946632385254, 13.79512333869934, 14.414093255996704, 15.00580358505249, 15.606173992156982, 16.18695616722107, 16.71914315223694, 17.329787254333496, 17.923301219940186, 18.588415384292603, 19.27566909790039, 19.861643075942993, 20.544172763824463, 21.22128438949585, 21.833536386489868, 22.485742807388306, 23.133452653884888, 23.780396699905396, 24.39129376411438, 25.17834210395813, 25.888861894607544, 26.51971673965454, 27.160369873046875, 27.69415855407715, 28.29404330253601, 29.03611660003662, 29.635420560836792, 30.196411848068237, 30.819350719451904, 31.543015241622925, 32.12990045547485, 32.7562575340271, 33.337034702301025, 33.9190890789032, 34.555668115615845, 35.135854959487915, 35.703956842422485, 36.30116868019104, 36.86525082588196, 37.40949511528015, 37.969815254211426, 38.49039435386658, 39.02169489860535, 39.622533082962036, 40.17504596710205, 40.699055194854736, 41.23918914794922, 41.812928676605225, 42.351866722106934, 42.91088604927063, 43.42176795005798, 43.993948221206665, 44.546361207962036, 45.07278919219971, 45.7607102394104, 46.28140640258789, 46.802868366241455, 47.34034442901611, 47.924944162368774, 48.47700309753418, 49.02675223350525, 49.53987407684326, 50.09034824371338, 50.621851205825806, 51.17680096626282, 51.864683866500854, 52.41943097114563, 52.985227823257446, 53.52681303024292, 54.096068143844604, 54.5873863697052, 55.12865471839905, 55.69518756866455, 56.26422166824341, 56.824522733688354, 57.3769645690918, 57.90142464637756, 58.44239807128906, 59.007675886154175, 59.523252964019775, 60.035649061203]}, {"cfr": false, "sm": true, "shift": false, "log_actions": 10, "log_quasi": 13, "its": [102400, 204800, 307200, 409600, 512000, 614400, 716800, 819200, 921600, 1024000, 1126400, 1228800, 1331200, 1433600, 1536000, 1638400, 1740800, 1843200, 1945600, 2048000, 2150400, 2252800, 2355200, 2457600, 2560000, 2662400, 2764800, 2867200, 2969600, 3072000, 3174400, 3276800, 3379200, 3481600, 3584000, 3686400, 3788800, 3891200, 3993600, 4096000, 4198400, 4300800, 4403200, 4505600, 4608000, 4710400, 4812800, 4915200, 5017600, 5120000, 5222400, 5324800, 5427200, 5529600, 5632000, 5734400, 5836800, 5939200, 6041600, 6144000, 6246400, 6348800, 6451200, 6553600, 6656000, 6758400, 6860800, 6963200, 7065600, 7168000, 7270400, 7372800, 7475200, 7577600, 7680000, 7782400, 7884800, 7987200, 8089600, 8192000, 8294400, 8396800, 8499200, 8601600, 8704000, 8806400, 8908800, 9011200, 9113600, 9216000, 9318400, 9420800, 9523200, 9625600, 9728000, 9830400, 9932800, 10035200, 10137600, 10240000], "rewards": [[0.23607704197962798, 0.23734024228470818], [0.23764190956710513, 0.23743922654140084], [0.236195521134495, 0.23692781071885574], [0.23755746117026433, 0.23815036278649113], [0.23747391574977195, 0.2366667264532507], [0.23639231759985285, 0.236299654187751], [0.2365153791796551, 0.2362898048273176], [0.23624425239704636, 0.2363193949772724], [0.23618332202541664, 0.23742480164556348], [0.23675281585581964, 0.2376740357529937], [0.23631478631660308, 0.2369673628048679], [0.23602464200372086, 0.23670037866051974], [0.2368993974057032, 0.236884129755067], [0.23708969729145885, 0.23669394526896512], [0.2365426567410985, 0.23688084915838084], [0.23623488260033415, 0.23698623485917925], [0.23579926090992417, 0.23678222886013267], [0.23609821442272858, 0.23730892900418887], [0.23662432678121476, 0.2378179538257756], [0.2365752901539584, 0.2373195267775925], [0.23614783512496457, 0.2371629002771285], [0.2364525797738754, 0.2374190726756183], [0.236701064736363, 0.23715451521473713], [0.2358941421663758, 0.2372717936186104], [0.2367154156922982, 0.23653833092816573], [0.23710496179671725, 0.236651298056162], [0.23663879402257348, 0.23663143453945973], [0.23683035109911016, 0.2363334135710347], [0.23733920789187862, 0.23620550818327185], [0.23750435117526908, 0.23673492686867253], [0.23786344693967482, 0.23668098574328328], [0.2375242110465588, 0.2368076127602514], [0.23746597357352922, 0.23711031310290331], [0.23720862429435396, 0.23722393420644228], [0.23706439320082554, 0.23686240771105124], [0.23742397494159428, 0.23678322004378352], [0.23725061204085124, 0.236504470014078], [0.2376916477612869, 0.23653775113223746], [0.2376028114499269, 0.23722521906750144], [0.23750196979136598, 0.2369683281361672], [0.2378116850670426, 0.23684398111885407], [0.23750206916543776, 0.23664376366821896], [0.23715488489864242, 0.2369376213312018], [0.23702830533061653, 0.2369274171036614], [0.23697858426927818, 0.23702100510681082], [0.23672627482404646, 0.2373123936757594], [0.2370009862642409, 0.23741118333028233], [0.23708001535833922, 0.2374813345898008], [0.23764774852857318, 0.23785487569509486], [0.2372965347434992, 0.23744608603450468], [0.23716797955840657, 0.2375414774305985], [0.2369076569855438, 0.23718918202617542], [0.23716185794045233, 0.23742993194523654], [0.2370631287055408, 0.2370892381988648], [0.23705464117648828, 0.2368626781251383], [0.23685063983609306, 0.2364521768234848], [0.23677302560784275, 0.2364227124869056], [0.23671109786712471, 0.23646219868373727], [0.23624803447501247, 0.23648995782169097], [0.2362531768619733, 0.23699592539234318], [0.23666724815758844, 0.23705542465612234], [0.23640895860629302, 0.23699703015844548], [0.2368429728786463, 0.23680246447176728], [0.23690910206469273, 0.23700028057476946], [0.23669011774290494, 0.23660610667361603], [0.23655485527134895, 0.2369237072776617], [0.23626572824010378, 0.23680601998986356], [0.23635267011921432, 0.2367701118754944], [0.23644424014212856, 0.23666119681339093], [0.2363299165774114, 0.2367882983789511], [0.2364263017401239, 0.23679446294874507], [0.23635091374292588, 0.23650829223362407], [0.2364065834590591, 0.23646724889238468], [0.2365282351621915, 0.23673365882643044], [0.2364092240174592, 0.23658936864484753], [0.2366105943477537, 0.23697560832053616], [0.23667875383315679, 0.2367298983171563], [0.2367796513760925, 0.23713430703600671], [0.2367460931122759, 0.2372295336685884], [0.23677466672216563, 0.23704951175914177], [0.23673437022460037, 0.2369433872354417], [0.2366129564182804, 0.23707630016667094], [0.23662319386850741, 0.2369882850443401], [0.23683666943074605, 0.23681628271299918], [0.23689671623644815, 0.23707077213729036], [0.23697721955204937, 0.23710909296362176], [0.23693642766378048, 0.23726066405905663], [0.23689677478358528, 0.23702837413120803], [0.23681104124440563, 0.23676068186113364], [0.23677003863823404, 0.23668192616414266], [0.23663920484773554, 0.23660596926601926], [0.2367130215330706, 0.23662289928195496], [0.236666172767356, 0.23686428402812248], [0.23666837495082643, 0.23689852945686118], [0.23669242753133854, 0.23667508065943288], [0.23677741221628984, 0.23666272315411327], [0.23679079099622952, 0.23650252549695594], [0.2366453902223699, 0.23642895252312685], [0.2368646655795935, 0.2366011698491204], [0.2368597530231398, 0.23685460410056236]], "nashconv_values": [0.004064811431167298, 0.003162137047334923, 0.0029325321797142034, 0.0027107726185258696, 0.0024484991621787633, 0.0022295852647087055, 0.0018880394877736073, 0.0017904563032263565, 0.0018061279466575764, 0.0017318109733423792, 0.0017015963516801014, 0.0016250808603679168, 0.0016322916189776548, 0.0015234435545788128, 0.0015596543373435634, 0.0014372581340599266, 0.0014500541797629607, 0.0014128059126792825, 0.0014544782348516194, 0.001482351182260977, 0.0015011548871768365, 0.0014903999278671198, 0.0015246319218089333, 0.0014641972105244871, 0.0015293658119258369, 0.0015412509858901413, 0.0015390495521059033, 0.0015305685392819068, 0.001508301114594296, 0.0014770592616460132, 0.0014091304805026739, 0.0014176566851548944, 0.001436123683398488, 0.001411617720710051, 0.001351312047901787, 0.0014031942095482919, 0.0013266925708974031, 0.0013586108704532751, 0.001356672842436818, 0.001320456392774616, 0.001308145614230316, 0.0013201791250193051, 0.0012786530454800826, 0.0013154907472825161, 0.0013036246146781727, 0.0012874526405350084, 0.0012483449716926553, 0.001255591368606479, 0.0012428293244244326, 0.0012089726379079513, 0.0012098874494967105, 0.0012091172014438711, 0.0012398902022884295, 0.0012264552574612064, 0.0011767482192715228, 0.0012324092453123714, 0.0011819410338501923, 0.001230226541916346, 0.001192764742976582, 0.0011629479967101286, 0.0011424079263911147, 0.0011575342186847526, 0.0011464121351348333, 0.0011177730804840247, 0.001086628574881232, 0.001111217941400483, 0.001125383840833022, 0.0010928347975786845, 0.0010882556254991904, 0.0010611464895464717, 0.0010792046147607426, 0.0011037641939679599, 0.0010863792750758217, 0.001074199914044227, 0.00108859609718448, 0.0010716058428240915, 0.0010783656636694505, 0.0010769651718228745, 0.0010624341178395447, 0.001067771622083935, 0.0010178893076899787, 0.001037801917178921, 0.0010070944994040876, 0.0010173149156001982, 0.001009112679122487, 0.0009950733532627376, 0.0009852145708662274, 0.0009977165952340938, 0.0009913404708842555, 0.0010017534714003296, 0.0009874722432084981, 0.0009698318066385658, 0.0009771037167123908, 0.000955569693595254, 0.0009659315775354949, 0.0009482858183300913, 0.0009517832344193566, 0.0009583809711848357, 0.0009193689665883131, 0.0009460605124550769], "quasinashconv_values": [0.005939722464040842, 0.005643237901906739, 0.0050512670087953515, 0.005212556488357806, 0.0043131781822763615, 0.004650728706033946, 0.004169989299652316, 0.004097241591335898, 0.003858891700891265, 0.004031002619889562, 0.004278048064153023, 0.0039906576398082705, 0.004030531283437083, 0.004071353805699313, 0.003981589242518957, 0.004096766608089802, 0.003978587147812879, 0.0039044027805301695, 0.0038244869686638316, 0.003719362271562443, 0.004142234668609968, 0.0038822951332288247, 0.003966318983487205, 0.004052880433489642, 0.003752335135025847, 0.003671715798273245, 0.003954482968752809, 0.003736363782653601, 0.003895475828022632, 0.003619403871787108, 0.003512790063736032, 0.003971361364742826, 0.0037014960224644178, 0.003736244388900578, 0.0038755686264494438, 0.003791660159712329, 0.0035730989925078227, 0.0036604728438701384, 0.0038275708996733104, 0.0036458865733274837, 0.0035066441215461097, 0.003605260185447823, 0.0037323735773279743, 0.0034871987218966782, 0.0034678565201672062, 0.003618716153391488, 0.003651677702984718, 0.00354313358538752, 0.0035973654348971373, 0.003522102505256808, 0.0034083453576978784, 0.0034497548560851743, 0.0037199518124696185, 0.003599504753304894, 0.0034015842354989945, 0.0038247664341421184, 0.003684898476859544, 0.0034990935527334788, 0.0034801771739959297, 0.003518729331291076, 0.00351713488176586, 0.0032559255861187852, 0.003370845862445848, 0.0034774573742193393, 0.003468289859681728, 0.0033530912421812498, 0.0034023679912297267, 0.003560580826677179, 0.0034468700903549365, 0.0032787687848103153, 0.003570132672053944, 0.0033376931990603542, 0.0034056469004586365, 0.0034674710265272524, 0.0034935308730975334, 0.0032044998830382254, 0.00343549871407145, 0.003283253071166281, 0.0033826400347810037, 0.003192978589015072, 0.003450097054941842, 0.003463860731685253, 0.0035346367886036623, 0.0033112754569837866, 0.0033915928578870103, 0.003248220024029025, 0.0031111973465481613, 0.0031796956974488033, 0.003335848514838008, 0.0032244728360405484, 0.00333029397604534, 0.0033174596258322697, 0.003253257952833627, 0.0034202792480525213, 0.003132434301361342, 0.003109138562910868, 0.003254630333164338, 0.003305329776437105, 0.0032476352065170244, 0.003022159574683353], "computation_time": [3.1325249671936035, 5.659341812133789, 8.056496858596802, 10.514925956726074, 13.00773024559021, 15.322249174118042, 17.68399429321289, 20.11802339553833, 22.82999038696289, 25.36616325378418, 27.82573938369751, 30.3084933757782, 32.49110507965088, 34.75320506095886, 36.897295236587524, 38.994426250457764, 40.99231505393982, 43.10543179512024, 45.232649087905884, 47.44723415374756, 49.52483892440796, 51.75574088096619, 53.97064208984375, 56.01672863960266, 58.07310676574707, 60.19182014465332, 62.221243143081665, 64.33755445480347, 66.54415011405945, 68.98639416694641, 71.31756448745728, 73.45574021339417, 75.85628986358643, 78.05253505706787, 80.13899993896484, 82.25360059738159, 84.44939947128296, 86.6408634185791, 88.70050764083862, 90.65454268455505, 92.79943346977234, 94.91961550712585, 97.18463158607483, 99.42301869392395, 101.61620306968689, 103.69857716560364, 105.64900517463684, 107.6430811882019, 109.7254581451416, 111.83845853805542, 114.14209198951721, 116.39387512207031, 118.7751533985138, 120.87495636940002, 123.2286012172699, 125.46851515769958, 127.58359813690186, 129.7536482810974, 132.09282732009888, 134.4031503200531, 136.71180391311646, 138.81404995918274, 140.8847918510437, 142.94903373718262, 145.05959177017212, 147.14534544944763, 149.22960495948792, 151.57068276405334, 153.73494386672974, 156.16292309761047, 158.61733722686768, 161.5139820575714, 163.6419153213501, 165.87775921821594, 168.2498333454132, 170.4379870891571, 172.61766624450684, 174.66116738319397, 176.89140033721924, 179.04089307785034, 181.0727081298828, 183.2404272556305, 185.5850863456726, 187.77214336395264, 190.11049127578735, 192.2850890159607, 194.50899600982666, 196.56241703033447, 198.72764229774475, 201.0620973110199, 203.45236015319824, 205.82883405685425, 208.03809237480164, 210.0663561820984, 212.35878014564514, 214.46060705184937, 216.63958096504211, 218.94175601005554, 221.18481612205505, 223.51064491271973]}, {"cfr": false, "sm": true, "shift": false, "log_actions": 11, "log_quasi": 14, "its": [204800, 409600, 614400, 819200, 1024000, 1228800, 1433600, 1638400, 1843200, 2048000, 2252800, 2457600, 2662400, 2867200, 3072000, 3276800, 3481600, 3686400, 3891200, 4096000, 4300800, 4505600, 4710400, 4915200, 5120000, 5324800, 5529600, 5734400, 5939200, 6144000, 6348800, 6553600, 6758400, 6963200, 7168000, 7372800, 7577600, 7782400, 7987200, 8192000, 8396800, 8601600, 8806400, 9011200, 9216000, 9420800, 9625600, 9830400, 10035200, 10240000, 10444800, 10649600, 10854400, 11059200, 11264000, 11468800, 11673600, 11878400, 12083200, 12288000, 12492800, 12697600, 12902400, 13107200, 13312000, 13516800, 13721600, 13926400, 14131200, 14336000, 14540800, 14745600, 14950400, 15155200, 15360000, 15564800, 15769600, 15974400, 16179200, 16384000, 16588800, 16793600, 16998400, 17203200, 17408000, 17612800, 17817600, 18022400, 18227200, 18432000, 18636800, 18841600, 19046400, 19251200, 19456000, 19660800, 19865600, 20070400, 20275200, 20480000], "rewards": [[0.23639778160721941, 0.23668926558441536], [0.23737348223058102, 0.23662982985979458], [0.2374305627780286, 0.23759689303232978], [0.2372067029400044, 0.23700629431771655], [0.23607211927314659, 0.2370417275829131], [0.236318585729704, 0.23722297184104862], [0.23683994990782267, 0.23661206006389404], [0.23746116981794266, 0.237464158156859], [0.23631778650516766, 0.23589196785168412], [0.23658583717752707, 0.2369577147310959], [0.23710012137457545, 0.23671398692133225], [0.23637449782484526, 0.23589610951800943], [0.2369161559793289, 0.23592787507919155], [0.23691258497502438, 0.23631322404516797], [0.2366474140058951, 0.2361507835670013], [0.236501876400182, 0.23621561942458275], [0.23628451917385257, 0.23592974590323287], [0.2364073134427495, 0.23639698145159593], [0.2368206198482892, 0.2367228878524577], [0.23709561627353815, 0.2369783867067738], [0.23668221129803194, 0.23652555059685273], [0.23656503680603594, 0.23706051663654923], [0.23681337312922707, 0.23687997154547438], [0.23674821064462653, 0.23665288401632428], [0.23625586337220877, 0.23635354894372274], [0.23644307424496375, 0.23594331896534035], [0.23686577256408137, 0.23623391535545363], [0.2366911193121572, 0.23618860025618796], [0.23635299731282625, 0.23611966811470486], [0.2362631458156264, 0.23598813163492532], [0.23658530671021455, 0.23627854148597854], [0.23660681635220165, 0.2363377321081963], [0.23693931893228742, 0.23639983007055568], [0.23681581909481492, 0.2367159025335368], [0.23652656935484073, 0.23624100794077918], [0.2367351764398053, 0.236527760455077], [0.2365708900151471, 0.23638979065012505], [0.23650151383427342, 0.2359833793724142], [0.23611134197834233, 0.2360483086499982], [0.2365229950348999, 0.2366063209006869], [0.23681805176058252, 0.23671862495395013], [0.23657610172275206, 0.23668338819577026], [0.23618637526551406, 0.23627913935524106], [0.23615472186551428, 0.23658015753316702], [0.23630120738422816, 0.23657662017867637], [0.23634059289423553, 0.23644322311194285], [0.23631787330595377, 0.23679984191776343], [0.23631284524972943, 0.23656882223187103], [0.23629231138380052, 0.23641010381332], [0.2363509697939426, 0.23632849111222673], [0.23648208919125235, 0.2363880557696646], [0.2366135311051807, 0.23637873814802007], [0.2365902586678356, 0.23645737554142923], [0.2363184283378964, 0.2363820326073894], [0.23632591588126467, 0.236445357384454], [0.23638946037321457, 0.23652504312357703], [0.2363933853548703, 0.23653822930908247], [0.23645988439742016, 0.23680064497239295], [0.23682765472680128, 0.23693017944067188], [0.23668705036523546, 0.23702300449941893], [0.23668911464124054, 0.23702065081944745], [0.23668694396477166, 0.23693904724250764], [0.2365518848203412, 0.2368361824737844], [0.23634198204902734, 0.23665248705470027], [0.23637925308080956, 0.2367929112389876], [0.23637745186303524, 0.2367550139777972], [0.23642548422537762, 0.23676346060206427], [0.23651398881634855, 0.23663279901320905], [0.23651781197196176, 0.23668055383050565], [0.23642860315266975, 0.23647788176989837], [0.23636537939145336, 0.23645128091903306], [0.23631387707276885, 0.2365076332467985], [0.23634752634859307, 0.23631331425996577], [0.23617794718638624, 0.2364419302296727], [0.23607002399362542, 0.23644620848458314], [0.23603763299281627, 0.23618612287433802], [0.23633205036766824, 0.23626785813363985], [0.2364700935525965, 0.2365124274989222], [0.23650535784021215, 0.23655859652724037], [0.2365041608675935, 0.23666378764379153], [0.23655073759096507, 0.23652847018287565], [0.2364971230212233, 0.23651440161638426], [0.23629327358016045, 0.23635414259910786], [0.2362044667826106, 0.23625059337576462], [0.23618675198890404, 0.23632157715128355], [0.2362629908589355, 0.23633143066983073], [0.23618675434769143, 0.2365346037417517], [0.23612621580470483, 0.23646140988053452], [0.23648893914211866, 0.23645245197293763], [0.23654257732889977, 0.23674889761280776], [0.23669594771524094, 0.23680258676910393], [0.2365969118048088, 0.23691535646508172], [0.23685613437212072, 0.23680166350983323], [0.23665523013453785, 0.23679715195717016], [0.23625461717804114, 0.23677936781091824], [0.23625085020045034, 0.23665689741209867], [0.23618074148159907, 0.23667703844606738], [0.23627376435059666, 0.2367851676918324], [0.23622794819019172, 0.23664287808134848], [0.23627463038727886, 0.23676311865967825]], "nashconv_values": [0.0036431218764683138, 0.002604894445458139, 0.0023449200099194822, 0.0022141464877347694, 0.002089435805027573, 0.0019335889970624465, 0.0018367669081485738, 0.0017783972374600387, 0.0017511670139918611, 0.001745380016081599, 0.0016102183387346203, 0.0016173401509373964, 0.0015996684933487215, 0.0015398027359523614, 0.0015042781434360109, 0.0014827467478382983, 0.00144653530112418, 0.001463592089293142, 0.0013965195067207614, 0.0013697872173416281, 0.0013941588455142206, 0.0013510661654190792, 0.0012831252467142285, 0.0012982820967819553, 0.0012988557255382838, 0.0012850676437667907, 0.001254574064611047, 0.001272643805762419, 0.001254218049881517, 0.001237709282642413, 0.0012179207348860799, 0.0012105187636453074, 0.0011828048746898578, 0.0011871579236389096, 0.0011875765352312162, 0.0011996766400313164, 0.001237500859020746, 0.0011636703588268626, 0.001165068798253871, 0.0011391296618717128, 0.0011532680090971525, 0.0011401652781071192, 0.0011119736861874285, 0.0011182427425918406, 0.0010917415700299193, 0.0010499088835157488, 0.00104133626332506, 0.0010290394497733668, 0.0010182560845243271, 0.0010410699896593323, 0.001041118940374619, 0.0010253261893589383, 0.0010270813447081362, 0.0010256815481131665, 0.0010221217541215022, 0.0009944055760428838, 0.000988577483602815, 0.0009861198560061346, 0.000977311781567125, 0.000976281151181424, 0.0009782477731459238, 0.0009717321584095107, 0.0009357896329821591, 0.0009382286038815413, 0.000926107590626557, 0.0009242347765652803, 0.0008985748648090985, 0.0008955966777874358, 0.0009205008736179188, 0.0008905457133548678, 0.0008927664132213908, 0.0008983301981563829, 0.0008924111698138393, 0.0008990347529923837, 0.0008819203083947069, 0.0008759575135492692, 0.0008840463456455949, 0.0008816406564331747, 0.0008638991224434178, 0.0008809690132884629, 0.0008642510334458675, 0.0008797090100500227, 0.0008533520185642351, 0.0008637284287319469, 0.0008566804478080114, 0.0008680070319360689, 0.0008575596631736626, 0.0008612984723445904, 0.0008353792129893733, 0.0008494868098594954, 0.0008678911999412675, 0.0008313983553812909, 0.0008388693693297256, 0.0008471866726481314, 0.0008506389773977885, 0.0008444485604659491, 0.0008414748161608698, 0.0008441572651397833, 0.000829957594905284, 0.0008293214665786863], "quasinashconv_values": [0.004875715323662239, 0.0038721434569223556, 0.003602222461058263, 0.0035788270437279446, 0.003235989225962549, 0.0032566135754329706, 0.003075935827092202, 0.0031643420247375043, 0.0029018290337392005, 0.003050198825408912, 0.002765569710561161, 0.0027280655115587416, 0.0026809940786526043, 0.002987047935295112, 0.0029325516837598598, 0.0027171974726792336, 0.00272868190640721, 0.002690321579869537, 0.0025955921753199607, 0.002478483170468393, 0.002453526257298083, 0.0025897630944859973, 0.002493055491785884, 0.002487754049014468, 0.002479994083638526, 0.002411714794642361, 0.002426828430634076, 0.0023848648808121875, 0.0024924319912581483, 0.002466191190020728, 0.0024026214371230814, 0.0024002857574265124, 0.0025528615530685805, 0.0023512131125945634, 0.0023027345024132506, 0.0022370836706784025, 0.002401915905944657, 0.002498023389948173, 0.002376540521836279, 0.002381686539229433, 0.0025101203851277676, 0.00232493979250481, 0.002513612365388662, 0.0023971571217977494, 0.00220174407514509, 0.002230421124952059, 0.002416207618070626, 0.00228577668130292, 0.0022901865245108233, 0.002418087162320337, 0.0022968607778723615, 0.0022165628982836194, 0.002247767824868546, 0.0024466331504320593, 0.0023771471843527514, 0.0022795943478260416, 0.0023886522297182355, 0.002123273841892648, 0.0022413955622832826, 0.002337669458296221, 0.0023832734571320457, 0.0022477828701359948, 0.0022256754463870487, 0.002174083672152216, 0.002180718161146983, 0.0021926714284136173, 0.002272316962882437, 0.0022062040016494755, 0.002388109180700815, 0.0022080082583289806, 0.0020915768511421406, 0.002086762438082451, 0.002230103056674121, 0.0022521447461731348, 0.0020731141460031965, 0.00214960705309844, 0.0020319839900553305, 0.0021067877446107885, 0.0020113603860772156, 0.0020849331812161642, 0.002065569352460217, 0.0020779882292613905, 0.00197434602441271, 0.0020316212652608245, 0.002058541958833149, 0.0019982333266488628, 0.002125643696126417, 0.0019204364183248723, 0.002160296152105834, 0.002021757472367408, 0.0020641076773189604, 0.002204897655537996, 0.002114774197667313, 0.0020168099092826297, 0.001975233002717347, 0.0020234769882654657, 0.002046084228622347, 0.0020820615145966948, 0.002132042723849148, 0.0021797777122761486], "computation_time": [9.584601879119873, 19.39095687866211, 28.939640760421753, 37.48360300064087, 46.285701751708984, 54.67235279083252, 63.840516805648804, 72.40075278282166, 81.11356377601624, 89.71086478233337, 98.02556276321411, 106.54301357269287, 115.0790114402771, 123.55303263664246, 132.34112453460693, 140.79394149780273, 149.21754264831543, 159.33922290802002, 168.35174894332886, 176.7392189502716, 186.40309262275696, 194.724200963974, 203.41286182403564, 212.17821288108826, 221.32921886444092, 229.72524285316467, 237.80777502059937, 246.7646608352661, 256.5487151145935, 266.2411677837372, 274.91328859329224, 284.60104870796204, 295.26395654678345, 303.948867559433, 312.72932839393616, 322.0352945327759, 330.47260785102844, 339.10044407844543, 347.92809987068176, 357.75143694877625, 366.9887812137604, 375.5520360469818, 383.65289306640625, 392.3634202480316, 401.42675614356995, 410.8158881664276, 419.47092509269714, 428.6975531578064, 438.53724908828735, 448.92291593551636, 458.3379759788513, 466.6810028553009, 477.3992419242859, 486.7452087402344, 495.7914283275604, 504.8206467628479, 514.2792258262634, 525.1425106525421, 536.8269126415253, 549.1970267295837, 560.2267220020294, 571.0036211013794, 581.7845160961151, 593.4911255836487, 603.5177206993103, 614.029515504837, 624.3788397312164, 636.6079776287079, 647.4982695579529, 658.0307567119598, 667.179737329483, 677.4559078216553, 687.7375099658966, 698.5609648227692, 708.1754157543182, 717.865541934967, 727.4363160133362, 736.3567221164703, 744.7503788471222, 752.2098517417908, 759.0765435695648, 765.7896547317505, 773.319456577301, 789.1266596317291, 797.1921262741089, 804.892724275589, 812.4290401935577, 819.7205111980438, 827.3628420829773, 834.7190680503845, 842.7538945674896, 850.5312328338623, 858.3939950466156, 865.7012839317322, 873.2043969631195, 880.7446238994598, 888.1080613136292, 895.0757813453674, 902.4359192848206, 909.4587144851685]}, {"cfr": false, "sm": true, "shift": true, "log_actions": 7, "log_quasi": 10, "its": [12800, 25600, 38400, 51200, 64000, 76800, 89600, 102400, 115200, 128000, 140800, 153600, 166400, 179200, 192000, 204800, 217600, 230400, 243200, 256000, 268800, 281600, 294400, 307200, 320000, 332800, 345600, 358400, 371200, 384000, 396800, 409600, 422400, 435200, 448000, 460800, 473600, 486400, 499200, 512000, 524800, 537600, 550400, 563200, 576000, 588800, 601600, 614400, 627200, 640000, 652800, 665600, 678400, 691200, 704000, 716800, 729600, 742400, 755200, 768000, 780800, 793600, 806400, 819200, 832000, 844800, 857600, 870400, 883200, 896000, 908800, 921600, 934400, 947200, 960000, 972800, 985600, 998400, 1011200, 1024000, 1036800, 1049600, 1062400, 1075200, 1088000, 1100800, 1113600, 1126400, 1139200, 1152000, 1164800, 1177600, 1190400, 1203200, 1216000, 1228800, 1241600, 1254400, 1267200, 1280000], "rewards": [[0.2423905961170414, 0.24140993921809092], [0.23547985426696796, 0.2358704189768331], [0.23922157864550164, 0.24078198060641948], [0.23741035603687768, 0.23908447637015684], [0.2375772817460955, 0.23829081625821041], [0.23676998370077665, 0.24081587285978423], [0.2377647741240091, 0.2377917225093965], [0.23783084565434948, 0.23970751178322064], [0.23602926102290014, 0.237738664957011], [0.23564624892924108, 0.2392889301451644], [0.23670938958118073, 0.23964811473497766], [0.23653774737631283, 0.23936108357695984], [0.23825099028242402, 0.23905468445880207], [0.23788596668025758, 0.2386725768196029], [0.2379173849010135, 0.2381572521150238], [0.23643901972763215, 0.2389278603303001], [0.2365988743293248, 0.23939395359832905], [0.2368605621027902, 0.24075018873435844], [0.23685667329157942, 0.23878161123593594], [0.23693396148594414, 0.23895796966312452], [0.2355989821059331, 0.23865969844619486], [0.23567381507121415, 0.23885166226909696], [0.23642171424238745, 0.23950850782251443], [0.2368478751502493, 0.23863586537142067], [0.23577450499333774, 0.23911260550190624], [0.23691018827890684, 0.23871158314493787], [0.2370148843141171, 0.23908649285450773], [0.2367463518314961, 0.23964994607678702], [0.23729462513791943, 0.2391545277018997], [0.23680852957320242, 0.23829357095868658], [0.23576357710642734, 0.23835098560879442], [0.2358720845646205, 0.23938063268279747], [0.23668072726409306, 0.2396246811291052], [0.2373654488720681, 0.23870813885155287], [0.23713946539005623, 0.23910101404548662], [0.23649199941333487, 0.23882369148240568], [0.23606490374716665, 0.2381727055378517], [0.23614854259210855, 0.23936037265973262], [0.23648646322615563, 0.23873281919704106], [0.23733571319158608, 0.23870155579643143], [0.2370242598552958, 0.23897554305327168], [0.23685072469666235, 0.23986030630067878], [0.23756083883270213, 0.2401334023665075], [0.2372955460506533, 0.2401945683671003], [0.2373986123845097, 0.23945167656889926], [0.23741177904190214, 0.23916077837608418], [0.23763059826000196, 0.23887329966165194], [0.23751973352332748, 0.23850591992537234], [0.23714815718661064, 0.2387721677602468], [0.2361947636419427, 0.2388605936665259], [0.2356868976879937, 0.23879826940297427], [0.23597546172582867, 0.23843532825403146], [0.23623445392021242, 0.23916429418804058], [0.23664985673494712, 0.23898241924775238], [0.23669743217416989, 0.2396034163786235], [0.23653789086325774, 0.23966185883206237], [0.2362064102596217, 0.2397770760738317], [0.23596013408227265, 0.23969332369619983], [0.23607641776504668, 0.2391238342392501], [0.23681252410899536, 0.2388999420038246], [0.23637138420649928, 0.23878880958007193], [0.23616814102237765, 0.2385196630406306], [0.2358844317580075, 0.23883084630466767], [0.23615135408454738, 0.23873541911269225], [0.236846753299293, 0.2387469627521804], [0.23640090594886234, 0.23846553302390916], [0.2361196037367198, 0.239325987270548], [0.2363929987666664, 0.2394429724225399], [0.23634143277669648, 0.23930666587899843], [0.2362149488346843, 0.2395925481933153], [0.23582136760204547, 0.23928376810935653], [0.23569174042063584, 0.23876405653178168], [0.23619764578727995, 0.23915658263101017], [0.2364950427626576, 0.23927292593738403], [0.23656996304470784, 0.2394728402529195], [0.23678406792140033, 0.23909200796503943], [0.2361304769475131, 0.23901561523948228], [0.23572320017965168, 0.238562826993496], [0.236314266778023, 0.23869064391960368], [0.23615857429306406, 0.23937563859784358], [0.2366619877241975, 0.23981077499411607], [0.23660604134759594, 0.239595766079564], [0.23704605824342984, 0.23926259297565103], [0.23624437808495793, 0.23923140005557675], [0.23629143621068394, 0.2388416356833544], [0.2361081200120382, 0.23869291635471507], [0.23587298042921717, 0.238554002710235], [0.23595270167159163, 0.23877643319955696], [0.2363094294586967, 0.238421024558225], [0.23601686275567335, 0.2384834348274393], [0.2356627072335468, 0.23863602785104193], [0.2359712397823722, 0.23939590798293145], [0.23617351791460733, 0.23960904353409118], [0.23609098206500076, 0.23963410564717086], [0.23614314191316876, 0.2391956139034846], [0.23652325718534056, 0.23911593480893034], [0.23697513480091928, 0.23935744317577134], [0.23747923528952442, 0.23926317046237305], [0.2376559940804448, 0.23949959155273465], [0.23752919101389158, 0.23973642373902393]], "nashconv_values": [0.014787215654104097, 0.007828251460248653, 0.005118672309580269, 0.004415267670004053, 0.0038911718897434167, 0.0035993776251897203, 0.003436962781316194, 0.003387794153767415, 0.0032285805607926432, 0.002826301546306337, 0.0027015318696920476, 0.002791617072774727, 0.0025477035378351776, 0.002708726140404183, 0.0028791424782457775, 0.0025733966254006535, 0.0024784941492733137, 0.002714358610103107, 0.0024809616301099124, 0.0023508903168148465, 0.0022613601217501555, 0.002273502115913373, 0.002365535950489328, 0.002218485257429764, 0.0020540406144617662, 0.0021329355798039573, 0.0019935459424811064, 0.0021031926738944162, 0.001963259582918958, 0.0019704921639630835, 0.002001250448768005, 0.0018189991375962555, 0.0019488405604655978, 0.001993839719987983, 0.0018617366901184373, 0.0018033064371855978, 0.0018557984223748214, 0.001856630492591299, 0.001730890887851333, 0.0018677273548039497, 0.001682990601162171, 0.001705594694483975, 0.0016526373392801719, 0.0017141908081458046, 0.0016854178595695768, 0.0016638460642176278, 0.0016407307053372122, 0.0016863497718423714, 0.0016640170403756371, 0.0016335369254476817, 0.0014814319823134026, 0.001513532371812537, 0.0014600132272018507, 0.0015717297894994042, 0.0015742382058276383, 0.0015502546957298913, 0.0015892487135622246, 0.0016220446928324472, 0.001483837899144802, 0.0014919927135410849, 0.0014766435492044594, 0.0014853372881973026, 0.001428677404177514, 0.0014722847519116067, 0.0014641610966266427, 0.0014197117797813408, 0.0014235834982459505, 0.001441546939808358, 0.0014140015750404578, 0.0014506929015382364, 0.001477068334107351, 0.0015335314567464786, 0.0014898376695808846, 0.0014938538723090478, 0.0014791892593942757, 0.0014399461461163665, 0.0015119282167525283, 0.0014015089474479492, 0.0014602592117028967, 0.0014749230779662337, 0.0014323057219528257, 0.0014074435517367756, 0.0014574952498838667, 0.0014390601048116791, 0.0015140827784763389, 0.0014862655616965093, 0.0014105913127601122, 0.0014721087581228143, 0.001447784339164454, 0.0014150813659164763, 0.0014143024222281475, 0.0014040279614428164, 0.0013525822692095901, 0.0014683228879632526, 0.0014094545434151229, 0.0013679923481894896, 0.0014049623482020879, 0.0013717769893824283, 0.001372473883137243, 0.0013862873332853853], "quasinashconv_values": [0.026812993727083706, 0.022642627840394364, 0.017977819494856717, 0.016979230871672857, 0.016690374230075578, 0.015725780205281148, 0.01646576427303381, 0.016426244823092517, 0.01580782902191183, 0.016568460115522265, 0.01533849405457538, 0.016567046906709737, 0.015257741491042476, 0.016131893955762366, 0.015685867675028664, 0.016003501224851058, 0.016607314305650156, 0.016020193874007604, 0.01652803441356876, 0.016163473273983014, 0.01623253204944, 0.01579641230025905, 0.01617461699277234, 0.01601953619998936, 0.015538757716548807, 0.01593008593135717, 0.016209838553789047, 0.015876546885504772, 0.015683499133639756, 0.016610434924153872, 0.016007577033139375, 0.01568038630906221, 0.016241693604756774, 0.01534551442958873, 0.015864579840156157, 0.016308972298780977, 0.015875663509764937, 0.015729566122490518, 0.015100980701856476, 0.0156670609878215, 0.015930903583797285, 0.01569339913228801, 0.015807328966133738, 0.0149579759820761, 0.016029840843188814, 0.01597598816408463, 0.01601071589810832, 0.015830637677134718, 0.015923328385297197, 0.015699311551502615, 0.016345675317608166, 0.015833203706548393, 0.015119719873789572, 0.014775815857478114, 0.015295710814304947, 0.015679250314519222, 0.01588852228183457, 0.015265880571346868, 0.01606775176869668, 0.014887720378922692, 0.01624863572558083, 0.015816564052423987, 0.015579803556708516, 0.01603192054186442, 0.015254951156972868, 0.014981747936510637, 0.015234454091079874, 0.014989732310564635, 0.015394769652513157, 0.015378767541561283, 0.01600421585384998, 0.015523588366678887, 0.015619110784815898, 0.01544838949902927, 0.014431092407802354, 0.01627671884511267, 0.016082955132675936, 0.0152826424463825, 0.014744436272393385, 0.014250216170905855, 0.014695312412673855, 0.015657951119828817, 0.014785931907811273, 0.014965275919372467, 0.016201664191662662, 0.01551429211791322, 0.016285353506696326, 0.015321640055799474, 0.015159525345120939, 0.01578003463048047, 0.01585058241786025, 0.015409779483667535, 0.015585781483480943, 0.015334983884869147, 0.015899107388654632, 0.014458516386055442, 0.015360772828047431, 0.015466226679187345, 0.01543386271852143, 0.01609484364057756], "computation_time": [0.04992198944091797, 0.10401105880737305, 0.14624786376953125, 0.19359207153320312, 0.24089431762695312, 0.2894604206085205, 0.3363504409790039, 0.3700573444366455, 0.4186985492706299, 0.47197413444519043, 0.529442310333252, 0.5769565105438232, 0.6202256679534912, 0.6680967807769775, 0.716740608215332, 0.7633590698242188, 0.8122391700744629, 0.8545777797698975, 0.9035518169403076, 0.9516539573669434, 1.0062189102172852, 1.0614986419677734, 1.1019575595855713, 1.1424503326416016, 1.1848351955413818, 1.2321574687957764, 1.2828946113586426, 1.326533555984497, 1.3600726127624512, 1.4242494106292725, 1.467641830444336, 1.518343448638916, 1.569087266921997, 1.6118135452270508, 1.6637251377105713, 1.7110402584075928, 1.7582404613494873, 1.8096067905426025, 1.8517446517944336, 1.8984606266021729, 1.9453203678131104, 1.992617130279541, 2.039213180541992, 2.0903122425079346, 2.1531355381011963, 2.2047903537750244, 2.2529892921447754, 2.291717052459717, 2.392404079437256, 2.446077823638916, 2.4996390342712402, 2.546586036682129, 2.5872371196746826, 2.6338491439819336, 2.6814541816711426, 2.7238693237304688, 2.7705345153808594, 2.827345609664917, 2.8887455463409424, 2.9368388652801514, 2.989644765853882, 3.0294857025146484, 3.0675086975097656, 3.108219861984253, 3.1567797660827637, 3.1991794109344482, 3.2531118392944336, 3.300794839859009, 3.3477418422698975, 3.3946986198425293, 3.434074640274048, 3.466986656188965, 3.5140607357025146, 3.6332669258117676, 3.6926450729370117, 3.746546983718872, 3.834182024002075, 3.8974363803863525, 3.943086624145508, 4.001116514205933, 4.087162494659424, 4.160431385040283, 4.206553220748901, 4.274097919464111, 4.33818793296814, 4.389906167984009, 4.437309741973877, 4.481201887130737, 4.53189492225647, 4.582772970199585, 4.633056640625, 4.689297914505005, 4.749213933944702, 4.808794021606445, 4.867692947387695, 4.9206132888793945, 4.986877202987671, 5.121301889419556, 5.172484874725342, 5.25217080116272]}, {"cfr": false, "sm": true, "shift": true, "log_actions": 8, "log_quasi": 11, "its": [25600, 51200, 76800, 102400, 128000, 153600, 179200, 204800, 230400, 256000, 281600, 307200, 332800, 358400, 384000, 409600, 435200, 460800, 486400, 512000, 537600, 563200, 588800, 614400, 640000, 665600, 691200, 716800, 742400, 768000, 793600, 819200, 844800, 870400, 896000, 921600, 947200, 972800, 998400, 1024000, 1049600, 1075200, 1100800, 1126400, 1152000, 1177600, 1203200, 1228800, 1254400, 1280000, 1305600, 1331200, 1356800, 1382400, 1408000, 1433600, 1459200, 1484800, 1510400, 1536000, 1561600, 1587200, 1612800, 1638400, 1664000, 1689600, 1715200, 1740800, 1766400, 1792000, 1817600, 1843200, 1868800, 1894400, 1920000, 1945600, 1971200, 1996800, 2022400, 2048000, 2073600, 2099200, 2124800, 2150400, 2176000, 2201600, 2227200, 2252800, 2278400, 2304000, 2329600, 2355200, 2380800, 2406400, 2432000, 2457600, 2483200, 2508800, 2534400, 2560000], "rewards": [[0.23774747591799478, 0.23447756558447716], [0.23824984472688093, 0.23618000451804047], [0.23685583353626674, 0.23643461222496587], [0.2365212618853132, 0.23816933850956767], [0.23650399884846462, 0.23780298460340432], [0.23789236915792997, 0.23915507891770146], [0.23896522262095435, 0.23986341140722345], [0.23736991348966957, 0.2367591102147217], [0.23831739523922607, 0.23565978809288562], [0.23816998815917742, 0.23616806975640556], [0.2378224506969508, 0.23652098917777933], [0.2386059839213312, 0.2370428163357895], [0.2384765720892656, 0.23626816466060918], [0.23782649401409972, 0.23591286538130168], [0.23670219232299375, 0.23587459272649905], [0.23742667068723783, 0.23590506927070537], [0.23652564213577956, 0.23662280924450163], [0.23645440173745877, 0.23638334101301525], [0.23580041493340842, 0.23605875035490295], [0.23654920229255572, 0.23653990000027184], [0.23652033557576257, 0.23688944697982553], [0.23581780870797853, 0.23615350349053216], [0.23592108999888983, 0.23606756015943509], [0.23628112259840495, 0.2373265746561636], [0.23578779038296643, 0.236514987510618], [0.23575721745291828, 0.23696461534213878], [0.23591213941582412, 0.23661968800135652], [0.23579228757008036, 0.2362116675380678], [0.23754444718842757, 0.23614115516021705], [0.23753530444849105, 0.23642167167900158], [0.23721251870641258, 0.23648478949941146], [0.23695350844392293, 0.23714329688712343], [0.23693857316765524, 0.2371330815182576], [0.23765491820720058, 0.23709740700312704], [0.23752954536990903, 0.23659997271835817], [0.2371986445877113, 0.2366303048912857], [0.2370619617270282, 0.23609341262716793], [0.23731972796194856, 0.2362742521036319], [0.23733434237105341, 0.23631917978180622], [0.2370760631654468, 0.23641979686475945], [0.23698640653124858, 0.23628258339924915], [0.23680477209388104, 0.23649436435163967], [0.23627654323511776, 0.23608627632141593], [0.23617717469717986, 0.23601412759322202], [0.23572151244856032, 0.23660888879737335], [0.23564959107650985, 0.23652422746982762], [0.23638984000834662, 0.23662286101775096], [0.23610277064928054, 0.23673632431555142], [0.2359638502662439, 0.23674774042634786], [0.2358842929815288, 0.23614054140198135], [0.23613236864774906, 0.23607182762099604], [0.23601480557289783, 0.2361961642387274], [0.23574364973206177, 0.2363376592891975], [0.23596439952713652, 0.23669206433734544], [0.2366174657911987, 0.2369652439668165], [0.23744809598407107, 0.23690040533762882], [0.23702937925399564, 0.2371219181202205], [0.23684700149603072, 0.23758235938017347], [0.2370870179683659, 0.23728641344115547], [0.23679585654307225, 0.2370474044919643], [0.23721518546459247, 0.23644042285394948], [0.2369025120693996, 0.2368086061569923], [0.23690963081152433, 0.23726782408440295], [0.2369946026625064, 0.23768696912248438], [0.23714191584467373, 0.2374810533935388], [0.23723307859017748, 0.23765159896948806], [0.23766818594176575, 0.23732882859549587], [0.2377755557998688, 0.23739787825777858], [0.23763729278118678, 0.23742467926310679], [0.23744146507056416, 0.23751219842608334], [0.237097572584854, 0.23771914440716274], [0.23671105276352583, 0.23777750706488693], [0.23689931467878456, 0.2378412921430756], [0.2366887727755724, 0.23765899405820426], [0.236676963514514, 0.23745223050984005], [0.23670110450395507, 0.2370789008894857], [0.23684772680970223, 0.2364957181520952], [0.23702130926303877, 0.2362509230966445], [0.23733011585893976, 0.2362408672067205], [0.23695969383283608, 0.23614007322393782], [0.23664472591295338, 0.23646011666094993], [0.23650407813071286, 0.23625837499155233], [0.23621371814712538, 0.236120247808202], [0.2362205859471232, 0.23630174471868085], [0.23610028792148632, 0.2365946169682673], [0.2359736179968262, 0.23658521520366205], [0.23631189367619898, 0.23642913106137295], [0.236242351021179, 0.23669143223040204], [0.23625650049684926, 0.23687540221543327], [0.23623537374418369, 0.23674282881251274], [0.23646783183268377, 0.23629689495675188], [0.23688021041136587, 0.23636565412224295], [0.2372771309889371, 0.23665038235623856], [0.23727384999265097, 0.23674301515857848], [0.23686766178804516, 0.23657921554705488], [0.2366614656176834, 0.23704790553787947], [0.23654314210265237, 0.23684386783820793], [0.23683068132963989, 0.23669160736858796], [0.2364276959189876, 0.2369352495915111], [0.23666849649570357, 0.23707720379883887]], "nashconv_values": [0.009566052077756071, 0.004732760218651183, 0.003794781337890518, 0.003963015249858315, 0.0031449199984933673, 0.0034277665234410948, 0.002813415272441555, 0.002780044025700479, 0.002633394797333377, 0.0026458565425417635, 0.0026214513132126194, 0.0027275562185336, 0.0024528951898608042, 0.002403059959431769, 0.0022341116214383283, 0.002247152308967326, 0.00220534315570875, 0.0021427540347324636, 0.001994166269804365, 0.002143253864433481, 0.00198419725866808, 0.0020189760533532164, 0.0019015441719342219, 0.0019745665231873377, 0.0019223377436099753, 0.0018010238357795971, 0.0018636964798963707, 0.0018445029710942307, 0.0018938232737590321, 0.0019377223697482626, 0.0018403922324937705, 0.0018362226261714465, 0.0018496312253475367, 0.0018582730063622932, 0.0018170459730951771, 0.0017885046676920646, 0.0017907206438996515, 0.0017190107227361973, 0.0017465721371076326, 0.0017347407578283125, 0.0017067221384641507, 0.0016880522010485066, 0.0016812644703943502, 0.0017122139035828654, 0.0017358376350505855, 0.0017099898855962858, 0.0017087462311987656, 0.00171375706946153, 0.0016772585117395267, 0.001702561076124376, 0.0017464095818157943, 0.0017398292182878028, 0.0016890358464256572, 0.001668920905150556, 0.0016281225289173917, 0.0016410639036949781, 0.0015662330842758088, 0.0015784737982726949, 0.0015593197181594798, 0.0015454400103084853, 0.0015980210084421964, 0.001541631908231561, 0.0014924390095820694, 0.0014767642148202087, 0.0014878900142309692, 0.0015122112143697575, 0.001464146655206805, 0.0014926897267117933, 0.00147121327898167, 0.0014740619115084508, 0.001463033606705244, 0.001342520228815619, 0.0014072908438408083, 0.00142810238191729, 0.0013667814681118384, 0.0013564056566300053, 0.001348710086141347, 0.001366840733294128, 0.0013563040276296234, 0.0013073308784712911, 0.0013726449137970165, 0.0013656104029935168, 0.001352152236902826, 0.001343851161032833, 0.001322783532986288, 0.0013135829110810793, 0.0012959307565965639, 0.0013075256030552762, 0.0013110806677757159, 0.0013154736967482539, 0.0013129988414161686, 0.0012858740950242586, 0.00126724462533101, 0.0013506592389234406, 0.0012901575515884, 0.0013637169274305638, 0.0013293953251546087, 0.0013021709587961727, 0.0013439283460095208, 0.0013094670826959143], "quasinashconv_values": [0.013792346485442586, 0.011964226478665158, 0.010674727298232656, 0.011085876742094047, 0.009918432026207902, 0.009764940640929032, 0.009354963747551931, 0.009139648627546376, 0.009194245196219253, 0.009158205318263946, 0.009205864049453394, 0.009258593878530202, 0.009126359729790423, 0.008985298428803745, 0.009123987652497556, 0.008886045590194486, 0.008835861140170126, 0.009013054221367361, 0.008933039930323128, 0.00862024812370496, 0.008848954702239953, 0.009054825400728883, 0.008320095323637589, 0.00867475651358754, 0.00910082980581825, 0.009310123359730804, 0.008866694843539247, 0.00860968656714664, 0.008413971483651389, 0.008958184380712858, 0.00860115802444436, 0.00875228268313244, 0.00870893055642355, 0.009119674970836295, 0.008447947806855732, 0.008450710057158223, 0.008522429515711583, 0.008802759663615739, 0.008742032000012029, 0.008260396260325376, 0.00879688838289669, 0.008825393695143569, 0.008796479223483589, 0.00878029897760671, 0.008672624331103385, 0.009101968595596421, 0.0085750101955476, 0.008394399545528036, 0.008563835568858952, 0.008838040529868002, 0.008798597279503662, 0.008676582944419031, 0.008722890694299323, 0.008397286894663791, 0.008344480414738897, 0.008425115483995577, 0.008485395178275984, 0.008405031700403742, 0.008457957381425268, 0.008368024172794836, 0.00880766874144484, 0.008169794063713709, 0.008969023295864992, 0.008440862003125132, 0.008393548214481156, 0.008498552380496988, 0.008431138720605302, 0.008228496975579785, 0.008449902817903698, 0.008526368710247145, 0.007997654081345645, 0.008576781998415217, 0.008519046928522483, 0.008773142614605267, 0.008052020335688304, 0.00817105165060758, 0.00872307469798339, 0.008446277273185004, 0.008342110650079282, 0.008286106136540183, 0.00860293694891831, 0.008264672271590029, 0.008378390037880518, 0.008567246674480528, 0.00847449283856766, 0.008119870032209348, 0.00818073979078024, 0.008302075782747553, 0.00820799238814468, 0.008410506300569498, 0.008661024647154097, 0.008405699108601672, 0.008167853177993872, 0.00831981264152093, 0.00853308596867891, 0.008103187750253815, 0.008627651542980702, 0.008360460779740703, 0.008369421816391193, 0.008155177334838365], "computation_time": [0.1778700351715088, 0.3663601875305176, 0.508660078048706, 0.6598293781280518, 0.8173892498016357, 0.9647781848907471, 1.1023011207580566, 1.24434232711792, 1.4017350673675537, 1.5807747840881348, 1.7280488014221191, 1.9149448871612549, 2.1068663597106934, 2.2605395317077637, 2.4660143852233887, 2.644364595413208, 2.8180572986602783, 2.9833984375, 3.3329715728759766, 3.514317512512207, 3.695324420928955, 3.851698398590088, 4.016458749771118, 4.185363054275513, 4.328253746032715, 4.498677015304565, 4.662074089050293, 4.831640720367432, 4.997671127319336, 5.152101039886475, 5.290687084197998, 5.448318243026733, 5.593303203582764, 5.7669782638549805, 5.914132356643677, 6.055774211883545, 6.197994947433472, 6.358825922012329, 6.4966490268707275, 6.644740343093872, 6.808194398880005, 6.964887380599976, 7.126704692840576, 7.299527645111084, 7.437382936477661, 7.601070880889893, 7.754944086074829, 7.919114112854004, 8.11384630203247, 8.48441219329834, 8.679501056671143, 8.829681158065796, 8.987127304077148, 9.147631168365479, 9.29666519165039, 9.458007335662842, 9.616192102432251, 9.773263454437256, 9.935635328292847, 10.093162059783936, 10.235470294952393, 10.392714262008667, 10.563514232635498, 10.71924114227295, 10.87427282333374, 11.02474594116211, 11.210026025772095, 11.38875412940979, 11.602219581604004, 11.735344648361206, 11.872356653213501, 12.015472650527954, 12.207255363464355, 12.366216659545898, 12.52671766281128, 12.701806783676147, 12.849926948547363, 13.027231693267822, 13.212990999221802, 13.375799894332886, 13.533944845199585, 13.697766065597534, 13.859716176986694, 14.033924341201782, 14.189539194107056, 14.34494662284851, 14.49846339225769, 14.727562427520752, 14.897143602371216, 15.097642183303833, 15.238176345825195, 15.405455589294434, 15.571170568466187, 15.721428871154785, 15.876856327056885, 16.031763315200806, 16.19733762741089, 16.350476503372192, 16.503312349319458, 16.645655393600464]}, {"cfr": false, "sm": true, "shift": true, "log_actions": 9, "log_quasi": 12, "its": [51200, 102400, 153600, 204800, 256000, 307200, 358400, 409600, 460800, 512000, 563200, 614400, 665600, 716800, 768000, 819200, 870400, 921600, 972800, 1024000, 1075200, 1126400, 1177600, 1228800, 1280000, 1331200, 1382400, 1433600, 1484800, 1536000, 1587200, 1638400, 1689600, 1740800, 1792000, 1843200, 1894400, 1945600, 1996800, 2048000, 2099200, 2150400, 2201600, 2252800, 2304000, 2355200, 2406400, 2457600, 2508800, 2560000, 2611200, 2662400, 2713600, 2764800, 2816000, 2867200, 2918400, 2969600, 3020800, 3072000, 3123200, 3174400, 3225600, 3276800, 3328000, 3379200, 3430400, 3481600, 3532800, 3584000, 3635200, 3686400, 3737600, 3788800, 3840000, 3891200, 3942400, 3993600, 4044800, 4096000, 4147200, 4198400, 4249600, 4300800, 4352000, 4403200, 4454400, 4505600, 4556800, 4608000, 4659200, 4710400, 4761600, 4812800, 4864000, 4915200, 4966400, 5017600, 5068800, 5120000], "rewards": [[0.23400936825872262, 0.2350757867481966], [0.23527846357561155, 0.2364834018681249], [0.23727312722281105, 0.23558996542075158], [0.2366625913466604, 0.2362022439870223], [0.23783900743494607, 0.23605016871502735], [0.23675168789286793, 0.23548896381411077], [0.23783663879763278, 0.23718761470842709], [0.23842633387581907, 0.23678587054244327], [0.2373210270279667, 0.23590990891365657], [0.23810450758791507, 0.23550840886480512], [0.2384475483767836, 0.23670400016624454], [0.23821011432083822, 0.23665479569637535], [0.23798747921335367, 0.23692856698980957], [0.23792053966663151, 0.2366432807899083], [0.23667881066781538, 0.23640706897610936], [0.23669782737572503, 0.23569787755827148], [0.23656743334295455, 0.23524158101373754], [0.23713789563140114, 0.23522713526868663], [0.23693272549176514, 0.23623610029930792], [0.23751855389489418, 0.23582664025744626], [0.23673514144088942, 0.23538152870060783], [0.23698531555791508, 0.2357602358010048], [0.2376490578645069, 0.23550864586272252], [0.23682517402166653, 0.2351412388777816], [0.23726729330445934, 0.2354699009791543], [0.23675025888314932, 0.23509345346010965], [0.23690287642861435, 0.23547289606534655], [0.23692002530769846, 0.23539884161503255], [0.23684519678982008, 0.23502625512465594], [0.23723597402505026, 0.2352201340940933], [0.23724884843859367, 0.23536289383619333], [0.2371093956899633, 0.23531885976903133], [0.23720313346137467, 0.2352781419469836], [0.23689894242985504, 0.23540510557780303], [0.23695894543830992, 0.2357958463646183], [0.23687790289546667, 0.23529488815229369], [0.2370445864607555, 0.23546542812752946], [0.2368968927523689, 0.23522501969029072], [0.23746716683070596, 0.2353672004293821], [0.23742630385812225, 0.2355710680070526], [0.23767103972098486, 0.23623137785016635], [0.23763331689043038, 0.2363205009278755], [0.23786762248235496, 0.23634005691182342], [0.23800506067252003, 0.2366556528670513], [0.23794306843103913, 0.23621363117989813], [0.23782589560925577, 0.23595040266183787], [0.23801824191382134, 0.23584048557831805], [0.23786488486085688, 0.23591605853924252], [0.23747963034696198, 0.23598161885664976], [0.2373609509908497, 0.23631312762826884], [0.2375047837867217, 0.23579735234001942], [0.23696174953155655, 0.23588622653583396], [0.23696854723673733, 0.23539149048903668], [0.23701958653006555, 0.2352116712275964], [0.23711192300296768, 0.23512697628180876], [0.23725127830412646, 0.23512565520304207], [0.23751518276781042, 0.23520036334382996], [0.237389319830978, 0.2352061683367935], [0.2375257271243155, 0.23557606766407257], [0.23787991632349062, 0.23576454638436506], [0.2377750091651334, 0.23554002381275038], [0.2379689036997809, 0.23578097162391715], [0.2381193899498049, 0.23588673579723085], [0.23793144058315702, 0.23627720788480128], [0.2379501791047397, 0.23640450864803797], [0.23794207691579466, 0.23640888694326545], [0.23781487183954036, 0.23633212938206313], [0.23829350721652953, 0.23613637938736548], [0.23819851067221934, 0.2359998447026201], [0.23823160531467685, 0.23624045009867706], [0.23827484717361047, 0.23608647943345887], [0.23790905176365326, 0.23608361359160257], [0.2374795576952367, 0.23593056156858705], [0.2373916519901093, 0.23611084227830187], [0.23727231237705773, 0.23619889813527645], [0.23754475641270334, 0.23612461105929866], [0.23725743388646026, 0.23607017757749899], [0.23724909678732453, 0.23617784872735637], [0.23716142004298973, 0.23625532251945175], [0.23698456871942117, 0.2359628807407324], [0.23700396855873285, 0.23573254827455137], [0.23706464240981742, 0.23567479112398532], [0.2370824139045048, 0.23562568876206663], [0.2375112670982507, 0.2355016653219749], [0.23726222320124452, 0.2356454439169416], [0.23724972438991032, 0.2355631245313503], [0.23731783202576096, 0.2353332575548387], [0.23705006848894553, 0.23513691777142026], [0.23715934713217496, 0.23508050364032107], [0.2371275331395991, 0.23540095824147877], [0.23712473653040642, 0.2353094780310408], [0.23704967243404154, 0.23519815654820558], [0.23711883215028184, 0.23532020348935387], [0.23722981883132324, 0.23542710590882432], [0.2372170020589121, 0.2354034074030713], [0.23710527452459285, 0.2354436247599306], [0.23701154727117466, 0.23552351538876604], [0.2370857574279851, 0.23527857175820194], [0.23711273057366708, 0.23513855169626258], [0.23727122595782785, 0.23517398469285558]], "nashconv_values": [0.010004919352850389, 0.004279858036049189, 0.0036065536356705286, 0.0033236845440133, 0.0030526199252758623, 0.003069560284974543, 0.0027295993784676176, 0.002508685507939812, 0.0025179588694203003, 0.0023120112688337635, 0.0023201364865061413, 0.002228746790031877, 0.002196524527151078, 0.002146794153054049, 0.0020813889339102998, 0.0020700166574332546, 0.002050406791541226, 0.0019479750846312927, 0.0018969721006876772, 0.0018980851986279967, 0.0018514792981826622, 0.0019092014922497402, 0.0018211151037373918, 0.00181789673305352, 0.001742633999888693, 0.0017876206610172862, 0.001747028220514646, 0.0017500001602170911, 0.0017461031404374383, 0.0017132889444145538, 0.001690626218273733, 0.0016297523906858846, 0.0015981037590719616, 0.001599592844979958, 0.0015907292389324978, 0.0015868920282541, 0.0015143218140086234, 0.001522031531967255, 0.0014950215022889735, 0.0014366181493767616, 0.0015102165628403386, 0.0014442161338723836, 0.0014360867687138734, 0.0014259287439286894, 0.0014631695678380963, 0.00146637910842215, 0.0014544710430121899, 0.0013590373372527609, 0.0013880936346101214, 0.0013855833271726459, 0.0013687413736361842, 0.0013717869592889953, 0.0013357029286157618, 0.0013336621556509498, 0.0012782223936777526, 0.0012984361474503714, 0.0012766779995430355, 0.0012523243341641954, 0.0012501121059472486, 0.001234929205670865, 0.0012430339016174519, 0.0012090369244422416, 0.001262675207760744, 0.0012025142510553033, 0.0012244792515472835, 0.0012226847833415322, 0.0012053496284339105, 0.0012131942346888525, 0.0012177394048045742, 0.0012368894127016972, 0.001201335203108278, 0.0011936914366589835, 0.0012245829565677713, 0.001167175795055403, 0.0011459029154182732, 0.0011285255985898357, 0.0011300701133964974, 0.00114938473104359, 0.0011476482806529464, 0.00114340224836057, 0.001138008148018177, 0.0011358040151940585, 0.0011337584739317674, 0.0011412792349766443, 0.001129273731179048, 0.0011399071319079246, 0.0011315001859921736, 0.0011430042826180986, 0.0011426096052870038, 0.0011397626883365986, 0.001139629645635909, 0.0011285925193407764, 0.0011023210651325832, 0.0011202631011889008, 0.0011060563777802457, 0.0011149743540778967, 0.001086847458357354, 0.0010773292681560964, 0.001071812829999047, 0.001060386261807933], "quasinashconv_values": [0.012739695983421812, 0.007762732314222753, 0.006901306181993694, 0.0066727492103511865, 0.00614661961193258, 0.006244337433660319, 0.006121577402252915, 0.005783439696485648, 0.005513931470040395, 0.005599476568026396, 0.005524896817486469, 0.005555315422038881, 0.005484152539266318, 0.005377607608125112, 0.005807225658302689, 0.005493532898135006, 0.0052491551257256575, 0.005481936754252015, 0.0051901145083305955, 0.004953529696527681, 0.005234606264706149, 0.005289760964930473, 0.005336116498523585, 0.005382322116494476, 0.005254728963983629, 0.005333540997798897, 0.005259880856296445, 0.005227071237730113, 0.005086047689234124, 0.005101483500268622, 0.004978461721081767, 0.005018908326312799, 0.0049034447307672036, 0.005071562419187603, 0.005021803585000345, 0.0049096663859431455, 0.005039489349457554, 0.005027572033545341, 0.004880354816890614, 0.004992466185554129, 0.004852690545678745, 0.005061607859587314, 0.004786367250791235, 0.004642130672253164, 0.004861944292506082, 0.004808451369567368, 0.00489100469280665, 0.004792096662010831, 0.005013985146299638, 0.004792911360805258, 0.004802780472768414, 0.004895917174527309, 0.004854721764899983, 0.004739904953540736, 0.0047997272683883985, 0.004700341646101919, 0.0046416718457152895, 0.00469430092813608, 0.004727126512700547, 0.00491798129915505, 0.004835002623354068, 0.004413544513027778, 0.004684443494587881, 0.004441042833358472, 0.004826889796218148, 0.00463931235093476, 0.0046395434004747604, 0.004693033872999602, 0.004687446110009014, 0.004786522078403244, 0.005002646164916386, 0.004782951415986808, 0.004805282050700549, 0.004550527630162643, 0.004571887736051494, 0.004588088721286937, 0.004602386892423732, 0.004532672715050284, 0.0046210963501508995, 0.004706734818624186, 0.004593937540014914, 0.004621870340599715, 0.004592491948181204, 0.004506857938603115, 0.004625695622639842, 0.004593156526497388, 0.004688191448309426, 0.00479742090941937, 0.004711054518141411, 0.00457415671618433, 0.004592681908518775, 0.004563939166043057, 0.004468358060005145, 0.004423901790508666, 0.004656888503621948, 0.004565801319167756, 0.004578342789970713, 0.004511127381284369, 0.00454624526454997, 0.004533404742514846], "computation_time": [0.6903481483459473, 1.351511001586914, 1.9445791244506836, 2.513753890991211, 3.0754621028900146, 3.710935115814209, 4.349372148513794, 4.939209222793579, 5.559437274932861, 6.365999698638916, 6.949768304824829, 7.550021648406982, 8.136368751525879, 8.618308782577515, 9.125812768936157, 9.642894744873047, 10.189745903015137, 10.781692743301392, 11.346959829330444, 11.920570850372314, 12.497925758361816, 13.101349830627441, 13.679391860961914, 14.255994081497192, 14.783235311508179, 15.291178226470947, 15.802958011627197, 16.33116602897644, 16.943885803222656, 17.518340826034546, 18.106196641921997, 18.698387384414673, 19.281696319580078, 19.848457098007202, 20.413448572158813, 20.978678703308105, 21.707358598709106, 22.284327507019043, 22.78680443763733, 23.363648653030396, 23.927011013031006, 24.410511016845703, 25.121785879135132, 25.85385012626648, 26.410662174224854, 26.958590030670166, 27.5326988697052, 28.14796018600464, 28.72486400604248, 29.28858709335327, 29.87034511566162, 30.461323261260986, 31.063432216644287, 31.679276943206787, 32.1820330619812, 32.72539925575256, 33.422017097473145, 34.0050311088562, 34.68702983856201, 35.21274971961975, 35.79208445549011, 36.403244733810425, 36.94191837310791, 37.5359365940094, 38.133020639419556, 38.71967053413391, 39.225865840911865, 39.84293603897095, 40.4377977848053, 41.0820198059082, 41.68421506881714, 42.315309286117554, 42.88597011566162, 43.476585388183594, 43.988008975982666, 44.58593416213989, 45.18924903869629, 45.76964616775513, 46.36879110336304, 46.96019530296326, 47.584801197052, 48.229573011398315, 48.80918312072754, 49.37883424758911, 49.94614028930664, 50.50953412055969, 51.132949352264404, 51.711854219436646, 52.28149938583374, 52.832762241363525, 53.42884421348572, 54.018513202667236, 54.59959387779236, 55.162253618240356, 55.69423985481262, 56.2977499961853, 56.82594347000122, 57.394349098205566, 58.00372314453125, 58.53953003883362]}, {"cfr": false, "sm": true, "shift": true, "log_actions": 10, "log_quasi": 13, "its": [102400, 204800, 307200, 409600, 512000, 614400, 716800, 819200, 921600, 1024000, 1126400, 1228800, 1331200, 1433600, 1536000, 1638400, 1740800, 1843200, 1945600, 2048000, 2150400, 2252800, 2355200, 2457600, 2560000, 2662400, 2764800, 2867200, 2969600, 3072000, 3174400, 3276800, 3379200, 3481600, 3584000, 3686400, 3788800, 3891200, 3993600, 4096000, 4198400, 4300800, 4403200, 4505600, 4608000, 4710400, 4812800, 4915200, 5017600, 5120000, 5222400, 5324800, 5427200, 5529600, 5632000, 5734400, 5836800, 5939200, 6041600, 6144000, 6246400, 6348800, 6451200, 6553600, 6656000, 6758400, 6860800, 6963200, 7065600, 7168000, 7270400, 7372800, 7475200, 7577600, 7680000, 7782400, 7884800, 7987200, 8089600, 8192000, 8294400, 8396800, 8499200, 8601600, 8704000, 8806400, 8908800, 9011200, 9113600, 9216000, 9318400, 9420800, 9523200, 9625600, 9728000, 9830400, 9932800, 10035200, 10137600, 10240000], "rewards": [[0.23981305534103986, 0.2394635131194532], [0.2372003126697719, 0.23648822250229767], [0.23665520151753158, 0.2373607915600918], [0.23952126544304556, 0.23899416045800181], [0.2371322092461564, 0.23790952168277196], [0.23697444250242464, 0.23724297695974514], [0.23641326173154337, 0.23688776125403838], [0.23591574453184938, 0.2363098566548517], [0.23629780823597282, 0.2374846234309615], [0.2369542420279423, 0.23751373977996965], [0.2371155102091639, 0.2376142316957294], [0.23752360056556215, 0.23809274743558617], [0.2365786350573017, 0.23690847349177996], [0.2362666314495659, 0.2372240796329786], [0.2365972810269423, 0.2380398040272969], [0.23634951200568274, 0.2373370742474935], [0.23642690969937105, 0.23730925588205312], [0.23727648713655336, 0.23713988497281224], [0.23664427170241026, 0.2369746912387703], [0.23624755128163777, 0.23669681802686748], [0.23645917982772569, 0.23672679972234703], [0.23658449161367348, 0.23657157902651121], [0.23671841435241486, 0.23667464125743165], [0.23657153138512613, 0.2368611117913566], [0.2364703701552396, 0.23633298857553958], [0.23572162896344692, 0.23647344690842292], [0.23619636727956927, 0.2367932963970905], [0.23638445802204439, 0.23687347180715665], [0.23606811135589822, 0.2367977116646609], [0.23632556615995898, 0.2369179431472545], [0.2361325144080556, 0.236749492149217], [0.23594233356992325, 0.2366017430565573], [0.23628367113870963, 0.23658130651519432], [0.23668838363621386, 0.2369775862956156], [0.2368905955875015, 0.23710706339673934], [0.23647917926188688, 0.2369899840562868], [0.2367807563131234, 0.23704107424181425], [0.23676699531722856, 0.23709213207961555], [0.23632453971300726, 0.23657764699630576], [0.23614013514340937, 0.23671449370578174], [0.23587935064896884, 0.2364079712279202], [0.23623052353244173, 0.2366679186500654], [0.23666522813529325, 0.23715025346815663], [0.23650820662145614, 0.23697015922368775], [0.23601411196883681, 0.23688186835966632], [0.2366731389773739, 0.23717905753962493], [0.23631344960856412, 0.23699242771782805], [0.23647383658429555, 0.23689304816988055], [0.2364416520056709, 0.23668884036221305], [0.23667834383164874, 0.2367840033081468], [0.23639176297075495, 0.23682689843619814], [0.23612787787039663, 0.23688116434221762], [0.23593429537603197, 0.23634874535073513], [0.23626841445419025, 0.236558929424263], [0.23608859594833512, 0.23674715567163923], [0.23610984585455796, 0.23653071180138005], [0.23585484214137792, 0.2364939765060281], [0.23588867520373674, 0.2364583724541341], [0.23584370437842145, 0.23645279551420276], [0.2358801124951879, 0.23652452612817537], [0.2358627910048537, 0.2364453930642858], [0.23577843289258332, 0.23656299188796082], [0.23606067174777987, 0.23678315247381157], [0.23629167356410113, 0.23693053047651574], [0.23607604027527723, 0.23701338518813775], [0.23626057460588668, 0.23731221787322807], [0.23651284101170028, 0.23760021215520136], [0.23664347132500552, 0.23787741398880777], [0.23669178830802412, 0.23779058356828686], [0.23690681410460085, 0.23767308326015646], [0.23669688666340605, 0.23768220554417072], [0.23665680065155179, 0.23735702032895456], [0.2364166383443984, 0.23721018601946842], [0.23651602307166691, 0.23715805441718807], [0.23671007979820383, 0.2370918059720026], [0.23668842091703465, 0.2371578685483075], [0.2365684296739301, 0.23713918453850102], [0.2364919627478504, 0.2370960051177171], [0.23648682063334464, 0.2368268480205465], [0.23609313431618612, 0.2367048426073629], [0.23632418089838755, 0.23684146994419178], [0.23636334216103896, 0.23677954353598385], [0.23627765067487638, 0.23665948363535358], [0.23633897510124105, 0.23667794236667083], [0.23623446959034158, 0.23659096005829755], [0.23634671184241168, 0.2367778684053506], [0.23662945781701958, 0.23684746514518445], [0.2364281615787756, 0.23692596512018924], [0.23625808615720678, 0.23679790105621165], [0.23627853088787248, 0.2364868717503114], [0.23610819469705052, 0.23644066575331388], [0.23595961822505523, 0.2366605467621324], [0.23608764450151973, 0.2366084155673664], [0.2361995874947563, 0.23652318130248012], [0.23639138205411062, 0.23649161717985653], [0.23640470046490072, 0.23646859976623255], [0.2363304367055512, 0.23655127933235712], [0.23637948603397396, 0.23659878731959055], [0.2361688340555089, 0.23665642522411692], [0.23662867992077874, 0.23665048274095535]], "nashconv_values": [0.011051995810151122, 0.003690064450541708, 0.0029183633150616783, 0.0026891826606622593, 0.0025497077009637714, 0.002490621197919013, 0.0023599159717860585, 0.0022423165677062373, 0.002111002156571673, 0.0019076951492629501, 0.0020067766179914237, 0.0018997928480332105, 0.0018181755083793716, 0.0018295981091546454, 0.0018082808678212825, 0.0017086485709638666, 0.0016497060499721938, 0.0016445583674123965, 0.0016806788475187961, 0.0016459470997989556, 0.0015617669531549916, 0.0015670912964963202, 0.0014969473466127647, 0.0014884952481875047, 0.0014864562425526417, 0.001431256945770204, 0.00141136906304401, 0.0014127250359951271, 0.0013101743059278637, 0.0013224988688595452, 0.0013181488475545733, 0.0013283441918492123, 0.0013579434774851351, 0.0013160828893470922, 0.00129876601006354, 0.001311247254324438, 0.0012484411185413602, 0.0012306139502364088, 0.0012028955884373638, 0.0012501656427439112, 0.0012076310179494065, 0.0012258266133100548, 0.0012435451040670453, 0.0012478570236400532, 0.0012435930785779925, 0.0012541018422425054, 0.0012453989828681844, 0.0012381023054051088, 0.0012250601682705364, 0.0012241258281107392, 0.0012058413179579786, 0.0011976811302765733, 0.0011865121904492404, 0.00116643009011011, 0.0011880604577841347, 0.0011565278525312028, 0.001161809616552295, 0.001169544760261071, 0.0011485994089143192, 0.0011616159409721105, 0.0011520191043369321, 0.0011622111902092613, 0.0011513041518523837, 0.0011397057777045028, 0.0011400048120235873, 0.001120524583990562, 0.0010814500598839427, 0.0010854820966484657, 0.001095082134132147, 0.0010894534345386453, 0.0011116392128120156, 0.0010691452403149004, 0.0010754166963249934, 0.00108315461642855, 0.0010512697613867528, 0.0010679572912110358, 0.001052214747037511, 0.0010629426069356795, 0.001051687003742613, 0.001030965133936329, 0.0010399127880182657, 0.0010408178143716529, 0.0010660049220123091, 0.0010495347658048548, 0.001036482761642532, 0.0010365750207365076, 0.0010228769251444114, 0.0010223041548591272, 0.001008909804045055, 0.0009986983234821223, 0.001009413452746577, 0.0009929229828767039, 0.001007939497441268, 0.00097446259753875, 0.0009567088710593086, 0.0009536063845673459, 0.0009594708208141567, 0.0009739594084947067, 0.0009580964308314455, 0.0009463997220017228], "quasinashconv_values": [0.012479613092008013, 0.005199976420193458, 0.00449368299815478, 0.004294151198137475, 0.004259237945886202, 0.00389751536227545, 0.00393147071207503, 0.0038358025030108267, 0.0036002113532447866, 0.0035415628044394576, 0.003763912706099687, 0.0036495877632548857, 0.00347434906599825, 0.0032492597542817525, 0.003655935714411418, 0.0033511162746501233, 0.0032996957069034716, 0.0033789313151711686, 0.003394398884385863, 0.0034482555462725106, 0.00314610413400479, 0.0031938117839656333, 0.0030954031386627168, 0.0032060327696256385, 0.003121826112212983, 0.003159649289141364, 0.00309502342185336, 0.003038649339740296, 0.0029650401275682636, 0.002971820114097329, 0.0031014422343014214, 0.0031129926175847145, 0.003003901247232016, 0.002960970640465327, 0.0029488325615082966, 0.002803785970731887, 0.0030692658509967607, 0.0029600643832120854, 0.0029854589952376387, 0.0028810521084732255, 0.003030512938719032, 0.00287684553387485, 0.002946888129945119, 0.0028441836348170046, 0.0029473811256036375, 0.002920537594497674, 0.002938946038465867, 0.002876546971637056, 0.002822051108172574, 0.002931516023462505, 0.0029731366117534963, 0.002939445995022494, 0.0028575410475209784, 0.0028319354386339146, 0.002868118286350002, 0.002789216853087778, 0.0028160984874258943, 0.0028959690198935573, 0.002830902590852752, 0.0029002453252524596, 0.002889405754778529, 0.0027339538966561494, 0.0028486390536126005, 0.002849982168946996, 0.0027936886284850027, 0.002798153259684688, 0.0028083217497435475, 0.002805278988868065, 0.002719295525015236, 0.002800088421812591, 0.0027300246406490036, 0.0028633908382311446, 0.0028377755111550496, 0.002852494936867983, 0.0027163961805492243, 0.0027149745817157123, 0.0028340214081581105, 0.00275809814704564, 0.002830027196153301, 0.0028228755326950294, 0.0027127553221941436, 0.002817000283998311, 0.0027260677532932875, 0.0027917676090390697, 0.0027565138737427053, 0.002757808973510578, 0.0028069819726758705, 0.0027091104105721187, 0.0028046747532381733, 0.002686728248070064, 0.0027892706949259882, 0.0027201543728500865, 0.0027325481726961642, 0.002701763858317524, 0.002631513650831807, 0.0026799509831108015, 0.0027735810709635655, 0.002770728914467724, 0.002635634790492253, 0.0027239284295147714], "computation_time": [2.4781179428100586, 4.6539390087127686, 6.988677978515625, 9.502431869506836, 11.693483829498291, 14.101741075515747, 16.44552707672119, 18.582937002182007, 20.778295040130615, 23.191195249557495, 25.35519003868103, 27.48854398727417, 29.860002994537354, 31.99483823776245, 34.22582530975342, 36.362043380737305, 38.423519134521484, 40.73376941680908, 42.887446641922, 45.44625949859619, 47.92432236671448, 50.23475646972656, 52.43936324119568, 54.64637064933777, 56.80448055267334, 59.069987297058105, 61.373653411865234, 63.54490518569946, 65.79471826553345, 68.08030724525452, 70.66246032714844, 73.29004311561584, 75.7235631942749, 78.16355609893799, 80.47465801239014, 82.62348484992981, 84.99761486053467, 87.1587278842926, 89.41032791137695, 91.51589393615723, 93.69562602043152, 95.97765588760376, 98.51401853561401, 100.8717098236084, 102.91571259498596, 105.05804657936096, 107.24296236038208, 109.39747929573059, 111.4605643749237, 113.54372644424438, 115.90218877792358, 118.27773594856262, 120.6821756362915, 123.06436848640442, 125.23003268241882, 127.3606424331665, 129.64480352401733, 131.99935746192932, 134.273118019104, 136.62967228889465, 138.78508710861206, 140.893048286438, 143.01818895339966, 145.07942414283752, 147.0204062461853, 149.24456071853638, 151.55513334274292, 153.74449825286865, 155.98971366882324, 158.18267726898193, 160.38111019134521, 162.5499391555786, 165.2470440864563, 167.80891489982605, 170.1787989139557, 172.2659044265747, 174.56789803504944, 177.2429883480072, 179.8713743686676, 182.1413712501526, 184.2991602420807, 186.5103952884674, 188.66788840293884, 191.1967372894287, 193.8577823638916, 196.26182436943054, 198.6611783504486, 202.0697181224823, 204.85564589500427, 207.0433669090271, 209.06256198883057, 211.2848961353302, 213.60371685028076, 215.73988437652588, 217.87105703353882, 220.0691306591034, 222.6440668106079, 224.82855248451233, 227.09731674194336, 229.1781234741211]}, {"cfr": false, "sm": true, "shift": true, "log_actions": 11, "log_quasi": 14, "its": [204800, 409600, 614400, 819200, 1024000, 1228800, 1433600, 1638400, 1843200, 2048000, 2252800, 2457600, 2662400, 2867200, 3072000, 3276800, 3481600, 3686400, 3891200, 4096000, 4300800, 4505600, 4710400, 4915200, 5120000, 5324800, 5529600, 5734400, 5939200, 6144000, 6348800, 6553600, 6758400, 6963200, 7168000, 7372800, 7577600, 7782400, 7987200, 8192000, 8396800, 8601600, 8806400, 9011200, 9216000, 9420800, 9625600, 9830400, 10035200, 10240000, 10444800, 10649600, 10854400, 11059200, 11264000, 11468800, 11673600, 11878400, 12083200, 12288000, 12492800, 12697600, 12902400, 13107200, 13312000, 13516800, 13721600, 13926400, 14131200, 14336000, 14540800, 14745600, 14950400, 15155200, 15360000, 15564800, 15769600, 15974400, 16179200, 16384000, 16588800, 16793600, 16998400, 17203200, 17408000, 17612800, 17817600, 18022400, 18227200, 18432000, 18636800, 18841600, 19046400, 19251200, 19456000, 19660800, 19865600, 20070400, 20275200, 20480000], "rewards": [[0.2388209243898727, 0.23905005836811713], [0.23683451685863555, 0.2363082125513999], [0.23733164402774742, 0.2365463912676832], [0.23636017156628397, 0.23589268885128276], [0.2374736269336962, 0.23757090359160327], [0.23684451392123523, 0.236651471440576], [0.23762782476501282, 0.23790966742193753], [0.23622620947408413, 0.23625914211902196], [0.2370614360425489, 0.23702178885801], [0.23701405292223204, 0.23714820225310335], [0.2357985951386948, 0.23616987236052522], [0.23668904577552563, 0.23654663011122287], [0.23600893357946617, 0.23633321191587367], [0.23616077544947955, 0.23646204872253626], [0.23711158782516267, 0.237144369759953], [0.2367662029764375, 0.23702501862032813], [0.23602902982963336, 0.236301982056208], [0.2361618082778456, 0.23632893958707252], [0.23582301235298042, 0.23616487999388464], [0.2359648901755513, 0.23621418660447596], [0.23597982959797748, 0.23657584374787563], [0.23622034461911903, 0.23699762819840026], [0.2365006769487587, 0.23676360404213928], [0.2366991255025466, 0.2372594791322417], [0.23667819556085046, 0.23697535201809924], [0.23615144276956931, 0.23654117872648373], [0.2361039486723052, 0.23642389904622885], [0.23626457630447859, 0.23650118134081677], [0.23645059521064982, 0.2368940629979573], [0.23639479605552063, 0.23670727469984343], [0.23648198796912417, 0.23650078872873637], [0.23613609687427084, 0.23643754113852788], [0.23641455173831583, 0.23677725060667065], [0.23619479137509347, 0.23668941503116625], [0.23632659876917006, 0.23679887644697672], [0.23621566564835106, 0.23643261434168794], [0.2359242024600801, 0.23617503523937108], [0.23604916584946284, 0.23639573630231003], [0.23622709465974337, 0.2363901358909494], [0.2365575672271575, 0.23667528582341468], [0.23631887121706063, 0.2368535414797678], [0.23631651566749548, 0.236644165198918], [0.23617308366030043, 0.23641645923449306], [0.23617262455445281, 0.236341083264158], [0.23578500329362886, 0.23614169356842324], [0.23612559398262928, 0.23672525015375173], [0.23630174631045336, 0.2367077812815273], [0.23635068201134474, 0.23680743094315926], [0.23614327271243427, 0.2364980187050286], [0.23640112851436154, 0.23658027899554668], [0.23623671158307274, 0.23673484247700582], [0.23631910139327472, 0.2368506626651844], [0.23639601136707267, 0.23692159719354666], [0.23650784605663894, 0.2368626677191632], [0.23659881278197656, 0.23691102240441803], [0.23668062113666283, 0.23684594616467375], [0.2368141839643284, 0.2369482336385521], [0.2368212960771116, 0.23708282994755409], [0.23653108446032273, 0.23692351288592195], [0.2363447979136004, 0.23678527819665268], [0.2361805051465305, 0.23648905934770698], [0.2360851219012568, 0.2363924527992916], [0.23584213929700787, 0.23614351526052882], [0.23585364100129336, 0.23618813178709214], [0.23581742998620298, 0.2363467677306827], [0.23602748956502073, 0.23657663915808855], [0.23625911128424704, 0.2367146022201538], [0.23639470310777078, 0.23685302414733633], [0.2363566341968757, 0.23686016162935963], [0.2363427231721124, 0.2369636250804514], [0.23629834331904154, 0.23685370450922122], [0.2362082060653669, 0.23666434697816574], [0.2362723302584141, 0.23662528554055476], [0.23627967230149544, 0.23665735999626794], [0.236223902267504, 0.23672854976993768], [0.23618239208200514, 0.23661751168396003], [0.23607525416700126, 0.23660061139209398], [0.2360254294967712, 0.23648397497722434], [0.23611217233672016, 0.23670071708714857], [0.23626934679166242, 0.2367490827612756], [0.23640617924874624, 0.2366627901056921], [0.2364093793077944, 0.2368940274824867], [0.23645237202181585, 0.23688287985578596], [0.23642639761875622, 0.23698725282866334], [0.23650797355475559, 0.2367997504821733], [0.23625262367983002, 0.23674359797773054], [0.23599979578886154, 0.2365532240677362], [0.23620277736739936, 0.23680897065121576], [0.23636344691496874, 0.23687227969448074], [0.2362508764048031, 0.23683752446132592], [0.23619064252678848, 0.236869912541479], [0.23603490851412706, 0.23667541746700171], [0.2359747114194563, 0.23651788371398647], [0.2359277680603272, 0.23632586202787492], [0.23583722771809434, 0.23631214624422606], [0.23596388598653628, 0.2364106591659989], [0.23604833231137834, 0.23654991663998307], [0.23614757356894733, 0.23658836926668375], [0.23614381089616931, 0.23674388049851272], [0.23624669479918853, 0.23676420555404587]], "nashconv_values": [0.009407551735709119, 0.002553361187063119, 0.00222803869609578, 0.0021661924505575747, 0.002094330031900543, 0.0019859065681105126, 0.001959520722738889, 0.0019604255901224943, 0.0018657930392114996, 0.0018514025334172013, 0.001821855160189234, 0.0017758828645441094, 0.0016360162704026071, 0.001623191970111737, 0.0015689723991143822, 0.0015412910280494796, 0.0015001918596405095, 0.0014778094296346855, 0.0014564958522069738, 0.0014169040626921259, 0.0014189593289979374, 0.0013965722267166025, 0.0013640611565312877, 0.0013645894265732206, 0.0013435739347182063, 0.001323304725190655, 0.0012941914686238343, 0.0012746202056661826, 0.001274272644072344, 0.001248469538944752, 0.0012543882441575782, 0.0012151791007586898, 0.0012008706384892265, 0.0011798034286086, 0.0011516147118943443, 0.0011495397041537125, 0.0011387169031262523, 0.0011285041067989054, 0.0010958099536890198, 0.0010820064230953885, 0.0010693969531712921, 0.0010609018315682062, 0.001062822433239352, 0.0010406256411742698, 0.0010445849642060356, 0.0010310512240210012, 0.0010478052506502356, 0.0010478515736141725, 0.001045094458314827, 0.001033748087139047, 0.00102999932180034, 0.0010362099967378968, 0.0010290435754674032, 0.001029656013802116, 0.0010221239770966117, 0.0010158520640682622, 0.0009867183719430572, 0.0010113566448585465, 0.000984889683073309, 0.0009862772075295845, 0.0009831874037016242, 0.0009794565802861421, 0.000980557980260921, 0.0009839636435380328, 0.0009537398161048039, 0.0009572402324414253, 0.0009649634695653997, 0.0009562331696828796, 0.0009588410016224402, 0.0009531406177668011, 0.0009357775727713014, 0.0009380871249039524, 0.0009412194019862985, 0.0009442116400079359, 0.0009335369197512322, 0.0009260699701489905, 0.0009095899376945771, 0.0009184682869424754, 0.0009106737619030969, 0.0009061848345546519, 0.0009186516667692712, 0.0009182592539068724, 0.0009278104479911731, 0.0009180104281956147, 0.0009147204754658689, 0.0009012629296046293, 0.0008933317785444483, 0.0008926177618400755, 0.0008957432762261852, 0.0008904713239006046, 0.0008802354185624139, 0.0008742419698597459, 0.0008675439020657261, 0.0008693820655092388, 0.0008653257078196086, 0.0008816524763011202, 0.0008811067901798031, 0.0008752670079693881, 0.0008658962902191036, 0.0008801525256613152], "quasinashconv_values": [0.010043058977940722, 0.003339614762142229, 0.003038122890296563, 0.0029984559617299567, 0.0028822056028217913, 0.0028104115740166524, 0.0027568296404890114, 0.0027481248384288726, 0.0026340328099518917, 0.002690066899917881, 0.0026206576882358, 0.002560064980049348, 0.0024505568228421204, 0.0024536046245619003, 0.0024107391470202244, 0.002394432587496831, 0.002277493708127437, 0.0023136508549473356, 0.0022504454248504224, 0.002265130427742762, 0.0022604233591075884, 0.0022454970652764084, 0.0021652782770383017, 0.002188360724244276, 0.002225816487939153, 0.002137773335685267, 0.002120885138129691, 0.0020830703186638377, 0.002099701168650381, 0.0021306457150535585, 0.001991974137483532, 0.002085928200062981, 0.0019887360527096887, 0.0020110574735621445, 0.001970673288844871, 0.0020292040745035766, 0.0019873231619313425, 0.0019776260029965853, 0.0019473368282345027, 0.001966738434148213, 0.0018895768113589007, 0.0018784123330062297, 0.0018847560653800222, 0.0018962807321877828, 0.0019411440042953476, 0.0018924868286694096, 0.0018381299955211594, 0.0019133501080518256, 0.0018456292208174352, 0.0018524777246229363, 0.0018683616033534356, 0.0018528732704672368, 0.0019256663694356135, 0.0018264041363521277, 0.0019117920832415758, 0.0018479398666392255, 0.0017722513300469922, 0.0019048254293513867, 0.0018376045329328294, 0.0018197772684436786, 0.0018737617823622599, 0.0018237441283384115, 0.0018549282480358753, 0.0018638984583569385, 0.0017907964719186542, 0.0018065605803168905, 0.0017744912711318284, 0.001799689314877756, 0.0018111253698392116, 0.0017850608946542446, 0.0017512461969556026, 0.00182497747387797, 0.0017745290778304612, 0.0017816923079596592, 0.0017947815352523655, 0.001785282260738097, 0.0017665439920224457, 0.0017467095282527323, 0.0017718859851390267, 0.0017629610950536112, 0.0017580021768830723, 0.0017664635264941775, 0.0017230729054813487, 0.0017729647091453693, 0.00179393363863109, 0.0017950954617732828, 0.0016889575289809056, 0.0017151444830783569, 0.0017165614530609274, 0.0017715754873648404, 0.0017311088144668363, 0.0017907794977382596, 0.001791144053655408, 0.001744722582756375, 0.0016822136382476927, 0.0017524135553004527, 0.0017335878817225925, 0.0017513351641039732, 0.001780184744402391, 0.0017414453457829937], "computation_time": [8.883837938308716, 17.685292720794678, 26.708502054214478, 35.5857515335083, 45.14726972579956, 53.799975633621216, 62.76520395278931, 72.75038385391235, 81.42143964767456, 89.89614963531494, 99.05902075767517, 107.66631054878235, 116.2382161617279, 125.13288617134094, 134.0201120376587, 142.60349535942078, 151.30152201652527, 160.20440578460693, 169.52634978294373, 179.1768617630005, 188.67566871643066, 199.34445667266846, 208.03787064552307, 217.094979763031, 225.7422788143158, 235.46639370918274, 243.9592056274414, 253.15670156478882, 261.6556124687195, 271.63518810272217, 280.3968312740326, 288.6637110710144, 297.0265471935272, 306.2730460166931, 315.15494298934937, 324.558935880661, 333.77824091911316, 343.8146917819977, 354.12998151779175, 363.19475054740906, 371.8410453796387, 382.16649556159973, 391.833966255188, 400.5678551197052, 409.73069643974304, 419.0127742290497, 430.0402843952179, 442.08268427848816, 453.94937920570374, 465.7935690879822, 476.3004870414734, 486.65414214134216, 497.8205771446228, 508.1966531276703, 518.5459320545197, 528.0608060359955, 539.8218610286713, 550.3255381584167, 562.2307374477386, 571.1273155212402, 580.8879115581512, 591.0590617656708, 601.9306135177612, 611.6718547344208, 621.4085295200348, 630.5289258956909, 639.5250461101532, 647.8102955818176, 655.4437026977539, 662.3186798095703, 669.0627357959747, 676.5209329128265, 691.9990208148956, 699.9766139984131, 707.6304142475128, 715.2469582557678, 722.8023202419281, 730.440690279007, 737.9833869934082, 745.991619348526, 753.8072316646576, 761.4533534049988, 768.5492844581604, 776.0416433811188, 783.7202594280243, 790.9543123245239, 797.8931214809418, 805.2110185623169, 812.5366065502167, 819.4139583110809, 825.5309824943542, 831.8458344936371, 837.9997186660767, 844.2766027450562, 851.026439666748, 857.7080914974213, 863.7047684192657, 869.7929472923279, 875.8120982646942, 881.7226183414459]}, {"cfr": true, "sm": false, "shift": false, "log_actions": 7, "log_quasi": 10, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.2418014666233636, 0.2418014666233636], [0.24121071027764496, 0.24121071027764496], [0.2457418698295779, 0.2457418698295779], [0.24405242318197626, 0.24405242318197626], [0.24180224314785287, 0.24180224314785287], [0.2388370088490399, 0.2388370088490399], [0.23852905269696578, 0.23852905269696578], [0.24160143255521094, 0.24160143255521094], [0.2411783998875454, 0.2411783998875454], [0.23781650788863412, 0.23781650788863412], [0.24126603789917384, 0.24126603789917384], [0.23977069440217946, 0.23977069440217946], [0.23928133199852492, 0.23928133199852492], [0.2411214118395896, 0.2411214118395896], [0.23799284629865808, 0.23799284629865808], [0.24062539795209612, 0.24062539795209612], [0.2383539537570547, 0.2383539537570547], [0.2407420213184537, 0.2407420213184537], [0.2389695915176968, 0.2389695915176968], [0.24009368211572854, 0.24009368211572854], [0.2390086447592749, 0.2390086447592749], [0.24006849577721473, 0.24006849577721473], [0.23905859613950922, 0.23905859613950922], [0.2398446852747265, 0.2398446852747265], [0.23880945296379041, 0.23880945296379041], [0.23993986469450385, 0.23993986469450385], [0.23885666186003068, 0.23885666186003068], [0.24008733859162001, 0.24008733859162001], [0.2385393466400394, 0.2385393466400394], [0.23984660621806514, 0.23984660621806514], [0.2384817896255393, 0.2384817896255393], [0.23990698853296816, 0.23990698853296816], [0.23872775262514656, 0.23872775262514656], [0.23958334260613637, 0.23958334260613637], [0.23891697037594592, 0.23891697037594592], [0.23926597467496163, 0.23926597467496163], [0.23944370931171693, 0.23944370931171693], [0.23897501611750777, 0.23897501611750777], [0.23955943856124506, 0.23955943856124506], [0.2386277907566924, 0.2386277907566924], [0.23963207210600335, 0.23963207210600335], [0.23876648326234334, 0.23876648326234334], [0.23942243783345146, 0.23942243783345146], [0.2390623215916352, 0.2390623215916352], [0.23897094846992267, 0.23897094846992267], [0.23927067889081782, 0.23927067889081782], [0.23877802328476833, 0.23877802328476833], [0.23951305391784655, 0.23951305391784655], [0.2387655551360707, 0.2387655551360707], [0.2393300728383027, 0.2393300728383027], [0.23895755055484177, 0.23895755055484177], [0.23904931405948232, 0.23904931405948232], [0.23930710118311782, 0.23930710118311782], [0.23877945039227857, 0.23877945039227857], [0.2392805557760571, 0.2392805557760571], [0.2387218355822644, 0.2387218355822644], [0.2391845903729743, 0.2391845903729743], [0.23907448162562495, 0.23907448162562495], [0.23897191698520637, 0.23897191698520637], [0.23923140492242526, 0.23923140492242526], [0.23873616766642358, 0.23873616766642358], [0.23921064457069485, 0.23921064457069485], [0.2388902638555368, 0.2388902638555368], [0.2390637780301812, 0.2390637780301812], [0.2391314227214058, 0.2391314227214058], [0.23880554954521688, 0.23880554954521688], [0.23917650836061455, 0.23917650836061455], [0.23881780139299907, 0.23881780139299907], [0.23908921901593336, 0.23908921901593336], [0.23902353945562782, 0.23902353945562782], [0.2388626194854894, 0.2388626194854894], [0.23913957197724994, 0.23913957197724994], [0.23883189567066648, 0.23883189567066648], [0.23910492333589933, 0.23910492333589933], [0.23898954554764423, 0.23898954554764423], [0.2388747128361893, 0.2388747128361893], [0.2390697550674635, 0.2390697550674635], [0.23881171945176108, 0.23881171945176108], [0.23907498723404935, 0.23907498723404935], [0.23899381561263128, 0.23899381561263128], [0.23891369485258543, 0.23891369485258543], [0.23907124948711195, 0.23907124948711195], [0.2388249693543107, 0.2388249693543107], [0.23902481365405223, 0.23902481365405223], [0.23895954635685124, 0.23895954635685124], [0.23887549061489813, 0.23887549061489813], [0.23902748083773803, 0.23902748083773803], [0.2388312425573878, 0.2388312425573878], [0.23900461108468846, 0.23900461108468846], [0.23900774346446246, 0.23900774346446246], [0.2389076242608007, 0.2389076242608007], [0.23904235310341138, 0.23904235310341138], [0.23885126160156958, 0.23885126160156958], [0.2389472068575823, 0.2389472068575823], [0.2389828704822534, 0.2389828704822534], [0.23887414835068477, 0.23887414835068477], [0.2390068005282766, 0.2390068005282766], [0.2388619251141697, 0.2388619251141697], [0.238899517918988, 0.238899517918988], [0.238972124085157, 0.238972124085157]], "nashconv_values": [0.031582697719230945, 0.019342438209163926, 0.015342488026300671, 0.012913539410822295, 0.011241877956715829, 0.011448431035097517, 0.013011622863160988, 0.007920306656715115, 0.007197027312595972, 0.011155076441857148, 0.005379324292848375, 0.005509807372473419, 0.007197285462577696, 0.0044727026111151535, 0.00865796681535147, 0.004423567739763434, 0.006657329610785245, 0.003502420162054154, 0.005194264851888397, 0.0033763128640570406, 0.004620321487911472, 0.0032099412143558603, 0.004239370930001041, 0.0030147766104370866, 0.004324318607479283, 0.0024119075708489146, 0.004073521308491368, 0.0019532013709813167, 0.004645057223119586, 0.002098750040672559, 0.004529315810549106, 0.0016779184546618642, 0.004049473596677677, 0.0021068454511386503, 0.003517941863858065, 0.002437000015308166, 0.002340372602009144, 0.002934077512039557, 0.001959188908176035, 0.0035408725754064174, 0.0015920565934587905, 0.0032895297068125107, 0.0018691849811993677, 0.0027028810019951166, 0.0025594190476371237, 0.0020732791004478557, 0.002807009160893603, 0.0014581036082268461, 0.0028998151425302376, 0.0017145686326802134, 0.002515378286467418, 0.0021383949044431194, 0.0017593850837410718, 0.0026273326562809562, 0.0016578846598095942, 0.0026830819405935236, 0.0016755775974224285, 0.001992591725819448, 0.00205888455140929, 0.0016300292170042252, 0.0024825817597363686, 0.0015240917563451029, 0.002174156374270153, 0.0017404553633119102, 0.0016904501839487551, 0.002201237042810056, 0.0014844706010022635, 0.0021546559335744453, 0.0015630858068425568, 0.001751882877228661, 0.00195359757303043, 0.0014406133660909703, 0.0020019280813986517, 0.0014382195558486632, 0.0017142700191565274, 0.0018392334715214842, 0.0014729774231744819, 0.0019197771262727814, 0.001377427482121385, 0.0015847989434609744, 0.0016744796876558832, 0.0013911526850380884, 0.001825773627154026, 0.0013979757288579697, 0.001552664493973066, 0.0016450821614946154, 0.0013559503062518519, 0.0017014193444346848, 0.0013287872463615957, 0.001364770495843326, 0.0015217722599925043, 0.0012725180977031791, 0.001623534468788601, 0.0013853570660155023, 0.0013362690877734007, 0.0015059405875587073, 0.0012442225976353471, 0.0015140556366077251, 0.0013837031636900754, 0.0012529505665017093], "quasinashconv_values": [0.04490633769351188, 0.031170773746433955, 0.02699641028358657, 0.024274887590857636, 0.02210398006540043, 0.028870130480823264, 0.028115136621804537, 0.021318695528677045, 0.02013678595223145, 0.02827993665499523, 0.021861091261910826, 0.023351898518245817, 0.023171196529560567, 0.018873239330122055, 0.027611431372863204, 0.021455945023073936, 0.02453875092403851, 0.021194152870666588, 0.02190721322336081, 0.0209011481946543, 0.023957350693187163, 0.02086729672403681, 0.02186841804969572, 0.02092073318005158, 0.02270236733442743, 0.021672023207334967, 0.022646969179802967, 0.017903733537221078, 0.02267504586803054, 0.018628768757632586, 0.023147266961712154, 0.019879902698308305, 0.021797637899978017, 0.019733101300811157, 0.022596001275554806, 0.019960803059166643, 0.02013811629714013, 0.02041448379925037, 0.020126634461781368, 0.022983990437750318, 0.020859554684461934, 0.020431702362100124, 0.021043859123549113, 0.02122559173246269, 0.02069011020839212, 0.018315004150060155, 0.021456825271399416, 0.018867002663996213, 0.02025417640516866, 0.01945949535803987, 0.020635009809556043, 0.01943007444160255, 0.020324854569971573, 0.02127006106512838, 0.020083667713435394, 0.02101220256413322, 0.019662090308632696, 0.019336919012331477, 0.019706382763439, 0.02001407445087719, 0.019700285749691848, 0.020662882541186034, 0.02002879218445497, 0.01864583030117639, 0.019437856412232446, 0.020680100096805376, 0.017645696281931633, 0.019309707607066018, 0.019811563879043564, 0.020294237539654758, 0.019027970364445562, 0.019786043746279902, 0.0210722072678885, 0.019922773411188588, 0.019925559150901828, 0.021104411852745336, 0.019442324391989813, 0.02075961366087345, 0.01777483231718685, 0.018671454231734885, 0.020100778283546034, 0.020668312958939117, 0.020078747841708322, 0.01838786197427869, 0.020402187218799495, 0.021364314667123047, 0.019210117378005515, 0.02025323668581952, 0.01929408396311688, 0.019615669473156905, 0.018177021212217537, 0.018388520878575842, 0.01873683749681318, 0.018851781929876077, 0.018488243987175385, 0.018053173245640652, 0.017990982876064376, 0.019452809699547324, 0.018856396783198948, 0.01855533377627372], "computation_time": [1.3471767902374268, 1.348388910293579, 1.3517658710479736, 1.355292558670044, 1.356496810913086, 1.3600327968597412, 1.363539695739746, 1.369032859802246, 1.3729259967803955, 1.3765928745269775, 1.3777878284454346, 1.3812174797058105, 1.382396936416626, 1.383605718612671, 1.3848206996917725, 1.3861188888549805, 1.3873114585876465, 1.3885226249694824, 1.39205002784729, 1.393239974975586, 1.3969810009002686, 1.3981609344482422, 1.3997962474822998, 1.4009952545166016, 1.4022011756896973, 1.4034101963043213, 1.4073565006256104, 1.4085335731506348, 1.412118673324585, 1.4137725830078125, 1.4173243045806885, 1.4185190200805664, 1.4197208881378174, 1.4209237098693848, 1.4245469570159912, 1.4257383346557617, 1.4269330501556396, 1.4281330108642578, 1.4315919876098633, 1.4368281364440918, 1.4384560585021973, 1.4396440982818604, 1.4408390522003174, 1.4420320987701416, 1.443228006362915, 1.444422721862793, 1.4456210136413574, 1.4468369483947754, 1.4480340480804443, 1.449234962463379, 1.45274019241333, 1.4539272785186768, 1.457557201385498, 1.4587430953979492, 1.4599339962005615, 1.4611260890960693, 1.4623217582702637, 1.463512897491455, 1.467033863067627, 1.4682302474975586, 1.4694268703460693, 1.470625638961792, 1.4725944995880127, 1.473792552947998, 1.4763374328613281, 1.4775314331054688, 1.4787302017211914, 1.482255458831787, 1.485795259475708, 1.4870011806488037, 1.4905250072479248, 1.4940407276153564, 1.4978687763214111, 1.5001516342163086, 1.5014278888702393, 1.5045957565307617, 1.505687952041626, 1.5068871974945068, 1.5081043243408203, 1.5118293762207031, 1.5130033493041992, 1.514207124710083, 1.5154037475585938, 1.516618013381958, 1.5183420181274414, 1.519669771194458, 1.5208489894866943, 1.5247282981872559, 1.5258979797363281, 1.5286760330200195, 1.529855489730835, 1.5310542583465576, 1.5322589874267578, 1.5334699153900146, 1.5346589088439941, 1.5384998321533203, 1.539686918258667, 1.5411219596862793, 1.5475800037384033, 1.5525250434875488]}, {"cfr": true, "sm": false, "shift": false, "log_actions": 8, "log_quasi": 11, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.24032890877182705, 0.24032890877182705], [0.23995638403056935, 0.23995638403056935], [0.2444249050723117, 0.2444249050723117], [0.24260426217245734, 0.24260426217245734], [0.24044206481910227, 0.24044206481910227], [0.2373809199518181, 0.2373809199518181], [0.23734553370536632, 0.23734553370536632], [0.2403251018435388, 0.2403251018435388], [0.23967407305103633, 0.23967407305103633], [0.23653714485412922, 0.23653714485412922], [0.2399823234208054, 0.2399823234208054], [0.23817111342390146, 0.23817111342390146], [0.23821569611510296, 0.23821569611510296], [0.2396214444945415, 0.2396214444945415], [0.23675161182171506, 0.23675161182171506], [0.23932813767902583, 0.23932813767902583], [0.23689640622476937, 0.23689640622476937], [0.23949245982083378, 0.23949245982083378], [0.23738548341997806, 0.23738548341997806], [0.2388540291267492, 0.2388540291267492], [0.23740890332270764, 0.23740890332270764], [0.23885715401122726, 0.23885715401122726], [0.23748219692901798, 0.23748219692901798], [0.2386071239605902, 0.2386071239605902], [0.23726348897956234, 0.23726348897956234], [0.2387405153411194, 0.2387405153411194], [0.2373422817216688, 0.2373422817216688], [0.23876176330971785, 0.23876176330971785], [0.23709123265428234, 0.23709123265428234], [0.23850247757643633, 0.23850247757643633], [0.2371721902214638, 0.2371721902214638], [0.23846400673692336, 0.23846400673692336], [0.23758660691514294, 0.23758660691514294], [0.23809459493349433, 0.23809459493349433], [0.23779417979829445, 0.23779417979829445], [0.23771661857262108, 0.23771661857262108], [0.23826950391267432, 0.23826950391267432], [0.2374462931126578, 0.2374462931126578], [0.23827018938674527, 0.23827018938674527], [0.23724052757690056, 0.23724052757690056], [0.23820015485537657, 0.23820015485537657], [0.23756449107888106, 0.23756449107888106], [0.23790112002064284, 0.23790112002064284], [0.23789664236560265, 0.23789664236560265], [0.23742504452714375, 0.23742504452714375], [0.23806003231711503, 0.23806003231711503], [0.23735662295115026, 0.23735662295115026], [0.23813672117807363, 0.23813672117807363], [0.23756358203011954, 0.23756358203011954], [0.23781567944958515, 0.23781567944958515], [0.23781179697546972, 0.23781179697546972], [0.2374948551925657, 0.2374948551925657], [0.23801564816461004, 0.23801564816461004], [0.23736091556749378, 0.23736091556749378], [0.23788405774601212, 0.23788405774601212], [0.23753592882318258, 0.23753592882318258], [0.237675916321733, 0.237675916321733], [0.23793321924723765, 0.23793321924723765], [0.23748205710348902, 0.23748205710348902], [0.23790645027916502, 0.23790645027916502], [0.23741868331992183, 0.23741868331992183], [0.23772611698270754, 0.23772611698270754], [0.23772745437778786, 0.23772745437778786], [0.23754311830011304, 0.23754311830011304], [0.2378646138550191, 0.2378646138550191], [0.23741020840815527, 0.23741020840815527], [0.23775496072379398, 0.23775496072379398], [0.23761331776053118, 0.23761331776053118], [0.23758618217548821, 0.23758618217548821], [0.23781056737835574, 0.23781056737835574], [0.2374357866288911, 0.2374357866288911], [0.23775571603335255, 0.23775571603335255], [0.23757856671275063, 0.23757856671275063], [0.23760463340789106, 0.23760463340789106], [0.23776349098337204, 0.23776349098337204], [0.23743830346200878, 0.23743830346200878], [0.2377027322407414, 0.2377027322407414], [0.23755556755512694, 0.23755556755512694], [0.2375977396658866, 0.2375977396658866], [0.23776885797826386, 0.23776885797826386], [0.23749119006126412, 0.23749119006126412], [0.2376895663940134, 0.2376895663940134], [0.23755782146273474, 0.23755782146273474], [0.2375439395064961, 0.2375439395064961], [0.23771100254900937, 0.23771100254900937], [0.23748089186768884, 0.23748089186768884], [0.23764727684784656, 0.23764727684784656], [0.23759336264410508, 0.23759336264410508], [0.23754599786369268, 0.23754599786369268], [0.23772942188445986, 0.23772942188445986], [0.23753231369365724, 0.23753231369365724], [0.2376153122712458, 0.2376153122712458], [0.23759197356569808, 0.23759197356569808], [0.23748298311032764, 0.23748298311032764], [0.23766097048007537, 0.23766097048007537], [0.23753666744109947, 0.23753666744109947], [0.23757821881384367, 0.23757821881384367], [0.23762393315656433, 0.23762393315656433], [0.23748786523133375, 0.23748786523133375], [0.23763749578338855, 0.23763749578338855]], "nashconv_values": [0.031523634630203023, 0.019374123693729817, 0.015226372963709295, 0.013106050474497866, 0.011122279875008578, 0.011117304277785012, 0.01170498086877958, 0.008245331441778803, 0.007387841688125507, 0.010141154553557241, 0.0052964682069061575, 0.005903495750575194, 0.006091500153183549, 0.004495222117793962, 0.008400527061156071, 0.004401236462476421, 0.007353701357524667, 0.003448141935157245, 0.006090560634753106, 0.0032501203159453484, 0.005652603252778832, 0.0033077748964181475, 0.005231689893060554, 0.003055141113489257, 0.005346197235850836, 0.0025509831988825837, 0.005006780892158114, 0.0022172713147845524, 0.005373914474215091, 0.002460592559090813, 0.00499540793637554, 0.002278315679188292, 0.0040689295518125945, 0.0028338490668172733, 0.0034710910869873435, 0.0033707413492927163, 0.002350962684723623, 0.0038137368329220767, 0.002190201434508765, 0.004130683701733806, 0.0021387167700946397, 0.0034210982406943646, 0.0026073486157540127, 0.002661239961249451, 0.003411449742870054, 0.0021574389440186525, 0.003455938527075264, 0.001881663032315295, 0.003039770032503053, 0.0024286507939004776, 0.0024677055231179246, 0.0029664372265703065, 0.0019465276835871625, 0.003182744661355208, 0.0020862342549736734, 0.0027714132284112347, 0.0023926837788882938, 0.0019232075972591134, 0.0027491146282125345, 0.0018990319220048013, 0.002834512010770396, 0.0021489772251125916, 0.002168114951409672, 0.002458201061437959, 0.001830324699543029, 0.002686985476600179, 0.0019555275563098995, 0.0022440860402609397, 0.0022320140781485476, 0.0018024611288795511, 0.0024987572666211877, 0.0018340426297103196, 0.0021872674046593543, 0.0020816356185749396, 0.0017809092900398227, 0.0023799469634523396, 0.0018250790988101895, 0.0021114803169454688, 0.001980878248642348, 0.0016583981890054278, 0.0021812777894349433, 0.0017638432864686138, 0.002020531297336481, 0.0019987091350035513, 0.0016707706389911814, 0.0020999748410162056, 0.0017421611768103085, 0.001849459507979101, 0.001905646232807534, 0.001547661340026374, 0.001929430278611477, 0.0017372826599431068, 0.0017810154176813309, 0.0019547753550293034, 0.001590536624990535, 0.0018286707544500902, 0.0017172372809175496, 0.0016270322215765076, 0.0018671023954106025, 0.0015550731742277057], "quasinashconv_values": [0.039109670264526275, 0.024604363679063157, 0.021149280801930598, 0.018702285577266886, 0.016624391978010217, 0.017746803397407473, 0.0191461716642658, 0.014143787230815413, 0.012884093193651525, 0.017353175827701767, 0.011584951030396529, 0.013040158911907074, 0.013063293704303147, 0.010155561714178168, 0.015285501409678048, 0.010302730943596294, 0.014449448935221598, 0.009934127742451226, 0.013995219688248739, 0.01066820227141485, 0.013079837913461678, 0.010584756108857535, 0.012534513254175955, 0.01079064459218576, 0.013166041805483808, 0.010078946767275027, 0.01370405029297142, 0.009941687637847058, 0.013203806687394515, 0.011033431941726096, 0.013381581710132151, 0.010636360062705463, 0.01266477845743269, 0.011348112431991908, 0.012024726766385718, 0.012118711077210548, 0.010117234605999725, 0.011906826505581058, 0.010219460841994432, 0.012732895314047699, 0.011277860133532658, 0.012045380992031757, 0.0111531899814237, 0.011313883358309212, 0.012869203955190867, 0.010859910764169423, 0.012861788605911889, 0.010848256645469345, 0.011230518451851967, 0.010988500939419471, 0.010473508737751491, 0.01219972022052826, 0.010699443611228321, 0.011929692223643873, 0.010966802563113082, 0.010886136267410473, 0.011154543322817678, 0.010591606834394612, 0.01069644899638672, 0.01019270679544887, 0.011767640431246618, 0.011625799785014157, 0.011079281515082917, 0.010819708367558384, 0.010301727256086024, 0.011994032661184845, 0.011146416250038926, 0.010924776049240553, 0.011381440574618457, 0.011056303261480688, 0.0114308450367058, 0.010481583603074135, 0.010674972567825347, 0.010800850502126258, 0.011308324847832674, 0.011346438596522485, 0.010982442217388838, 0.011511766757711817, 0.011143706324194258, 0.01084305696606172, 0.010572369269448323, 0.010530154455540591, 0.01073521728036661, 0.011047249393642822, 0.010529389920871712, 0.01139235480568096, 0.011156391778633201, 0.011282852064964904, 0.01099254118238524, 0.011055143418461671, 0.010882723285815465, 0.010719958296289023, 0.009806181651767942, 0.011820240373379809, 0.010495261700180336, 0.01160625149182734, 0.010903947491733512, 0.011352475466750916, 0.01118542919639598, 0.011295033907321977], "computation_time": [0.012356042861938477, 0.02018904685974121, 0.026256084442138672, 0.03614020347595215, 0.04028654098510742, 0.044611454010009766, 0.05518150329589844, 0.059296369552612305, 0.06343436241149902, 0.07349658012390137, 0.08659672737121582, 0.09070658683776855, 0.09484457969665527, 0.11138057708740234, 0.11543655395507812, 0.11958646774291992, 0.12375164031982422, 0.13147640228271484, 0.14420628547668457, 0.15004968643188477, 0.15620160102844238, 0.16031813621520996, 0.16667723655700684, 0.17287421226501465, 0.17702770233154297, 0.18117499351501465, 0.1853196620941162, 0.18946576118469238, 0.19379258155822754, 0.21176385879516602, 0.21873092651367188, 0.23129892349243164, 0.2572450637817383, 0.2613680362701416, 0.271533727645874, 0.2807505130767822, 0.2938249111175537, 0.2982523441314697, 0.30568432807922363, 0.30982542037963867, 0.31397056579589844, 0.3189685344696045, 0.3272414207458496, 0.33138251304626465, 0.3355233669281006, 0.3460266590118408, 0.3611724376678467, 0.36937832832336426, 0.37350940704345703, 0.37956833839416504, 0.38370418548583984, 0.38945913314819336, 0.39377808570861816, 0.40061092376708984, 0.4064598083496094, 0.4139823913574219, 0.4191265106201172, 0.427931547164917, 0.4320666790008545, 0.43620848655700684, 0.44776248931884766, 0.4550666809082031, 0.4609549045562744, 0.4686307907104492, 0.474560022354126, 0.4866771697998047, 0.4907839298248291, 0.4949226379394531, 0.4990847110748291, 0.5039379596710205, 0.508713960647583, 0.5195529460906982, 0.5350658893585205, 0.539179801940918, 0.5433359146118164, 0.5501630306243896, 0.5542600154876709, 0.5611903667449951, 0.5681872367858887, 0.5783634185791016, 0.5892255306243896, 0.5934736728668213, 0.5982303619384766, 0.603926420211792, 0.6095132827758789, 0.6136353015899658, 0.6177632808685303, 0.6219210624694824, 0.6297140121459961, 0.6370110511779785, 0.6414141654968262, 0.6455209255218506, 0.6813201904296875, 0.689643144607544, 0.6940813064575195, 0.7013330459594727, 0.7092092037200928, 0.7132675647735596, 0.7202374935150146, 0.7292966842651367]}, {"cfr": true, "sm": false, "shift": false, "log_actions": 9, "log_quasi": 12, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.2396046625274888, 0.2396046625274888], [0.23931258888316734, 0.23931258888316734], [0.24375840881999666, 0.24375840881999666], [0.24192078768419228, 0.24192078768419228], [0.23976708300434732, 0.23976708300434732], [0.2367036997103149, 0.2367036997103149], [0.2366871492644017, 0.2366871492644017], [0.23965420877749247, 0.23965420877749247], [0.23897415439156483, 0.23897415439156483], [0.2358886505581471, 0.2358886505581471], [0.2393183388826509, 0.2393183388826509], [0.23743112175569359, 0.23743112175569359], [0.23762277207710694, 0.23762277207710694], [0.23889731627280936, 0.23889731627280936], [0.2361340480582051, 0.2361340480582051], [0.2386662494611883, 0.2386662494611883], [0.23618992276702638, 0.23618992276702638], [0.2388489017833551, 0.2388489017833551], [0.23661736735689562, 0.23661736735689562], [0.23822656105349818, 0.23822656105349818], [0.23662723781092987, 0.23662723781092987], [0.23824282188077978, 0.23824282188077978], [0.23670333938330693, 0.23670333938330693], [0.2379845780631311, 0.2379845780631311], [0.23649546757399362, 0.23649546757399362], [0.23811744579430233, 0.23811744579430233], [0.23660276011448422, 0.23660276011448422], [0.23809195206820127, 0.23809195206820127], [0.23641779639703775, 0.23641779639703775], [0.23781424536569606, 0.23781424536569606], [0.2365605157822166, 0.2365605157822166], [0.237727782136538, 0.237727782136538], [0.2370514620555971, 0.2370514620555971], [0.23733037080682512, 0.23733037080682512], [0.23723936600241913, 0.23723936600241913], [0.23693229679901645, 0.23693229679901645], [0.2376606557831434, 0.2376606557831434], [0.2367011722890283, 0.2367011722890283], [0.23760992161458608, 0.23760992161458608], [0.23660033551356374, 0.23660033551356374], [0.23746343473883375, 0.23746343473883375], [0.23700840398646916, 0.23700840398646916], [0.23713528210587018, 0.23713528210587018], [0.23730693158146773, 0.23730693158146773], [0.2366706836985248, 0.2366706836985248], [0.23741952756299622, 0.23741952756299622], [0.2366838385514276, 0.2366838385514276], [0.2374190139108756, 0.2374190139108756], [0.2370033894211055, 0.2370033894211055], [0.23705108006532544, 0.23705108006532544], [0.2372231872081567, 0.2372231872081567], [0.23674549240808074, 0.23674549240808074], [0.23734695258570088, 0.23734695258570088], [0.2367163656201028, 0.2367163656201028], [0.2371577633423221, 0.2371577633423221], [0.23696042562754863, 0.23696042562754863], [0.23691967607307401, 0.23691967607307401], [0.23731080663150306, 0.23731080663150306], [0.2367805226975798, 0.2367805226975798], [0.23721505601065118, 0.23721505601065118], [0.2368153157014169, 0.2368153157014169], [0.23697299474351902, 0.23697299474351902], [0.2371350311070943, 0.2371350311070943], [0.23681559312669848, 0.23681559312669848], [0.23719802951699342, 0.23719802951699342], [0.23677201574542064, 0.23677201574542064], [0.23702089111155533, 0.23702089111155533], [0.23702296837328005, 0.23702296837328005], [0.23685420000836688, 0.23685420000836688], [0.2371609415574728, 0.2371609415574728], [0.23677502919668664, 0.23677502919668664], [0.23703191176980137, 0.23703191176980137], [0.23697515879150527, 0.23697515879150527], [0.23687244317105988, 0.23687244317105988], [0.23711691229447124, 0.23711691229447124], [0.23677583995476806, 0.23677583995476806], [0.23698816380458426, 0.23698816380458426], [0.23694687470620857, 0.23694687470620857], [0.23687190860869634, 0.23687190860869634], [0.23711475952851968, 0.23711475952851968], [0.236834187641436, 0.236834187641436], [0.2369735303269938, 0.2369735303269938], [0.23694337213977307, 0.23694337213977307], [0.23682497781134296, 0.23682497781134296], [0.23704738712806056, 0.23704738712806056], [0.2368351024067944, 0.2368351024067944], [0.23693269578069015, 0.23693269578069015], [0.23697359697556988, 0.23697359697556988], [0.236840119509734, 0.236840119509734], [0.2370476222123039, 0.2370476222123039], [0.23689620977802764, 0.23689620977802764], [0.2368979653772516, 0.2368979653772516], [0.23695882522997713, 0.23695882522997713], [0.23679176138266764, 0.23679176138266764], [0.236964715915714, 0.236964715915714], [0.2369083848189688, 0.2369083848189688], [0.23686918566100945, 0.23686918566100945], [0.23697852255442847, 0.23697852255442847], [0.23682312108401138, 0.23682312108401138], [0.23693258312284665, 0.23693258312284665]], "nashconv_values": [0.03156438462800182, 0.019391431565416783, 0.015202745860676936, 0.013133508998533494, 0.011099637351144942, 0.011096950128622773, 0.0115218072111824, 0.008290655204517605, 0.0074091278615155964, 0.010360682854828218, 0.005284916983360699, 0.005904251751048917, 0.0057424290470134975, 0.004575826234646141, 0.007853963255925467, 0.004379705199189565, 0.006969585512018872, 0.0034462432713278646, 0.005808849930084903, 0.0032824758313896307, 0.005417223602730781, 0.0032903838769640092, 0.004985802473272405, 0.0024371119566274912, 0.005102563547310313, 0.0026411625131004812, 0.004693446703099846, 0.0019139231592427697, 0.004908534128548081, 0.002111045247281673, 0.004411821677580141, 0.001926558964048919, 0.0032975499511122552, 0.0025303194508848326, 0.002732134865619018, 0.003119540052666292, 0.0016998525614833615, 0.003468237347873715, 0.0016358811800373796, 0.003565069472272475, 0.001737938937047323, 0.0026529216847390735, 0.0022853675027070253, 0.0019615881078303143, 0.0031523350878916445, 0.0016496489870934106, 0.0030851824370921044, 0.0015906755897984182, 0.0024332043660971747, 0.002278317656559836, 0.0019471151170388779, 0.0028421530099034253, 0.0016355656491215953, 0.0028748115148523046, 0.0019524406449490384, 0.00234926151713144, 0.0023763151204311828, 0.0016050982772201072, 0.0026372315623709452, 0.001754089462037145, 0.002544302135265908, 0.0021820755524021296, 0.0018659481134685185, 0.0024678340633065288, 0.0016989597991328709, 0.0025350088394551773, 0.002003495720930837, 0.002003505027835528, 0.0023056563344694414, 0.0016923230014223023, 0.002445572287409159, 0.0019066353986302853, 0.002021777922021961, 0.0021962015337719243, 0.0017077770190772057, 0.0023711611871506943, 0.0019222605977397, 0.002002827064202628, 0.002125435317408886, 0.0016410073979846729, 0.0021916151860694733, 0.0018927765320401746, 0.0019508280174186376, 0.0021601173032665955, 0.0017100706864293658, 0.0021243441824401743, 0.0019082158341449107, 0.0018254323471465494, 0.00207230465255287, 0.001652685934870668, 0.001952981155783018, 0.001930116293956896, 0.001804487425562995, 0.002117655652100703, 0.0017584773585965774, 0.0018680577125133047, 0.0019283166850248556, 0.0017059685060180074, 0.0020038749011209722, 0.001770521268846248], "quasinashconv_values": [0.03520729288417457, 0.0221064909046009, 0.018153083691733185, 0.01596199352282518, 0.01388778295414253, 0.015058678560729288, 0.014954919984846327, 0.011324904301627942, 0.01012197606436449, 0.013872713221170813, 0.00847526437062962, 0.009861972223110804, 0.009274646891535565, 0.0073919673965145705, 0.01188282116577477, 0.007397774395090789, 0.010820115724572255, 0.006539375568023531, 0.009131937733283746, 0.006429710444061737, 0.008891659669381435, 0.006354016004118251, 0.008505179045480205, 0.0060252498512640695, 0.00868518552693695, 0.005734699544374222, 0.008209094682000567, 0.005524027547010396, 0.00838391372066602, 0.0056183064192231735, 0.008072866458138428, 0.005716708150417582, 0.0071881527944971935, 0.0062985741057771105, 0.006353309663477497, 0.006945716758581716, 0.005637208665379173, 0.007240030872331937, 0.004947197537346154, 0.007027631865858114, 0.005202670982557167, 0.006415090045582106, 0.006004199237615415, 0.005845921921626196, 0.006913301665261967, 0.0055647483347685545, 0.006701256974412095, 0.005294820804668782, 0.0057528588475549425, 0.005607686643655185, 0.0053770949379818855, 0.006438389270380485, 0.005246013833656582, 0.006725742293329118, 0.005377118809745007, 0.006298841035832753, 0.0059406775796090605, 0.005188275995596597, 0.006324395863691323, 0.005477172323802959, 0.006032780623844158, 0.005602304683585496, 0.005563020420873227, 0.006007703426215288, 0.004958328818935237, 0.006270263225767486, 0.005783415025031768, 0.0055469282057120095, 0.00607961853602354, 0.005330934646695762, 0.005860163341860014, 0.005683088996685515, 0.005853434339343239, 0.006024965065623722, 0.005360806199503743, 0.006158213341481811, 0.0057921109954393035, 0.005706601311545878, 0.006054531927847995, 0.005404822734933007, 0.006013854510537847, 0.005729598193896346, 0.005641039019656513, 0.005930772486344826, 0.004910151936635493, 0.005518994116399417, 0.005388154820751334, 0.005927839286216097, 0.006020256140191249, 0.005599344412934665, 0.005707373223106299, 0.006135808352440958, 0.005606237671618747, 0.005857493194553448, 0.005858009902180689, 0.006132410907208813, 0.005923436216932365, 0.005770448312672677, 0.006468525723563323, 0.0059672665216173315], "computation_time": [0.04061293601989746, 0.0659942626953125, 0.08926105499267578, 0.11363816261291504, 0.13684630393981934, 0.18261456489562988, 0.21279549598693848, 0.2669515609741211, 0.2948184013366699, 0.31490540504455566, 0.3483266830444336, 0.3820617198944092, 0.4273514747619629, 0.44548606872558594, 0.46251726150512695, 0.48589134216308594, 0.505685567855835, 0.530118465423584, 0.5693423748016357, 0.5871181488037109, 0.6157422065734863, 0.6468205451965332, 0.6823484897613525, 0.7248976230621338, 0.7541501522064209, 0.7807514667510986, 0.8061668872833252, 0.8215868473052979, 0.8592908382415771, 0.8858201503753662, 0.9119918346405029, 0.9276430606842041, 0.9509968757629395, 0.9795279502868652, 1.0046076774597168, 1.0231926441192627, 1.061938762664795, 1.0837080478668213, 1.1121749877929688, 1.1501901149749756, 1.209275245666504, 1.2339982986450195, 1.2758290767669678, 1.3046760559082031, 1.3438239097595215, 1.378166913986206, 1.406952142715454, 1.4363377094268799, 1.4647526741027832, 1.493459939956665, 1.5156481266021729, 1.5394110679626465, 1.568648099899292, 1.5869979858398438, 1.6118078231811523, 1.647979736328125, 1.6869330406188965, 1.714308261871338, 1.7480263710021973, 1.7854821681976318, 1.825904369354248, 1.874875545501709, 1.8961353302001953, 1.9152472019195557, 1.937974452972412, 1.9620754718780518, 1.9869623184204102, 2.009721279144287, 2.0250802040100098, 2.0560691356658936, 2.0754284858703613, 2.1029305458068848, 2.1182973384857178, 2.133706569671631, 2.168689727783203, 2.200711488723755, 2.2287204265594482, 2.2510886192321777, 2.2818562984466553, 2.3013854026794434, 2.326721429824829, 2.3540804386138916, 2.381195306777954, 2.4039673805236816, 2.419947385787964, 2.443279266357422, 2.4665489196777344, 2.4954655170440674, 2.5201303958892822, 2.5419764518737793, 2.565950393676758, 2.584225654602051, 2.599606513977051, 2.624542474746704, 2.6510307788848877, 2.669069766998291, 2.6846437454223633, 2.702204704284668, 2.733576536178589, 2.7577996253967285]}, {"cfr": true, "sm": false, "shift": false, "log_actions": 10, "log_quasi": 13, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.23924331054537878, 0.23924331054537878], [0.23899155590665164, 0.23899155590665164], [0.24342452938345946, 0.24342452938345946], [0.2415825762151793, 0.2415825762151793], [0.23943299253229128, 0.23943299253229128], [0.23636681955379663, 0.23636681955379663], [0.23635916811908622, 0.23635916811908622], [0.23932333797898553, 0.23932333797898553], [0.2386287809360052, 0.2386287809360052], [0.2355596753775413, 0.2355596753775413], [0.23898746716978156, 0.23898746716978156], [0.23707952370907615, 0.23707952370907615], [0.2373054260349784, 0.2373054260349784], [0.23855071508580505, 0.23855071508580505], [0.23581073508217992, 0.23581073508217992], [0.23833318667583664, 0.23833318667583664], [0.23584899268410212, 0.23584899268410212], [0.2385214993844547, 0.2385214993844547], [0.2362646807668751, 0.2362646807668751], [0.2379001108584328, 0.2379001108584328], [0.23626941299350052, 0.23626941299350052], [0.2379215123271627, 0.2379215123271627], [0.23634494048102672, 0.23634494048102672], [0.23765972894598866, 0.23765972894598866], [0.23613791140991364, 0.23613791140991364], [0.23779637363760514, 0.23779637363760514], [0.2362522708288266, 0.2362522708288266], [0.2377546219483243, 0.2377546219483243], [0.2360885712520575, 0.2360885712520575], [0.237470467016342, 0.237470467016342], [0.2362515235825675, 0.2362515235825675], [0.23736676791911535, 0.23736676791911535], [0.23676697098865068, 0.23676697098865068], [0.23695682069749496, 0.23695682069749496], [0.2369462716753173, 0.2369462716753173], [0.23655223880552256, 0.23655223880552256], [0.23734766049166803, 0.23734766049166803], [0.23633990021685397, 0.23633990021685397], [0.23727309191496132, 0.23727309191496132], [0.23629094958049474, 0.23629094958049474], [0.23709333812741834, 0.23709333812741834], [0.2367385796044635, 0.2367385796044635], [0.23674995268815696, 0.23674995268815696], [0.23700481746314628, 0.23700481746314628], [0.2362964270677867, 0.2362964270677867], [0.237091898785268, 0.237091898785268], [0.23636367257544685, 0.23636367257544685], [0.2370482222916437, 0.2370482222916437], [0.23673858234486592, 0.23673858234486592], [0.2366581376383337, 0.2366581376383337], [0.23693060111444394, 0.23693060111444394], [0.2363739327090224, 0.2363739327090224], [0.23700328709353027, 0.23700328709353027], [0.23641959828271653, 0.23641959828271653], [0.23677400652206787, 0.23677400652206787], [0.2366912001522007, 0.2366912001522007], [0.2365281780989564, 0.2365281780989564], [0.236994533109804, 0.236994533109804], [0.2364418204572744, 0.2364418204572744], [0.23685018263721247, 0.23685018263721247], [0.2365467388412642, 0.2365467388412642], [0.23657482918152464, 0.23657482918152464], [0.2368481850187977, 0.2368481850187977], [0.23645110582421242, 0.23645110582421242], [0.23684836029246156, 0.23684836029246156], [0.23648781001482455, 0.23648781001482455], [0.23662520498535686, 0.23662520498535686], [0.23675126586453793, 0.23675126586453793], [0.236477727683569, 0.236477727683569], [0.2368218507493913, 0.2368218507493913], [0.2364764123275308, 0.2364764123275308], [0.23663922336548687, 0.23663922336548687], [0.23670442813139025, 0.23670442813139025], [0.2364931234195273, 0.2364931234195273], [0.23678163538559072, 0.23678163538559072], [0.2364766403173605, 0.2364766403173605], [0.23659711247974202, 0.23659711247974202], [0.23667137242015995, 0.23667137242015995], [0.2364959921659564, 0.2364959921659564], [0.23677049373698117, 0.23677049373698117], [0.2365434446043766, 0.2365434446043766], [0.23658315171051503, 0.23658315171051503], [0.23666298597824464, 0.23666298597824464], [0.2364603361361931, 0.2364603361361931], [0.23669194793837303, 0.23669194793837303], [0.23655221643584531, 0.23655221643584531], [0.23654236405129198, 0.23654236405129198], [0.23667732354276388, 0.23667732354276388], [0.23649330452127673, 0.23649330452127673], [0.23667532369925554, 0.23667532369925554], [0.23662144819895092, 0.23662144819895092], [0.23651618152589488, 0.23651618152589488], [0.2366451605682637, 0.2366451605682637], [0.23646875407365606, 0.23646875407365606], [0.2365796438825555, 0.2365796438825555], [0.23662666639243285, 0.23662666639243285], [0.23650224512357088, 0.23650224512357088], [0.23663980941445104, 0.23663980941445104], [0.23652707980101356, 0.23652707980101356], [0.23654361902679258, 0.23654361902679258]], "nashconv_values": [0.03157543217670067, 0.019398798875363943, 0.015196759173270902, 0.013134941164623576, 0.011092208775672963, 0.011077041865690807, 0.011447993645072208, 0.008303078808080178, 0.00741579763176109, 0.010288565277788986, 0.0052787271415994375, 0.005932200543843302, 0.005671284692571832, 0.0045950732722842, 0.007855119448169634, 0.004373311555891268, 0.006982974702341549, 0.0034431639000043757, 0.005782115722145709, 0.0032917260299623607, 0.005341097658603133, 0.0032830910692352444, 0.0049215124637689844, 0.0023352916703444637, 0.005044436693265264, 0.0026574365988367155, 0.004621789038971591, 0.001892033205706467, 0.004789672882062779, 0.002133026833488205, 0.004251281380834804, 0.0018729409471837655, 0.0030786786617040263, 0.002509106574515474, 0.0025288380539230104, 0.00315019629037111, 0.0015768275252322494, 0.0034864569864805905, 0.0015931693627678212, 0.003499077577076959, 0.001816166121310414, 0.0025196492660862213, 0.002400563761688068, 0.0018876018114951654, 0.003199956921754843, 0.0015833513959196965, 0.002984943335974377, 0.0015705836327644662, 0.002185788708859937, 0.0022677643479034892, 0.001715437761557137, 0.002752206955112302, 0.001470528683722383, 0.002600578015652888, 0.0018340877145673895, 0.001984584064620154, 0.0022413991237396624, 0.001303328820794758, 0.0023661403559270267, 0.0015165575758794292, 0.0021004009837750637, 0.001982324664080437, 0.0014276049744366692, 0.0021724103279245344, 0.001356420751575771, 0.0020506265429555137, 0.0017267987207515434, 0.0014651771586152162, 0.0019652653153695576, 0.0012609060033090813, 0.0019240400537177127, 0.0015726158155456305, 0.0014351170964678195, 0.0018321709910921191, 0.0012449199685946044, 0.0018386244030210719, 0.0015736399085381492, 0.0014165062340721901, 0.001744265152568203, 0.001185721094801584, 0.0016283860423537133, 0.0015276348898989323, 0.0013592046429873328, 0.0017424007347066617, 0.0012661301524423685, 0.0015345837315032251, 0.0015333303818535482, 0.001254938479156753, 0.0016058577717684708, 0.0012289993673060273, 0.0013298293594222743, 0.0015214946638210103, 0.0012530819228886436, 0.0015895107029629818, 0.001350668878181971, 0.0012488625117615393, 0.0014809817077605647, 0.0011949794313010909, 0.0014089907662159784, 0.0013590839904865093], "quasinashconv_values": [0.03333009900770867, 0.020772701465326865, 0.016723711287993798, 0.014558872971489945, 0.012454938570382323, 0.01293961408203953, 0.013258561155158527, 0.009861627628051428, 0.008778842024204758, 0.011914120600057837, 0.006865332453877326, 0.007695722832407714, 0.007517764991521153, 0.005982207089916841, 0.009780658915329893, 0.005849681679830715, 0.008797744079733438, 0.005007158509545334, 0.0074707104091886745, 0.004853428732735227, 0.00716127476387432, 0.00479574155650031, 0.006745485770736193, 0.003992536845285083, 0.006780406305415682, 0.0041204533171394775, 0.0062771634407210175, 0.003497522259165997, 0.0066824254501289815, 0.0036925814035570492, 0.006097082871847598, 0.003758064856177107, 0.004836138719077621, 0.004357334713376071, 0.0041461656031431815, 0.004971073300297557, 0.003438504370101625, 0.005306372223967404, 0.003294839122228971, 0.00537704670526179, 0.0037643866058546804, 0.004312379610041661, 0.003967629999529765, 0.0036654983083315162, 0.0049966014652493285, 0.0034625163582478746, 0.0048621407593668065, 0.0032146738517151996, 0.003984232109517705, 0.004057164350231068, 0.0035297939353977625, 0.004607495600805811, 0.0032064074833453304, 0.004485673266477336, 0.0035874734494693306, 0.0038007879493122676, 0.004112200690386841, 0.003058891751798104, 0.004143456723314953, 0.0032447659818778674, 0.003818922719862866, 0.0038818455194586376, 0.0033526372227916934, 0.004093453617469794, 0.0031829270798091613, 0.0038945623699267184, 0.003692471549841314, 0.003243568820826881, 0.00391917508502615, 0.003137230364642807, 0.0036339092354469305, 0.0034926013245414333, 0.003461225856277339, 0.003778937902492896, 0.003095852825887091, 0.0038195214416420764, 0.0033322987022539052, 0.0031334453243308524, 0.003647184966273004, 0.0030019778983291223, 0.003467514995661225, 0.0033788900518358644, 0.0031132744162730985, 0.003615033830753067, 0.003146568875198763, 0.003310026320080983, 0.003383628470088107, 0.0031775099248666228, 0.003396359855765918, 0.0031487180810792215, 0.0031233767549253555, 0.0031907981690504073, 0.003150164280245643, 0.0033229394807481327, 0.003148842356808179, 0.0028971544472220223, 0.0032626876576760944, 0.0030172754672538327, 0.0032622263074095492, 0.0032198979045588716], "computation_time": [0.1860499382019043, 0.3261864185333252, 0.4361395835876465, 0.5607125759124756, 0.6955564022064209, 0.8431060314178467, 1.00738525390625, 1.1499991416931152, 1.3600504398345947, 1.5128545761108398, 1.6816365718841553, 1.807687520980835, 1.9303646087646484, 2.049241542816162, 2.173346757888794, 2.2792305946350098, 2.3889338970184326, 2.506913661956787, 2.626924991607666, 2.8208038806915283, 3.009023904800415, 3.166126012802124, 3.2972919940948486, 3.420191764831543, 3.5633177757263184, 3.6832399368286133, 3.7999727725982666, 3.9170491695404053, 4.032587289810181, 4.142360210418701, 4.2550694942474365, 4.363834619522095, 4.484427452087402, 4.613866329193115, 4.728601455688477, 4.844417333602905, 4.966277599334717, 5.092843294143677, 5.2099034786224365, 5.297572374343872, 5.4182093143463135, 5.523602485656738, 5.624526500701904, 5.766910076141357, 5.8999083042144775, 6.030601739883423, 6.150211572647095, 6.273444652557373, 6.407624959945679, 6.532152891159058, 6.646414756774902, 6.7570037841796875, 6.872262477874756, 6.988802671432495, 7.12792181968689, 7.239389896392822, 7.370783090591431, 7.488443851470947, 7.620437860488892, 7.7433459758758545, 7.861676931381226, 7.993409156799316, 8.122973203659058, 8.246309995651245, 8.417083024978638, 8.533765077590942, 8.651445865631104, 8.770672082901001, 8.890791177749634, 9.042898178100586, 9.212946891784668, 9.354982137680054, 9.486615419387817, 9.616238117218018, 9.814453601837158, 10.01506757736206, 10.182365655899048, 10.315614700317383, 10.51991868019104, 10.675925016403198, 10.895011901855469, 11.012474536895752, 11.27034068107605, 11.392090320587158, 11.506126165390015, 11.620752096176147, 11.755722522735596, 11.922931671142578, 12.11047649383545, 12.273992538452148, 12.410545110702515, 12.546530961990356, 12.724803924560547, 12.86588716506958, 13.000839233398438, 13.180405378341675, 13.298383474349976, 13.41097116470337, 13.524282217025757, 13.653796195983887]}, {"cfr": true, "sm": false, "shift": false, "log_actions": 11, "log_quasi": 14, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.23906273866158234, 0.23906273866158234], [0.23883260489026598, 0.23883260489026598], [0.2432583681580578, 0.2432583681580578], [0.24141508690727717, 0.24141508690727717], [0.23926568485092206, 0.23926568485092206], [0.2361970163766861, 0.2361970163766861], [0.23619487647788714, 0.23619487647788714], [0.23915814555202522, 0.23915814555202522], [0.23845598955858244, 0.23845598955858244], [0.23539563282965342, 0.23539563282965342], [0.23882329415751175, 0.23882329415751175], [0.23690218041852282, 0.23690218041852282], [0.2371471431736477, 0.2371471431736477], [0.23837837682258345, 0.23837837682258345], [0.2356511103582738, 0.2356511103582738], [0.23816608331924496, 0.23816608331924496], [0.23567746067827303, 0.23567746067827303], [0.23835762593474874, 0.23835762593474874], [0.23608817708426427, 0.23608817708426427], [0.2377383420466184, 0.2377383420466184], [0.23609030131595843, 0.23609030131595843], [0.23776011144815007, 0.23776011144815007], [0.23616698716460052, 0.23616698716460052], [0.23749825510267497, 0.23749825510267497], [0.23596098660244158, 0.23596098660244158], [0.23763294739816188, 0.23763294739816188], [0.2360792199578585, 0.2360792199578585], [0.23758783599254552, 0.23758783599254552], [0.23592495627240195, 0.23592495627240195], [0.23729997425057991, 0.23729997425057991], [0.23609258739284522, 0.23609258739284522], [0.23719123760302027, 0.23719123760302027], [0.23661548303595123, 0.23661548303595123], [0.23677807987561686, 0.23677807987561686], [0.23679089510748122, 0.23679089510748122], [0.23637199384757296, 0.23637199384757296], [0.23718579136017565, 0.23718579136017565], [0.2361670181128167, 0.2361670181128167], [0.23710574790426464, 0.23710574790426464], [0.23613056164067908, 0.23613056164067908], [0.23691703889378563, 0.23691703889378563], [0.23658534542221127, 0.23658534542221127], [0.23657156095705884, 0.23657156095705884], [0.23684543105406236, 0.23684543105406236], [0.23612216636574485, 0.23612216636574485], [0.23692483495252326, 0.23692483495252326], [0.23619982213291038, 0.23619982213291038], [0.23687375975369757, 0.23687375975369757], [0.23658484139181674, 0.23658484139181674], [0.23648077622103283, 0.23648077622103283], [0.2367696095212451, 0.2367696095212451], [0.2362008689024669, 0.2362008689024669], [0.2368340897580735, 0.2368340897580735], [0.2362600922594756, 0.2362600922594756], [0.23659906380943407, 0.23659906380943407], [0.23653341889147972, 0.23653341889147972], [0.23635249267610992, 0.23635249267610992], [0.23682869252257416, 0.23682869252257416], [0.23627591149493546, 0.23627591149493546], [0.23667874194016658, 0.23667874194016658], [0.2363886126297059, 0.2363886126297059], [0.23639899353056065, 0.23639899353056065], [0.2366850239693738, 0.2366850239693738], [0.23628165549001923, 0.23628165549001923], [0.23667903382321964, 0.23667903382321964], [0.2363278753295058, 0.2363278753295058], [0.23645083802059264, 0.23645083802059264], [0.23658975414297415, 0.23658975414297415], [0.23630713466568237, 0.23630713466568237], [0.23665339905060162, 0.23665339905060162], [0.23631435025370576, 0.23631435025370576], [0.236465765059518, 0.236465765059518], [0.23654244450117767, 0.23654244450117767], [0.2363226774496232, 0.2363226774496232], [0.23661364866262768, 0.23661364866262768], [0.23631430305517132, 0.23631430305517132], [0.2364247260702787, 0.2364247260702787], [0.23650837929437027, 0.23650837929437027], [0.23632620480181854, 0.23632620480181854], [0.2366015292845523, 0.2366015292845523], [0.2363811306379362, 0.2363811306379362], [0.23641168659603767, 0.23641168659603767], [0.23649902827388009, 0.23649902827388009], [0.23629184656043992, 0.23629184656043992], [0.23652218265717542, 0.23652218265717542], [0.2363896301684046, 0.2363896301684046], [0.23637170016168058, 0.23637170016168058], [0.23651177308060983, 0.23651177308060983], [0.23632648619011262, 0.23632648619011262], [0.23650497067050982, 0.23650497067050982], [0.23645840435124205, 0.23645840435124205], [0.23634692310655553, 0.23634692310655553], [0.2364783083755777, 0.2364783083755777], [0.23630333684654295, 0.23630333684654295], [0.23640889555004577, 0.23640889555004577], [0.2364620030476332, 0.2364620030476332], [0.23633441379846273, 0.23633441379846273], [0.23647165186715585, 0.23647165186715585], [0.23636286811631746, 0.23636286811631746], [0.23637357061652658, 0.23637357061652658]], "nashconv_values": [0.03157873185186813, 0.01940362282517688, 0.015198243265355238, 0.013132823844477837, 0.011090368422528973, 0.011061358757310014, 0.011432378339917948, 0.008306267330613848, 0.007416565797304042, 0.010280964009795002, 0.005276048403362932, 0.005944848912662559, 0.005636256727593103, 0.004603024137809275, 0.007848358673307021, 0.004370181087082814, 0.006974060323804765, 0.003442102145687964, 0.005793904195332655, 0.0032927166744125547, 0.005378356972169984, 0.0032780615793849277, 0.00493123871560075, 0.0023505721584515804, 0.005029312683638099, 0.0026629378698266315, 0.004607003959392064, 0.0018822153117481477, 0.004762209215657509, 0.002139675106987704, 0.004221898364276722, 0.0018798950177771334, 0.0030387222064285346, 0.0025379580036454796, 0.0025106726182012595, 0.0031827253542084932, 0.0015725342026173261, 0.003491196860215706, 0.0015815140012971352, 0.0034664606569065892, 0.001802406868291695, 0.0024621329852840823, 0.002375454807671429, 0.0018269957411434778, 0.003155610466539338, 0.0015240935933346078, 0.002923912101450321, 0.0015298475644762721, 0.0021069149062347137, 0.0022366632386552343, 0.001653643263124449, 0.002717651085294981, 0.001428118700190828, 0.002543615502262675, 0.0018071351827613769, 0.0019271876643052188, 0.0022207999219946983, 0.0012638425285392274, 0.0023312467539684523, 0.0014931146057901579, 0.0020545618595440573, 0.0019718941358436437, 0.0013935499397147444, 0.002154396317055607, 0.001338866294832708, 0.0020219782990770763, 0.0017363963181021291, 0.0014525093132694566, 0.0019824594613415125, 0.0012770608009458617, 0.001936183870835051, 0.0016006623234113837, 0.0014406071738147785, 0.0018482965651567262, 0.0012545124408534503, 0.0018348096751586995, 0.0015827743616519396, 0.001406793574388998, 0.0017428847733700348, 0.001181298782005069, 0.00160996723541873, 0.0015219895433308261, 0.0013382483440561588, 0.0017257019272560181, 0.0012493196917027771, 0.0015027708076500446, 0.0015124848628830234, 0.0012233250983987864, 0.0015740281095952824, 0.0012018028181291496, 0.0012879868210765588, 0.0014882662330316654, 0.0012137302655350068, 0.001544699687004103, 0.0013123816940404653, 0.0011980124016110483, 0.0014335795732606793, 0.0011466078871660845, 0.0013515553795866997, 0.001315160656712], "quasinashconv_values": [0.03247351403669496, 0.020102199483093386, 0.01597078163461091, 0.013848695199821764, 0.011786592475789531, 0.01196162003955814, 0.012369619019720418, 0.009082814583700388, 0.00809716674162858, 0.011238947934456733, 0.006065671858171945, 0.006842811385196906, 0.006546121343608269, 0.0052887492624305865, 0.008792986994772378, 0.005115408789204717, 0.007901951499821452, 0.004226328623452014, 0.0066541384820268945, 0.0040788275428439436, 0.006246189658994622, 0.004055918523672458, 0.0058015663108541005, 0.0032331570868150694, 0.00588136548276752, 0.003402666571960866, 0.005528924947063946, 0.002635613446035745, 0.005659860531447264, 0.0028634595021046483, 0.005074867412781625, 0.0027858302234714527, 0.003931717759210085, 0.0034898743092469098, 0.0034085861865044143, 0.0041128991127100945, 0.0023982649462097605, 0.004414033380596372, 0.0024650036654549623, 0.004341207177250395, 0.002664613189650611, 0.003328254790083973, 0.0032851687173119093, 0.0027795558519167485, 0.0040954984464810495, 0.0024320376138635136, 0.003794437495638625, 0.0024220358141376352, 0.002971484778995115, 0.0031389218396997987, 0.0026126374240494077, 0.003585557852693433, 0.0022748069455099107, 0.003459952670648081, 0.0026536591663431086, 0.0028028603017001275, 0.0031344415529615532, 0.0020968959136131726, 0.003246349864451159, 0.00240415001929023, 0.0029366232399966608, 0.002901945786838195, 0.0022831780816673364, 0.002984884977241531, 0.002192014408484433, 0.0029584482847829774, 0.0027180002305378925, 0.0024073215025194605, 0.002919861892566822, 0.0021675016973453365, 0.0028826406331772525, 0.002535811143387162, 0.002404764073371396, 0.0027085854051794866, 0.0021268172396532448, 0.002768439028944497, 0.0025120546232305363, 0.002324284640540797, 0.002586306901580404, 0.002079380047689483, 0.002465072753505465, 0.0023367357265716704, 0.0021869926989628863, 0.0025463244044310607, 0.00219245130677001, 0.002416693312809415, 0.002337990141495161, 0.0020224926346479877, 0.0024979288239426745, 0.0021383129522584143, 0.002187681727291474, 0.0023402395883966864, 0.0021323337350571403, 0.002485787694434499, 0.0022466488591731393, 0.002153850500328486, 0.0023705622465333143, 0.00205142570302011, 0.00225573854709063, 0.002223059702871094], "computation_time": [0.5980689525604248, 1.202117919921875, 1.7712459564208984, 2.4004642963409424, 2.961920738220215, 3.555685520172119, 4.229263544082642, 4.773252725601196, 5.36249566078186, 5.956529855728149, 6.589056730270386, 7.274730920791626, 7.916178941726685, 8.669898986816406, 9.329006910324097, 9.99893307685852, 10.677035093307495, 11.354687213897705, 12.044803380966187, 12.609601259231567, 13.458511114120483, 14.04753589630127, 14.603897333145142, 15.235463380813599, 15.782495260238647, 16.35006022453308, 17.035654306411743, 17.721831798553467, 18.416438102722168, 19.027103662490845, 19.608898878097534, 20.174108028411865, 20.77999234199524, 21.40287709236145, 22.202372074127197, 23.016621112823486, 23.7030131816864, 24.42933225631714, 25.056692361831665, 25.61995220184326, 26.31399631500244, 26.985414266586304, 27.61922287940979, 28.217021942138672, 28.90416383743286, 29.550235748291016, 30.078688621520996, 30.761632442474365, 31.486141681671143, 32.2175076007843, 32.77092242240906, 33.48145842552185, 34.2241632938385, 34.962950229644775, 35.54491901397705, 36.341360092163086, 37.06002426147461, 37.96870422363281, 38.52351212501526, 39.254738330841064, 39.9829204082489, 40.73090744018555, 41.52405524253845, 42.32083702087402, 43.25091481208801, 44.0374698638916, 44.72028994560242, 45.510271072387695, 46.231847286224365, 46.82305335998535, 47.476476430892944, 48.16625642776489, 48.92471718788147, 49.804991245269775, 50.63988018035889, 51.466206312179565, 52.381020069122314, 53.03888750076294, 53.77454853057861, 54.491005420684814, 55.145713806152344, 55.85824465751648, 56.61734461784363, 57.35813784599304, 57.94282603263855, 58.79276084899902, 59.68556594848633, 60.522382736206055, 61.34860014915466, 62.13760304450989, 62.9454619884491, 63.77659344673157, 64.45047211647034, 65.2349841594696, 66.4272391796112, 67.41304111480713, 68.35815930366516, 69.33816528320312, 70.08640241622925, 70.68900084495544]}, {"cfr": true, "sm": false, "shift": false, "log_actions": 12, "log_quasi": 15, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.23897298244422926, 0.23897298244422926], [0.23875285499104154, 0.23875285499104154], [0.24317518309405725, 0.24317518309405725], [0.24133151188671148, 0.24133151188671148], [0.23918220446384622, 0.23918220446384622], [0.2361125267764555, 0.2361125267764555], [0.23611262047552017, 0.23611262047552017], [0.23907539924784116, 0.23907539924784116], [0.2383702255630498, 0.2383702255630498], [0.23531336854668633, 0.23531336854668633], [0.23874083432355891, 0.23874083432355891], [0.2368145301930749, 0.2368145301930749], [0.23706736002879508, 0.23706736002879508], [0.23829281525081347, 0.23829281525081347], [0.23557082955466754, 0.23557082955466754], [0.23808275304492946, 0.23808275304492946], [0.2355920624946976, 0.2355920624946976], [0.2382752755294866, 0.2382752755294866], [0.23600079106837987, 0.23600079106837987], [0.23765721087071376, 0.23765721087071376], [0.23600182035904319, 0.23600182035904319], [0.23767904906052537, 0.23767904906052537], [0.23607859538552903, 0.23607859538552903], [0.2374172171536587, 0.2374172171536587], [0.23587316502097755, 0.23587316502097755], [0.23755099185867617, 0.23755099185867617], [0.23599287615353062, 0.23599287615353062], [0.23750440784382698, 0.23750440784382698], [0.23584325458998823, 0.23584325458998823], [0.23721497238009454, 0.23721497238009454], [0.23601321594580377, 0.23601321594580377], [0.2371037069854837, 0.2371037069854837], [0.23653921661271166, 0.23653921661271166], [0.23668923483887044, 0.23668923483887044], [0.2367129055031073, 0.2367129055031073], [0.23628235333215702, 0.23628235333215702], [0.23710472695961465, 0.23710472695961465], [0.23608087896478408, 0.23608087896478408], [0.23702199386892286, 0.23702199386892286], [0.2360507459234977, 0.2360507459234977], [0.2368289831129852, 0.2368289831129852], [0.23650922055286205, 0.23650922055286205], [0.23648247204364292, 0.23648247204364292], [0.2367657595033886, 0.2367657595033886], [0.2360348388141582, 0.2360348388141582], [0.23684133409289887, 0.23684133409289887], [0.23611856876008017, 0.23611856876008017], [0.2367859546533695, 0.2367859546533695], [0.23650902700930507, 0.23650902700930507], [0.23639138741491003, 0.23639138741491003], [0.2366900434154241, 0.2366900434154241], [0.23611426844429725, 0.23611426844429725], [0.23674924180604465, 0.23674924180604465], [0.23618185424187216, 0.23618185424187216], [0.2365101187232922, 0.2365101187232922], [0.23645636282064564, 0.23645636282064564], [0.23626328166732274, 0.23626328166732274], [0.23674622960314745, 0.23674622960314745], [0.2361934746392919, 0.2361934746392919], [0.2365916629440235, 0.2365916629440235], [0.23631237670329125, 0.23631237670329125], [0.23630914797416236, 0.23630914797416236], [0.23660519733165145, 0.23660519733165145], [0.23619631181674133, 0.23619631181674133], [0.23659312207431318, 0.23659312207431318], [0.23625078601801952, 0.23625078601801952], [0.2363609978224195, 0.2363609978224195], [0.2365117961544025, 0.2365117961544025], [0.2362205371625527, 0.2362205371625527], [0.23656834470054428, 0.23656834470054428], [0.23623616299172195, 0.23623616299172195], [0.236376032419295, 0.236376032419295], [0.23646472576959215, 0.23646472576959215], [0.23623580033850194, 0.23623580033850194], [0.236528812831101, 0.236528812831101], [0.23623622815274742, 0.23623622815274742], [0.23633515372932634, 0.23633515372932634], [0.23643009278201652, 0.23643009278201652], [0.2362398293165741, 0.2362398293165741], [0.2365155576831735, 0.2365155576831735], [0.23630376452523943, 0.23630376452523943], [0.236322391731201, 0.236322391731201], [0.2364199224306745, 0.2364199224306745], [0.23620708925649106, 0.23620708925649106], [0.236435006153008, 0.236435006153008], [0.23631266475453017, 0.23631266475453017], [0.23628272345917997, 0.23628272345917997], [0.23643052338652085, 0.23643052338652085], [0.2362438773548426, 0.2362438773548426], [0.2364162945670235, 0.2364162945670235], [0.23638138770093184, 0.23638138770093184], [0.23625972320913802, 0.23625972320913802], [0.23639496443397423, 0.23639496443397423], [0.2362233607298289, 0.2362233607298289], [0.23631954946339842, 0.23631954946339842], [0.2363830706433343, 0.2363830706433343], [0.23624937836579651, 0.23624937836579651], [0.2363856358913755, 0.2363856358913755], [0.2362848830209687, 0.2362848830209687], [0.2362848256246998, 0.2362848256246998]], "nashconv_values": [0.031580880210351436, 0.019405609377663946, 0.015198897087503216, 0.013131260901417391, 0.011089400071513655, 0.011065233641268102, 0.011424543568075207, 0.008307141891551517, 0.00741682445898606, 0.010279001802050047, 0.005275294846672107, 0.005946888035535003, 0.005624504028823973, 0.00460604822430416, 0.007837888175498242, 0.004368691664371316, 0.006973880792164822, 0.003441800599184197, 0.005798908868181685, 0.003293671946159704, 0.005384867852352315, 0.0032756513107534135, 0.00493492126087447, 0.0023571893145366563, 0.005042189968249622, 0.0026649406439289147, 0.004608084064831819, 0.0018781260901793995, 0.00474810922028901, 0.0021420945706088768, 0.0042085018206199365, 0.0018847897187040386, 0.0030213469877208854, 0.002548434000018751, 0.0024994858368186934, 0.0031866170675282635, 0.0015699610426020416, 0.0034852082332230694, 0.0015708173767646771, 0.003451206385560235, 0.0018053999341025584, 0.0024416175407969143, 0.0023848915212036914, 0.0018166732983702638, 0.0031685478454586136, 0.0015272235080298069, 0.002919702021067949, 0.0015354408945553177, 0.002088714827661209, 0.0022412280394294992, 0.0016375524329126923, 0.002711644917559819, 0.0014166361805989514, 0.0025206466185075382, 0.0018075003788345367, 0.0019032001163316603, 0.0022243035763098717, 0.001252910446890132, 0.0023222677940839542, 0.0014936641164286502, 0.002033772987932281, 0.001980888746667797, 0.0013815585686047238, 0.0021579531255029316, 0.0013449199725387717, 0.002009999388741468, 0.0017469567057791235, 0.0014377377973042726, 0.001982331563545936, 0.0012719021808905162, 0.0019155671913753114, 0.0016006362461943868, 0.0014150242356842369, 0.0018387373164009402, 0.0012390224095699676, 0.0018042009567057482, 0.0015729289396922974, 0.001373799668612119, 0.0017278018782624915, 0.0011649280265839113, 0.0015769040404092771, 0.001514149269586651, 0.0013095015487785133, 0.0017098976607106686, 0.0012382581037211904, 0.001471519318172132, 0.001506579759138038, 0.0012014253135218533, 0.001555697288264879, 0.0011953996034588243, 0.0012584541251889902, 0.0014799789251364048, 0.0011972929499601825, 0.0015223961504904349, 0.0013094337035117753, 0.0011740666362043406, 0.0014248997502750438, 0.001141220947618371, 0.001332314016337044, 0.0013152936992819053], "quasinashconv_values": [0.03205537151457449, 0.01974725488987894, 0.01557778492621345, 0.013481470350866165, 0.01144156854459108, 0.01151620726431471, 0.011894209595629035, 0.008697287921007074, 0.007762574626378332, 0.010711359187882907, 0.005668489808091981, 0.006416257290665861, 0.006058010312902706, 0.004958306877238583, 0.008303369746260947, 0.004748374971195624, 0.007408884860890835, 0.0038287550888835287, 0.0062668147434107035, 0.0036537150698169596, 0.00583195373923473, 0.0036728784821425664, 0.005411449730485518, 0.0027363984505258954, 0.005474945687832383, 0.003046277414629567, 0.005054003362999382, 0.002258262126410393, 0.005201015316979862, 0.002502889990545154, 0.004654189223755573, 0.002312702823017654, 0.003497314166523713, 0.002993391708683263, 0.002955165737881793, 0.0036250757488313634, 0.0020275312416283, 0.003925883297493632, 0.0020303348543361244, 0.003906480275191387, 0.002229573407804969, 0.002906813450866186, 0.002836655588613207, 0.0022552019377108656, 0.003608583397800069, 0.002014243602351834, 0.0033811125660313524, 0.002011459170521368, 0.0025702150447736993, 0.0027044560644190474, 0.0020666202904483233, 0.003176955130098802, 0.0018822060455119805, 0.0029674703893008136, 0.0022536270559930793, 0.0023616473057371523, 0.0026604045849061564, 0.0017118810813587793, 0.002767679698256781, 0.0019609287790219587, 0.0024962444301044606, 0.002446400063737364, 0.0018414367166604828, 0.002591762302766587, 0.001803171286787253, 0.0024817951307261887, 0.002167553235666947, 0.001901323921750242, 0.0024373564334359, 0.0017208969748946923, 0.0023432436336939255, 0.002036351878896947, 0.0018761820672094087, 0.002297297500450768, 0.001675206579052707, 0.0022829414515656288, 0.002022973737082212, 0.0018279356711412564, 0.002210543108801366, 0.0016301803457553776, 0.0020231325219237928, 0.001945036607879147, 0.0017695555368201776, 0.002162060045500569, 0.0017023052566953467, 0.001944592617882851, 0.0019681855457341357, 0.0016478448597711526, 0.002002660977787285, 0.0016252858363128286, 0.0016981619039575513, 0.0019183326446391424, 0.0016491730577519181, 0.001985250530413707, 0.0017457634926925092, 0.001632327043084747, 0.0018993478047435175, 0.0015955917140112186, 0.0017861869601782099, 0.0017641966437012269], "computation_time": [4.042607307434082, 6.657972097396851, 9.200113296508789, 12.013083219528198, 14.826663255691528, 18.144464254379272, 20.896416187286377, 24.503721237182617, 27.333420991897583, 30.23352837562561, 33.584681272506714, 36.26175355911255, 38.983744621276855, 42.02175259590149, 44.877357721328735, 48.41739368438721, 52.19952058792114, 54.70362591743469, 57.274210691452026, 59.71611475944519, 62.193262577056885, 65.1691746711731, 67.77951622009277, 70.4638557434082, 74.1723575592041, 77.14506268501282, 80.45122861862183, 83.5393476486206, 87.10282564163208, 90.73189854621887, 93.71128392219543, 97.09335279464722, 101.41211366653442, 105.1967568397522, 108.87850999832153, 112.69100713729858, 115.96404528617859, 119.23571729660034, 122.349454164505, 125.49110531806946, 128.79700899124146, 131.9689700603485, 135.28936791419983, 138.89890384674072, 142.69486570358276, 146.5988917350769, 150.42125868797302, 154.3085389137268, 158.5964047908783, 162.14031147956848, 165.97682762145996, 169.96825242042542, 172.90936923027039, 175.67091345787048, 178.8425772190094, 182.23113346099854, 187.27114272117615, 192.2418065071106, 197.54350399971008, 202.17972993850708, 207.07202553749084, 211.16420984268188, 214.93112683296204, 219.10308456420898, 224.44329023361206, 229.7947564125061, 235.73683857917786, 241.79216146469116, 247.63919258117676, 253.94574761390686, 258.7919673919678, 263.8139386177063, 269.1143455505371, 274.38264775276184, 279.54578375816345, 285.647278547287, 290.84306359291077, 295.7138886451721, 300.9475495815277, 305.9995074272156, 311.8397355079651, 318.1004157066345, 323.40969157218933, 329.6188144683838, 335.57068634033203, 340.40790152549744, 345.57314467430115, 350.7821307182312, 356.10521483421326, 361.60641264915466, 366.9277219772339, 372.1106617450714, 377.19324493408203, 382.81729793548584, 388.0049338340759, 394.2284564971924, 399.2294363975525, 403.7136764526367, 407.94276666641235, 411.39791440963745]}, {"cfr": true, "sm": false, "shift": true, "log_actions": 7, "log_quasi": 10, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.24006052869715155, 0.2402746085930311], [0.23939129462710937, 0.23970950921082662], [0.24400894525211547, 0.2439875073577285], [0.2421106128733277, 0.24198565783579695], [0.2399312758585453, 0.23968476210653603], [0.23676783219485467, 0.2365872982334935], [0.23709970850943185, 0.236551598538473], [0.23977787218906782, 0.23953545152304057], [0.23885484401942952, 0.23875479113680734], [0.23593870401765793, 0.23576888864155365], [0.23912982315063197, 0.23930080466881243], [0.2368653069547301, 0.23751193633325915], [0.23739051052689852, 0.2378764544778476], [0.23824933981246527, 0.23910151290638715], [0.2355206395066777, 0.23663792707198567], [0.2380451742244841, 0.23920138917684533], [0.23565209867243575, 0.23661421295064983], [0.23811892945111585, 0.23955982445659146], [0.23553717349941464, 0.2375294492683399], [0.23742866639054927, 0.23916939902386852], [0.23581316116320866, 0.23740987337523461], [0.2374794988078105, 0.23928321261583438], [0.2355618952476542, 0.23799079983313698], [0.2371480412663588, 0.23931724766686419], [0.23584583539775478, 0.23755834250613878], [0.23738277552439307, 0.2395386363698239], [0.23547505316063183, 0.23827622575454904], [0.2372228806911636, 0.23961594039042575], [0.23577453196195908, 0.23784876936761973], [0.23705828218170177, 0.23929201957302654], [0.23588010620793165, 0.2383113895182178], [0.23678616033580113, 0.2394501037267982], [0.2364681578260075, 0.23903502697809292], [0.23663781990105226, 0.23873715130924617], [0.23687357651734056, 0.23903880480800724], [0.235823377155376, 0.23877369253037029], [0.23698459962688273, 0.23968211945331652], [0.23602664726420441, 0.238392774173327], [0.2371123360682537, 0.23927907704549425], [0.2363282762338762, 0.23846190037470305], [0.23639444588534128, 0.2393882045635775], [0.23665434649560632, 0.2393701956799361], [0.2362671481711817, 0.2386506926283946], [0.23694844348725874, 0.2392646108777315], [0.23616019580763908, 0.23819795392066256], [0.2365146966665181, 0.2394422813535368], [0.2362789204575459, 0.23905287000297695], [0.23645524704181858, 0.23879076221637843], [0.23678135831415853, 0.2392861063010369], [0.23622046052743298, 0.23824749614742247], [0.23661826483777007, 0.23923532728683788], [0.2361345531906123, 0.2390931775424834], [0.23627822375329421, 0.238793077633506], [0.23659578401990078, 0.23909507429958057], [0.23606316053094917, 0.23826040931977396], [0.23665804756092346, 0.23886762135842796], [0.2363311176340655, 0.23906669749786236], [0.2360614016876465, 0.23902635547812479], [0.23674780805162274, 0.23921315870297372], [0.23617992135111648, 0.23860190447852325], [0.23656893336204957, 0.23867341492011881], [0.2364865974727054, 0.23897797648434985], [0.23571584997766984, 0.23908456161074007], [0.23642468518146847, 0.2392181587456614], [0.2361583733590663, 0.23895185435306784], [0.23639325329881875, 0.23848369338495456], [0.2366819729299175, 0.239023940350252], [0.23608504873385247, 0.23895504181900992], [0.23622850102521986, 0.23929248524800947], [0.23646258316203, 0.23938279327059492], [0.2362433241159467, 0.23862472471251076], [0.23675490700499943, 0.23867347977452202], [0.23645595253952878, 0.238915509868058], [0.23584911720722948, 0.239035955449911], [0.23633733478532917, 0.23918173361067388], [0.23612406181198703, 0.239268524191368], [0.23635003363441198, 0.23891738717799754], [0.23715916344747467, 0.23901144315681616], [0.23669174866030054, 0.2391672803681543], [0.2360597495940024, 0.23927227427858178], [0.23637378635631773, 0.23905853304254257], [0.2359573354687731, 0.23890881957006097], [0.23602294823130615, 0.23877176605309564], [0.236863112112648, 0.23884309662577363], [0.2367070726622189, 0.23891143397385387], [0.2362394364282827, 0.2392538680772347], [0.2366142913412041, 0.23932356312493291], [0.23631055669744408, 0.23922636269881764], [0.2361457500034228, 0.23911829783228522], [0.23685065926085724, 0.2389458446782203], [0.2368127071730645, 0.2390516560578485], [0.23602143827914118, 0.23901828816300308], [0.23596288199925528, 0.23899995641352662], [0.23616406957088548, 0.23882020218797823], [0.2358387229376926, 0.23880685359578496], [0.2361011877419813, 0.23905389581934805], [0.23701828210936873, 0.23919393736865457], [0.23707126030105813, 0.2393118656223036], [0.23669886353333278, 0.2394934533618604], [0.236981327137461, 0.23939565461865023]], "nashconv_values": [0.03162110821489261, 0.01926315833269182, 0.01500962721396984, 0.013279927192558716, 0.010996476122926369, 0.010426816110588988, 0.010935388425607151, 0.008410984814159944, 0.007462278462135125, 0.009031487981666059, 0.005268854213185625, 0.005622910294496186, 0.005358318058925449, 0.004735033195263416, 0.006569543555581481, 0.004325532515225605, 0.0053274204668436465, 0.003399103657414526, 0.004516478607947572, 0.003324659974598493, 0.004005844566836503, 0.0032271390435854586, 0.003696546542110546, 0.0025052479057275368, 0.0037539323825693804, 0.002724378364022534, 0.0036729672320127416, 0.0022757501532831015, 0.0039432864342454355, 0.0022224123326982093, 0.0032740148636432598, 0.002184002327594581, 0.002331146574820059, 0.0023733636861513197, 0.0020283847202949568, 0.002576651510786898, 0.0018513790837984823, 0.002954679763299023, 0.001694021765402981, 0.0025825521488395953, 0.0017764995768276004, 0.0016763067010819865, 0.002259473937454265, 0.0014352386426364216, 0.0027842110735671888, 0.0015332712199319087, 0.0018184358777018628, 0.0017259978405806953, 0.0013549210546248136, 0.0024534066556240464, 0.0011704893501950087, 0.0018311759782869697, 0.0018880623320628453, 0.0012369495755021331, 0.0023210517652746676, 0.0010944184593175976, 0.0015054860475118559, 0.0017729524031418753, 0.0012411300922354762, 0.0018114184416495316, 0.001315258745008152, 0.001507775084959112, 0.0017052096816394247, 0.0010295838047007233, 0.001378931108963366, 0.0013792328188989011, 0.00109062106802979, 0.0014558253142784028, 0.0013705065809778982, 0.00121374513840955, 0.0016649980163130351, 0.001282003246283664, 0.0014135771261762076, 0.0015164269483471382, 0.0010857926476962598, 0.001529763477899182, 0.0012796169561954118, 0.0011254892476058043, 0.001253003357347321, 0.0014232650939290103, 0.0013531369247293812, 0.0016613435946983834, 0.0015151693426437851, 0.001325033757607369, 0.0012794336508693827, 0.0015030889416022541, 0.001150663362556481, 0.0012120974463989964, 0.0014392233053875936, 0.001097743222243902, 0.0012838082091433112, 0.0015620923001397058, 0.0017305114545783096, 0.001346065240527966, 0.0015817948272779658, 0.001447975490300013, 0.0011837221601058157, 0.001357706351104937, 0.0012611375258052004, 0.0011606909446792157], "quasinashconv_values": [0.044086460550736256, 0.02950016557524321, 0.026925114728906907, 0.024910771897073636, 0.022008311564984145, 0.025337001193397046, 0.025233350246116976, 0.020978536426486227, 0.01864215638439462, 0.021899005710712127, 0.017618895013075564, 0.01867900488129673, 0.019132564070453384, 0.01594384274846028, 0.021048062107294263, 0.016043372782297366, 0.019807179166866806, 0.015943904665816022, 0.01840006768139163, 0.015984661532595645, 0.018464254111839107, 0.016450122559291597, 0.017796148454593874, 0.015425055463169135, 0.017951873937082863, 0.01541099872179727, 0.017934050841693472, 0.01464503565093736, 0.017426270994610416, 0.016029972179495644, 0.018480246125531397, 0.01573735547933769, 0.016667013086438198, 0.015215554362599915, 0.01588470776096715, 0.016287300999951126, 0.01471730948865324, 0.01688693549789072, 0.015995355645901016, 0.017071782955887516, 0.016101316757666906, 0.016021540219534308, 0.01728206791129616, 0.015371886170247928, 0.01697654453164571, 0.016025133788375057, 0.01630163967052814, 0.015869365522121787, 0.014895448996242983, 0.016769926885293385, 0.015958272736400103, 0.01643744852489712, 0.016069936191688228, 0.01617444379478203, 0.016060712002636562, 0.014950529535374485, 0.01523989438250406, 0.015536205324559293, 0.01507173726999017, 0.016152180814731798, 0.01554005172006942, 0.015192130864902648, 0.016102515115716948, 0.015505979533925268, 0.01588822368271528, 0.015854291423891054, 0.015196046442299854, 0.016026621285537473, 0.01574128335044847, 0.01536407532352152, 0.015133707249533085, 0.01572550151368679, 0.015660270245658275, 0.016276096708815718, 0.015363662460770894, 0.01587613252181677, 0.01593016552666776, 0.015238540226400199, 0.015463263204400474, 0.016210036256651406, 0.01445564886106479, 0.015412886113357421, 0.01621714919133982, 0.015620219689685522, 0.015233628204087163, 0.014948968922093853, 0.015579365531986578, 0.015652058226801546, 0.015030741565619121, 0.015155392554872887, 0.015941958871387607, 0.016139215554791586, 0.015650073059820413, 0.015683949431430977, 0.016064008695958865, 0.015014185163685079, 0.014999146979207234, 0.014867625111663119, 0.015469044797772447, 0.0147067165397953], "computation_time": [0.0013489723205566406, 0.002588033676147461, 0.0038292407989501953, 0.005041360855102539, 0.0074841976165771484, 0.008640289306640625, 0.012209177017211914, 0.013406753540039062, 0.014646530151367188, 0.015864849090576172, 0.017088651657104492, 0.0182955265045166, 0.020322322845458984, 0.0215604305267334, 0.02438664436340332, 0.02561640739440918, 0.026823043823242188, 0.028027057647705078, 0.02925395965576172, 0.03045821189880371, 0.03165411949157715, 0.03513312339782715, 0.03629016876220703, 0.03752017021179199, 0.0433657169342041, 0.044522762298583984, 0.045723915100097656, 0.049349069595336914, 0.05055999755859375, 0.051798105239868164, 0.05299210548400879, 0.05418276786804199, 0.05633854866027832, 0.05757880210876465, 0.05879807472229004, 0.06000399589538574, 0.061222076416015625, 0.06242203712463379, 0.06365227699279785, 0.06488394737243652, 0.06799983978271484, 0.06920480728149414, 0.07042670249938965, 0.07272100448608398, 0.07389998435974121, 0.07795500755310059, 0.07918381690979004, 0.08041501045227051, 0.08162117004394531, 0.08285880088806152, 0.0840609073638916, 0.0881340503692627, 0.09116411209106445, 0.09344029426574707, 0.09462857246398926, 0.09585356712341309, 0.09708952903747559, 0.09831047058105469, 0.09951519966125488, 0.10079360008239746, 0.10200357437133789, 0.10321187973022461, 0.1044456958770752, 0.10835886001586914, 0.10956215858459473, 0.11432266235351562, 0.11548399925231934, 0.11668825149536133, 0.1179349422454834, 0.11913394927978516, 0.12726688385009766, 0.12842178344726562, 0.12964653968811035, 0.1308743953704834, 0.13207125663757324, 0.13390541076660156, 0.1351175308227539, 0.13634967803955078, 0.1375446319580078, 0.13876056671142578, 0.14301633834838867, 0.1441662311553955, 0.1453700065612793, 0.1466069221496582, 0.14780259132385254, 0.1490166187286377, 0.15181589126586914, 0.15295624732971191, 0.15418219566345215, 0.15795636177062988, 0.15915513038635254, 0.16035747528076172, 0.1615891456604004, 0.1627943515777588, 0.1649460792541504, 0.16612601280212402, 0.16977620124816895, 0.17096877098083496, 0.1721816062927246, 0.1752786636352539]}, {"cfr": true, "sm": false, "shift": true, "log_actions": 8, "log_quasi": 11, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.2395481318702996, 0.2395690046175563], [0.23917534783635194, 0.23924196435240233], [0.24361349699825446, 0.24368371184891444], [0.24173811285241364, 0.24181296138343764], [0.23955663674968852, 0.23966856383196639], [0.23644152967911558, 0.23661734068849444], [0.2365268185553821, 0.23659660659291842], [0.23944333214760646, 0.2395434879057481], [0.23874366892886129, 0.2387713095483477], [0.23574585919443258, 0.23568537128627942], [0.23915124390631548, 0.23909319450522787], [0.2372102801551124, 0.2371083066107081], [0.23751703222012183, 0.23737985314327123], [0.2387057829703595, 0.23853078980145537], [0.23601263126376515, 0.23580744331278417], [0.2385299030908135, 0.23828491142923702], [0.2360854851735402, 0.2357190849700615], [0.23871972223094237, 0.23843205082752322], [0.23643551715937278, 0.23610612720584293], [0.23810676944064366, 0.237755910894345], [0.2364418053482525, 0.23606232307377067], [0.23812220823960445, 0.23774984065832427], [0.23650092597342398, 0.23611319459217475], [0.237825254883403, 0.23746358974417964], [0.23629798450562603, 0.23587051606726295], [0.2379539377851057, 0.23758101827853645], [0.23634319362476613, 0.23602874511306973], [0.2378602949922349, 0.2375034855859726], [0.23621912490619096, 0.23581773154747476], [0.23752868533136867, 0.2372216109909675], [0.2363471609261878, 0.23601742781703366], [0.2373851477239208, 0.23709028376083413], [0.23684595683848433, 0.23655175775868842], [0.23696394911564972, 0.23663359441846604], [0.2369894892556645, 0.23671643720184246], [0.23647044097117523, 0.23629837624268346], [0.2373322736480034, 0.23711448247988876], [0.23627876676861675, 0.23607133504356942], [0.23722081357046704, 0.23699953497507514], [0.2362527075835937, 0.23604604266770565], [0.23692551885963603, 0.23686954542742192], [0.2366786834417467, 0.23656077846865578], [0.2365787799028351, 0.23648200448744172], [0.23687757146961214, 0.23679638812172624], [0.23614373006153783, 0.2360280204642755], [0.236896078124207, 0.23692609925324498], [0.23620400805050334, 0.23619842999933194], [0.23686844249057937, 0.23677141840600854], [0.23658972486285115, 0.23659609604670157], [0.23641627217065303, 0.23638273863146458], [0.23671443719200397, 0.23677556837554725], [0.23606431196442818, 0.23623565047993655], [0.23680689065677435, 0.2367698417861757], [0.23620245547992752, 0.2363507392154987], [0.23649171824150356, 0.236540610995174], [0.23651246624768016, 0.23660313108173425], [0.23613809201014677, 0.23644536653753828], [0.23679814350344708, 0.2368373635234287], [0.23615559130858602, 0.23640462332855355], [0.23650133459453768, 0.23667297975857687], [0.23636761271440382, 0.23650709353357457], [0.23607906792826727, 0.23652875743486956], [0.23664521729096155, 0.2367944310010447], [0.23614727922851386, 0.23643869169563117], [0.23646001440611236, 0.23674222363881697], [0.23640013455732856, 0.23651312136824876], [0.2360369080665528, 0.23661740114680632], [0.23655270416972912, 0.23679860987493653], [0.2361838571539503, 0.23648738086196736], [0.2363414293092102, 0.23679229585067713], [0.2364882144073638, 0.23656643396632268], [0.23597551452559604, 0.2366342392673179], [0.23645591361306922, 0.2368452158389854], [0.2363644539855473, 0.23653382428770198], [0.23615338798452817, 0.23684096088883827], [0.2365656016253958, 0.2366590969649789], [0.2360712982865274, 0.23657183302895873], [0.23615205009516257, 0.23692242944884434], [0.23660905328334778, 0.23662688232123277], [0.23610280658332278, 0.23674484702263637], [0.2363927375960418, 0.23686348919875064], [0.23668143507178196, 0.23663773936157967], [0.23594368833426516, 0.23689476341317695], [0.2364035173711394, 0.23675808769918802], [0.2367258487375744, 0.23672379870087654], [0.2360546393770913, 0.2369332673330099], [0.23633443915798058, 0.2366026859356799], [0.23682434919580986, 0.23667880879288225], [0.23620658428167113, 0.23705719135415101], [0.23610463120362685, 0.23678188769193265], [0.23673555308952052, 0.23634555846966726], [0.23637088831992084, 0.23717091075393243], [0.2363623949726226, 0.23725535183813118], [0.23659627859926805, 0.23648822791352297], [0.2363419639426017, 0.2365326391036127], [0.236013355445223, 0.2374648742660902], [0.23667096289790512, 0.23714902610102861], [0.23685672765990334, 0.23670550927029732], [0.23635009441718474, 0.23664036120325493], [0.23575805230794214, 0.2369753900125689]], "nashconv_values": [0.0314743356563261, 0.019365096200953613, 0.015151980962316736, 0.013180074300667644, 0.011066726276870276, 0.01091064905988448, 0.011176554560561214, 0.008338538368452997, 0.007431179119664372, 0.009888639258022941, 0.005264684806184694, 0.005702725138974074, 0.005406512511699213, 0.004632616170010984, 0.007519076455759721, 0.004358185850197566, 0.0065705213121007855, 0.0034263117305899926, 0.005373566394712953, 0.0032915446033211226, 0.0049456416450575635, 0.0032663890993422373, 0.004528178046412867, 0.0023808936890439003, 0.004636432436928045, 0.0026653341990740265, 0.004197468561114859, 0.0018592976985577492, 0.00432941731178535, 0.0021452440562547137, 0.0037442058187640292, 0.0015843538276346936, 0.002533617831754431, 0.0021136740026603817, 0.001994500640359026, 0.002711178283761384, 0.0015555241528129315, 0.0029895033710960195, 0.001400641783082912, 0.002909993247451309, 0.0012856036558236972, 0.0019123214021899981, 0.0018709269311127374, 0.001337795730909641, 0.0026257255641862765, 0.0010636042401962476, 0.002341227750281033, 0.0010482024216905694, 0.0015895486485947852, 0.0018019060256939112, 0.001174355844259567, 0.002204886801235678, 0.0009262173449261224, 0.0019454133204218071, 0.001341250925013665, 0.0013149336552575608, 0.0017113085547770523, 0.0008035304693674861, 0.0018124979239862726, 0.0011340017017887338, 0.0014857321917835786, 0.001580998189439603, 0.0008394135643053358, 0.0016622844117765156, 0.0010158217537702963, 0.001357697268783653, 0.001473709908828641, 0.0008471055522630278, 0.001511844962839931, 0.0010275369886054708, 0.001159840540224194, 0.001500521716334663, 0.000857529547139968, 0.0012814916627328643, 0.001143848623544691, 0.00097238968591154, 0.0014974288104955547, 0.0010926139785384648, 0.0010248288451819576, 0.0012890211474314295, 0.0010036962628547919, 0.0010354124879692617, 0.001333077789861803, 0.0009973906811238387, 0.0010115997881049443, 0.001241701540285911, 0.001241891096520814, 0.0012388690535931612, 0.0012466047741882536, 0.0013540027090956919, 0.0015144842029726768, 0.0010806557152651664, 0.0009654489941599564, 0.0013740589468336506, 0.001407217417537604, 0.0015404694798170082, 0.0008964816996502867, 0.0012534946642749623, 0.0014839552243487986, 0.0016598941483902951], "quasinashconv_values": [0.03805585477885376, 0.024819987190429188, 0.021119007409069274, 0.01890848926858804, 0.016486302825867327, 0.017607151274525334, 0.0182873966051475, 0.014318869848961135, 0.012515054656181468, 0.0165162526892495, 0.011562723366797922, 0.01165712777893152, 0.011980915272231524, 0.010258082694998005, 0.014553592462688808, 0.010286888036747294, 0.013409611738223415, 0.0094558531084864, 0.012303881604380645, 0.009496505409615358, 0.011084702932041002, 0.009212576616726947, 0.01136706479303426, 0.00865247581760245, 0.011917828411119935, 0.008727664147043013, 0.011418066590917042, 0.008228034482845814, 0.011295047413790421, 0.00824300166374875, 0.010875541736192235, 0.00878395027313919, 0.009644920514547545, 0.00891521645982113, 0.009135603352132399, 0.009610467226622288, 0.00807612663840307, 0.009842858928994669, 0.00833564322384392, 0.010197519910219499, 0.008001768757595923, 0.009169214040587237, 0.008784039870737531, 0.008734386358481283, 0.00995414758197205, 0.007693150990916081, 0.009884010065090348, 0.008049225750126537, 0.008780544352243763, 0.00939077275566394, 0.0086273231795308, 0.00947515767428389, 0.008043038787011986, 0.009024104221198093, 0.008747339083990974, 0.008466985739415928, 0.00898875598605911, 0.008089731221999796, 0.009396128460690406, 0.008395187673766735, 0.008801928348168203, 0.00867357958705553, 0.008120072763592945, 0.008819484495430546, 0.00849120088167829, 0.00880955209803963, 0.008385133393360972, 0.008249417918711005, 0.008663133215275592, 0.008292624945874016, 0.008453650140047397, 0.008536635762930345, 0.008265811052164257, 0.008642902397503233, 0.00843371709340629, 0.008141911191826445, 0.008940522352972158, 0.008437121451430052, 0.008231855088575518, 0.008681860523507806, 0.008006071193131542, 0.008262669398469619, 0.008740485696140249, 0.00799625434061585, 0.008023366815831517, 0.008582263704628335, 0.008139713711772578, 0.008045035827151076, 0.008201890823542668, 0.008633723226902701, 0.008210202496796187, 0.008092171159442801, 0.007798788756230912, 0.00871250005488794, 0.008733181606194962, 0.00834825072708728, 0.007827974244342562, 0.008239546104869627, 0.008554173644769458, 0.008975021522069998], "computation_time": [0.0041751861572265625, 0.012373208999633789, 0.023403167724609375, 0.03216910362243652, 0.045369863510131836, 0.04947781562805176, 0.055895090103149414, 0.06281423568725586, 0.0710444450378418, 0.07649755477905273, 0.08654046058654785, 0.09571146965026855, 0.1003270149230957, 0.10518527030944824, 0.11260533332824707, 0.11757159233093262, 0.13225674629211426, 0.13636398315429688, 0.14050579071044922, 0.14802193641662598, 0.1521289348602295, 0.15628409385681152, 0.16328072547912598, 0.17049098014831543, 0.174591064453125, 0.18431401252746582, 0.19409680366516113, 0.19826292991638184, 0.20238876342773438, 0.208817720413208, 0.21292567253112793, 0.21704888343811035, 0.2304213047027588, 0.23450756072998047, 0.23861956596374512, 0.24483466148376465, 0.2489335536956787, 0.2609126567840576, 0.269045352935791, 0.2731902599334717, 0.28099703788757324, 0.29387903213500977, 0.3078749179840088, 0.3119637966156006, 0.3160867691040039, 0.3202066421508789, 0.3243248462677002, 0.3284318447113037, 0.33580780029296875, 0.33994626998901367, 0.3440713882446289, 0.35448622703552246, 0.3586440086364746, 0.3627779483795166, 0.3699631690979004, 0.3801689147949219, 0.38434576988220215, 0.3885209560394287, 0.3930826187133789, 0.405564546585083, 0.41085195541381836, 0.42012953758239746, 0.43099236488342285, 0.4356863498687744, 0.44426918029785156, 0.4493248462677002, 0.4534032344818115, 0.45752525329589844, 0.46796417236328125, 0.4729733467102051, 0.47711753845214844, 0.48181772232055664, 0.48596668243408203, 0.4914257526397705, 0.5004715919494629, 0.5064656734466553, 0.5113484859466553, 0.5180544853210449, 0.5286412239074707, 0.5327835083007812, 0.5369200706481934, 0.5479621887207031, 0.5544731616973877, 0.5585930347442627, 0.5686399936676025, 0.5768117904663086, 0.5831902027130127, 0.5873463153839111, 0.5914859771728516, 0.5956428050994873, 0.5999898910522461, 0.6063909530639648, 0.6160528659820557, 0.6232309341430664, 0.6290757656097412, 0.6334266662597656, 0.6393284797668457, 0.6439898014068604, 0.6497879028320312, 0.6605329513549805]}, {"cfr": true, "sm": false, "shift": true, "log_actions": 9, "log_quasi": 12, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.23922366218231955, 0.23923677013632094], [0.2389647029169245, 0.2389671205498389], [0.2434023707853638, 0.2433899263917924], [0.24153723591142098, 0.24155265386117303], [0.23938592189917257, 0.23939952013310917], [0.23630097794548277, 0.236341184039988], [0.23632921019485315, 0.2363202375107935], [0.23926772476774016, 0.23929232344944162], [0.23855918778724866, 0.2385825247602782], [0.23551742432164074, 0.23550845536215587], [0.23892655592685474, 0.23894363320650153], [0.23699024921692652, 0.23702602418650315], [0.2372492643871114, 0.2372699293538078], [0.2384587941016124, 0.2384973245648607], [0.235729975443969, 0.23577677568995586], [0.2382524132384526, 0.23828200614516326], [0.23578497942936216, 0.23576715970514656], [0.23844921057133303, 0.23845770673040612], [0.2361443269200985, 0.2362112673717413], [0.23782042458161715, 0.2378346103037807], [0.23619367901715377, 0.23615759055661356], [0.23784666147670713, 0.23784662205699836], [0.23624026709729917, 0.23625285125933754], [0.23758417325566483, 0.23757236526840037], [0.23607690504721443, 0.2359977603290489], [0.23774513498911942, 0.23767882206383406], [0.23614842713423695, 0.23615444405453762], [0.23768260405654879, 0.23762870535409697], [0.2360564990505043, 0.23592870956769857], [0.23740702953978307, 0.2373199867398605], [0.2362068221069222, 0.23611312740882057], [0.23729961845299646, 0.2371950772776757], [0.23672631022151125, 0.23663426332599236], [0.23692340098864695, 0.23672764227299822], [0.23694067468832763, 0.2367608161677241], [0.23646417842125964, 0.23636699800536898], [0.23731277088439423, 0.2371589286317889], [0.23630992237683074, 0.2361036082628757], [0.237245947630693, 0.2370445629005282], [0.23629919110545697, 0.2360493857104446], [0.2370239449915449, 0.23686855719121092], [0.23672100115046918, 0.23654225721319933], [0.23672237956977682, 0.23645616759661386], [0.23700151595201213, 0.23674882808929804], [0.2362865015864351, 0.2359893407527437], [0.23706633349351028, 0.23682921434113147], [0.2363422983003004, 0.236106993502756], [0.23704032865065847, 0.23671707279244703], [0.23676513465983473, 0.23645743831337956], [0.2366450741975044, 0.23629917723199084], [0.23693799954544753, 0.23662826032183248], [0.23633014430291147, 0.2360614716076675], [0.23700345459719047, 0.2366542687705897], [0.23645426649581314, 0.23608478320141352], [0.2367828790913385, 0.23636868143926448], [0.23674460347501913, 0.23634345624524503], [0.23649151144805286, 0.2361628879254533], [0.23700789371967929, 0.23662703760047932], [0.23646270753102983, 0.23605954734070345], [0.23686854671107388, 0.23641399446385544], [0.23662520429962966, 0.23615251491327005], [0.23652928004716106, 0.23617788053453181], [0.2368849877660158, 0.23645974920624666], [0.23645466052354955, 0.23603592808195148], [0.23686453491091608, 0.23638872184138493], [0.23661047764055, 0.23604008563461543], [0.23656367600722847, 0.23619717627718917], [0.2368241053082846, 0.23632851846698552], [0.23646371882268072, 0.2360282598393469], [0.23681416826454807, 0.2363500105013049], [0.23666077135856692, 0.23598710816332086], [0.2365441082558266, 0.23617091394522383], [0.23682054469809405, 0.23623122499452326], [0.23648568521511604, 0.23600939676285904], [0.23672983569788097, 0.23631663161448646], [0.23675590165038918, 0.235978910645181], [0.23644765450880387, 0.23611366455097307], [0.23676293117651387, 0.2361573084263251], [0.23656504318224844, 0.2359171247474649], [0.23659606984480122, 0.23631436859484353], [0.23688767789126303, 0.23602992013176277], [0.23649315469184734, 0.2360611348501782], [0.2366822271459456, 0.2362051687397001], [0.23680637786885148, 0.23584559420888734], [0.23637274978809708, 0.2362109994771244], [0.2368028125732191, 0.23606424031151005], [0.23679774609874488, 0.23592423347069214], [0.23634671260699897, 0.23619337105854163], [0.23692005763258767, 0.23584366483263397], [0.23673751891485412, 0.23598491962498414], [0.23634519938917697, 0.2362618287161307], [0.23701328154514278, 0.2358211312601376], [0.2368283902105614, 0.23615521263263292], [0.2364667186082275, 0.23627821275355598], [0.23684588426445552, 0.23555722822573372], [0.23681662170016748, 0.23598069169731464], [0.23659317639470678, 0.23657533329171604], [0.23678021610558536, 0.23601991539167017], [0.23681161529436176, 0.2355638980008679], [0.2362526734409908, 0.23617509682148385]], "nashconv_values": [0.03154711465692303, 0.01939357154396673, 0.015185897272453813, 0.013146047362120827, 0.011084961445868624, 0.0110035872662326, 0.011367549010944944, 0.00831515060893731, 0.007421177632574327, 0.010226187510757156, 0.005273494488001851, 0.005877504958422652, 0.005539998001264257, 0.0046103001548223055, 0.0077664494864702616, 0.004366759724945268, 0.006871725750414781, 0.0034381983814761596, 0.00571353547553935, 0.0032951128496553905, 0.005284477343104499, 0.0032756067395100508, 0.004815058999702776, 0.0023599244288631804, 0.00489706759750741, 0.0026637786088679893, 0.004482744179197501, 0.0018777564609026298, 0.004642316780797073, 0.0021408324648054256, 0.004103110506745028, 0.0017834266170370927, 0.0029179422714571968, 0.0024452587270133996, 0.002389640868883325, 0.0030715243515307133, 0.0015694341532712097, 0.0033689113202334253, 0.0014882719081669715, 0.0033208481902806397, 0.0016715249075397731, 0.002292883134535656, 0.0022469011762614732, 0.0016717368046059167, 0.003028701467676337, 0.0013790193296197573, 0.0027765530524628823, 0.0014194838569884793, 0.0019491169581630219, 0.002147000736179683, 0.0015151526518791258, 0.002617096305813693, 0.0013238515528505301, 0.002409265021735829, 0.0017324204134830379, 0.0017817798787469197, 0.002145066332398582, 0.001155178146014485, 0.002229178845702423, 0.0014300914321131453, 0.001913999235964442, 0.0019173219795323992, 0.001269602581415702, 0.002077376521296942, 0.001287121399524943, 0.0018657680423589396, 0.0016984110699274635, 0.0012962051102398675, 0.0019105484900461545, 0.0012153563915170418, 0.0017086173126857895, 0.001590383973878895, 0.0012424628601294396, 0.001756896684443121, 0.0011826872827478407, 0.0014759770889856139, 0.0015997539339624722, 0.001224811165442874, 0.0016252676369679364, 0.0011694148246806646, 0.001153073856021064, 0.0014783307531450185, 0.0011270633359169169, 0.0013381143470124757, 0.0013678431248823897, 0.0010707951217526213, 0.0011945104448052024, 0.0013454074560228513, 0.0011680201370975474, 0.0011215862319035874, 0.0012187864201724519, 0.001216921213168104, 0.0008546559831615341, 0.0010828041316870707, 0.001394481409705911, 0.0010696137375666714, 0.0011838868989003382, 0.0011743310563829268, 0.0013876390996660215, 0.0012807634878707341], "quasinashconv_values": [0.03500008933370963, 0.02201592623153467, 0.01815901488618532, 0.016002263708387587, 0.013830116498434297, 0.014691158260553838, 0.014717105983610923, 0.011285153913629054, 0.010112862467803713, 0.013305457309761543, 0.008397718643204571, 0.009419769685701296, 0.008858089615616987, 0.007426770261790755, 0.011322039068969447, 0.007360245598351939, 0.01059957831593325, 0.006473139861832178, 0.008930592523529818, 0.006381168433717221, 0.008461031964913657, 0.006446725835577982, 0.008130539975146511, 0.0055912958857950446, 0.0080499694841486, 0.005625046883176832, 0.007493023309380481, 0.0050209649186421235, 0.007843309957205974, 0.005170895582413487, 0.007784401046389694, 0.005090082310231198, 0.005960401029857287, 0.0061401714372183724, 0.005773048788295626, 0.006639208819255199, 0.0048553060741431675, 0.006901612371370269, 0.004888784157268594, 0.007056426845617553, 0.004976179915487516, 0.005904004525687484, 0.0059843433604366, 0.004941529073778428, 0.006466253908380792, 0.004535982776425002, 0.005979048212067878, 0.004719113404402037, 0.005467670811888065, 0.0053502270963360354, 0.005013668815518152, 0.0060921340298053794, 0.004762860470862995, 0.005994737351127599, 0.005207793814694994, 0.0053748027635533435, 0.005560588906060204, 0.0049331232723940355, 0.00566732856910368, 0.004594067627672865, 0.005407328836096875, 0.0052264406424065435, 0.004928336929503813, 0.005459197593769227, 0.004664719811052154, 0.005035647815907179, 0.004860146814575361, 0.004772866867013198, 0.005246550948478673, 0.004873188573975867, 0.00528940179216994, 0.0054321299497832876, 0.004886619086897748, 0.005338189550405881, 0.00488407013082065, 0.004763958906127325, 0.005005900783693562, 0.004705756545127754, 0.0052163460325395095, 0.004546570408098971, 0.004587789306584433, 0.005096911366063689, 0.0045301976656141885, 0.004997923317241498, 0.004777730262385621, 0.004570325243942297, 0.004879538129827415, 0.004792346856792029, 0.004746071240532057, 0.004435857100664048, 0.004901303405202256, 0.004695340518478419, 0.004494658962834214, 0.0045836317935680215, 0.004873633471600219, 0.004608869669935511, 0.004541230287800763, 0.004814268854490711, 0.00502577743967933, 0.005030866716863841], "computation_time": [0.02487778663635254, 0.05347800254821777, 0.07916498184204102, 0.09521794319152832, 0.1123499870300293, 0.1295928955078125, 0.17732787132263184, 0.20263457298278809, 0.23206067085266113, 0.2817986011505127, 0.30132627487182617, 0.3167881965637207, 0.33905529975891113, 0.3633100986480713, 0.3799149990081787, 0.40253329277038574, 0.425687313079834, 0.4488992691040039, 0.48197340965270996, 0.49739742279052734, 0.5213701725006104, 0.5586693286895752, 0.5816118717193604, 0.6003158092498779, 0.6174948215484619, 0.6390037536621094, 0.6646068096160889, 0.689100980758667, 0.7409830093383789, 0.763559103012085, 0.7799429893493652, 0.8021140098571777, 0.8278863430023193, 0.8463420867919922, 0.8680217266082764, 0.8989858627319336, 0.9213197231292725, 0.9450609683990479, 0.9714400768280029, 0.9952433109283447, 1.0176093578338623, 1.0418741703033447, 1.0729761123657227, 1.0911259651184082, 1.1100811958312988, 1.174936056137085, 1.2120921611785889, 1.2489080429077148, 1.2794270515441895, 1.3075523376464844, 1.3659331798553467, 1.3892030715942383, 1.4261083602905273, 1.512031078338623, 1.5411052703857422, 1.5576872825622559, 1.5784201622009277, 1.6031851768493652, 1.6302673816680908, 1.6551120281219482, 1.671962022781372, 1.6914830207824707, 1.7151618003845215, 1.738647222518921, 1.761648178100586, 1.7847270965576172, 1.8042123317718506, 1.8276751041412354, 1.8601279258728027, 1.891615390777588, 1.9103455543518066, 1.9352664947509766, 1.955115795135498, 1.9791207313537598, 2.0004637241363525, 2.0248770713806152, 2.054415702819824, 2.0787978172302246, 2.102850914001465, 2.1327598094940186, 2.1591601371765137, 2.182868242263794, 2.2079410552978516, 2.2291171550750732, 2.2470128536224365, 2.2761948108673096, 2.29253888130188, 2.3386383056640625, 2.3618505001068115, 2.4306583404541016, 2.4678235054016113, 2.499479293823242, 2.5266520977020264, 2.54262638092041, 2.5641603469848633, 2.5853421688079834, 2.624629259109497, 2.6400861740112305, 2.658435821533203, 2.6811540126800537]}, {"cfr": true, "sm": false, "shift": true, "log_actions": 10, "log_quasi": 13, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.23905784892430748, 0.23906171789226033], [0.238824410735908, 0.2388268831971682], [0.24325112247255018, 0.2432511081670211], [0.24140157572977777, 0.24140943787260574], [0.23925519551307858, 0.23925531866063443], [0.236178481007787, 0.23619193619179155], [0.23619269091369172, 0.23617976900258125], [0.23914451450285157, 0.23914961211978297], [0.2384410346810286, 0.2384414739473129], [0.23539105174290237, 0.23537610071274562], [0.23880853525021556, 0.23881088180962845], [0.2368802363658028, 0.23688790074098623], [0.23713418477210096, 0.23713599418446785], [0.23835382601739036, 0.2383658381340168], [0.23562795168876152, 0.23564437665517893], [0.23814383610004283, 0.23815433262436836], [0.23566855585093233, 0.23564894127510766], [0.23833979091302282, 0.23833979095067687], [0.2360538125531975, 0.23607792860795493], [0.23771990606548624, 0.23771917980109994], [0.2360748845265881, 0.2360576899200462], [0.23774131513131397, 0.23773962320783232], [0.23613907118685445, 0.2361445632673586], [0.23747635905133374, 0.23747761491178104], [0.23594923843658738, 0.23592122747777347], [0.2376210774202081, 0.23760063418112365], [0.23603976447184338, 0.23606675407719138], [0.23756522395354185, 0.23755939791598613], [0.23591651557618437, 0.23588397739889438], [0.23727439106925194, 0.23727042397210513], [0.23607198893145095, 0.23606570135779056], [0.2371637741325281, 0.23715747410109622], [0.2365916459842554, 0.23659432370266834], [0.23676646708277027, 0.23672298076486473], [0.23677931602180935, 0.23675400449699605], [0.23632394283480965, 0.23635060411090292], [0.2371602214939232, 0.23715465181948828], [0.23613776571173073, 0.23612930319861553], [0.23708119596770102, 0.23706628043884348], [0.23611474627470147, 0.23608837962494528], [0.23686470538340382, 0.23689562486616042], [0.2365515118571279, 0.23656632236821812], [0.2365359874694628, 0.23652724183787321], [0.23681285567970997, 0.23681439744573607], [0.23609286718607217, 0.2360733514252009], [0.23688115785508407, 0.23689797475708255], [0.23615001602337052, 0.23618267275861923], [0.23684521152088775, 0.23681890608260453], [0.23655183825112566, 0.23655848836045087], [0.2364393341466116, 0.23643045892080286], [0.236730702029419, 0.23673765807915417], [0.23612674557139274, 0.2361891825918941], [0.2367961290089567, 0.23678949725991238], [0.2362170234205251, 0.23623571873191057], [0.23655364400436027, 0.23654841535382726], [0.23650338887029826, 0.23649730419037895], [0.2362711700766617, 0.2363373432935078], [0.23678436162924138, 0.2367918472194394], [0.23621650512963016, 0.2362520593873571], [0.23662146543153384, 0.23663367159388443], [0.23635543359796982, 0.23635139117108012], [0.23630076735758998, 0.2363888673031579], [0.2366360091325926, 0.23665914073831806], [0.23620819387440783, 0.23625961923638159], [0.23661211922267847, 0.23663851548131398], [0.23630235166547167, 0.23628338472697974], [0.23633334856565838, 0.23644468042730554], [0.2365486333741158, 0.23656530225195654], [0.236214451315955, 0.23628971350278904], [0.23657072598213336, 0.23662359102962238], [0.2362985363506987, 0.23626964988330595], [0.23632268109053284, 0.2364589437900716], [0.2365176150991272, 0.23650391370318302], [0.23621209545587002, 0.2363115793616407], [0.23651694100423049, 0.23659645751799396], [0.23632113523796722, 0.23627779702338264], [0.23624130144665167, 0.23643550886884496], [0.2364833255795718, 0.23645200806118533], [0.23620129991636973, 0.2363028151071111], [0.23646774477400104, 0.23659958409350906], [0.23642321139755726, 0.2363307375410279], [0.2362168421526024, 0.23645883793908568], [0.23648029618192365, 0.23643894888737332], [0.23619580286387049, 0.2362701859294326], [0.23631513604597865, 0.23655541787147885], [0.2364692164416347, 0.23631530561606795], [0.23612483155108743, 0.2364250443605201], [0.2364148968039242, 0.2364538546637064], [0.23634201487728287, 0.23622508443820847], [0.2361836646501448, 0.2365738725012379], [0.23654776369709574, 0.23639850203789142], [0.23623489696345346, 0.23638644825313304], [0.23625529656364383, 0.23658237897790452], [0.23655724149890106, 0.2362714243801342], [0.23607377136927138, 0.23643068321312571], [0.23629440182794312, 0.23647730313074233], [0.2366112849771127, 0.2362865847953827], [0.2360716964677514, 0.23655179977329222], [0.23636836480675116, 0.23634060344777585], [0.23663760282618057, 0.2363204182236087]], "nashconv_values": [0.031572185151490545, 0.019401731206183964, 0.0151951886254299, 0.013135920430914577, 0.011088191145614212, 0.011058781240717852, 0.011408034352143576, 0.008309005053374507, 0.007417763359723606, 0.010266548107034507, 0.0052747210583896365, 0.005924477655618654, 0.005605502896264991, 0.004606663274649092, 0.007818256809589169, 0.004368513741627472, 0.006946481784691788, 0.0034411033285287884, 0.005774420613102682, 0.0032931744601020496, 0.005355286324637776, 0.0032762872103515583, 0.00490491646649488, 0.0023563204616897926, 0.005016322670084866, 0.0026643605874123455, 0.004576489465335204, 0.0018788243069206845, 0.004715203261967366, 0.002141524849955667, 0.004182078897030178, 0.001859395240917161, 0.0029997215745043437, 0.002519459545540448, 0.00247310190084038, 0.0031491556333025084, 0.001570779616311746, 0.0034470884172198846, 0.0015339883391908005, 0.0034169323994665823, 0.0017720818980940523, 0.002410325999060048, 0.0023564092412450555, 0.0017896848080495575, 0.003139024519381084, 0.0014955656274064366, 0.0028847570708525616, 0.001500073071334318, 0.0020522961178000287, 0.0022033458025438046, 0.0015978053726883323, 0.002666754125732723, 0.0013715371791250819, 0.0024744365165451643, 0.001768609870907295, 0.0018588270656439976, 0.002186514414816765, 0.0012122122089358311, 0.002284602185877449, 0.001464686521786912, 0.001995228991786585, 0.0019529947391962732, 0.001339577276048859, 0.0021243698330359606, 0.001318627666969996, 0.0019627525017907044, 0.0017220117980101812, 0.0013774427767133113, 0.0019458828373722648, 0.0012374508721902377, 0.0018428344526913165, 0.001588031048113503, 0.0013386844910801832, 0.0017996971920867244, 0.0011924784299439384, 0.001688908780431625, 0.0015736043900685392, 0.0013053079179065896, 0.0017094235330183671, 0.0011325591724704598, 0.0014376878330956133, 0.0014890397187529991, 0.001235946098612939, 0.0016651671019544678, 0.0012412230196034157, 0.0013186347202942539, 0.0015263844835118334, 0.0011949120880165864, 0.0014801375670253358, 0.0012676815356522653, 0.0010741381750276335, 0.0013824536308315594, 0.001150511960120587, 0.0011516365991344757, 0.0014534542136488138, 0.0011685333748025495, 0.0010348307940180046, 0.001293450530247764, 0.0011913272589271773, 0.001092697485796268], "quasinashconv_values": [0.03338968632392919, 0.020757645913709627, 0.016690093806687623, 0.014544672302998468, 0.012427732057657681, 0.012846135630660865, 0.013216626436496237, 0.00989046101245189, 0.008753610668623957, 0.012065779550894024, 0.006834441763618249, 0.007698913410866981, 0.007458724132568928, 0.005999424055040309, 0.009693119964775815, 0.005834602866341243, 0.008656149458252216, 0.005007784142893962, 0.007517864024832649, 0.004858952407541639, 0.007126104729385657, 0.00485006737767868, 0.006807389517614559, 0.004032469339126987, 0.006780357172525536, 0.004160255435811694, 0.006328473469856016, 0.003401392683474419, 0.006574956364021056, 0.003633025750439167, 0.005803276935124724, 0.003687258005995314, 0.0046418573429466425, 0.004354418511538477, 0.004330048925828833, 0.004868308800007104, 0.0033219565149966157, 0.005120271274285937, 0.0033614894603856416, 0.00500709288532844, 0.003566055980910726, 0.004141906560603481, 0.003929402536216625, 0.003360169388060691, 0.00480680435675529, 0.0032372032590946287, 0.00468338381746547, 0.003343131850970127, 0.003679960541712629, 0.0039495037696764546, 0.0033489689084176544, 0.003966590244442486, 0.0031869912044352466, 0.004099740003229463, 0.0034864245807526284, 0.0034976370799439938, 0.0040163454430545975, 0.0030770530556768205, 0.004071461073636484, 0.003339415218032077, 0.0037841887970460897, 0.003640017782831656, 0.0029928418093440323, 0.003975949272557178, 0.0030789082117443356, 0.0035819304252731887, 0.0033146864079441896, 0.003248125179811323, 0.0036558124470854325, 0.0029013525035374577, 0.0035038907416258536, 0.003310330500830544, 0.0029689236499153004, 0.003612290767924853, 0.0028030611801241334, 0.003544933445079973, 0.0033583683733899306, 0.0030556204400802867, 0.003547772266125182, 0.0029763596601326547, 0.003246220537808958, 0.0030868894578875705, 0.0029790891706386324, 0.003224149124218756, 0.002848138533474348, 0.002912689040430294, 0.0030992198778725943, 0.002958330520154956, 0.003300590440180634, 0.002928077162341697, 0.0029182284049410756, 0.0030285129696487056, 0.00289940523958071, 0.0029292317991088668, 0.003311356485610595, 0.0029749683169728314, 0.0025426765072316393, 0.003016951143480995, 0.002946887657378966, 0.0027518863437962227], "computation_time": [0.1953871250152588, 0.4069240093231201, 0.6481692790985107, 0.8206183910369873, 0.9996662139892578, 1.2759249210357666, 1.4925012588500977, 1.7060751914978027, 1.82401704788208, 1.959604024887085, 2.0808281898498535, 2.266611099243164, 2.4309990406036377, 2.604034185409546, 2.7554080486297607, 2.892202138900757, 3.139085054397583, 3.3254988193511963, 3.5218827724456787, 3.6455137729644775, 3.788956642150879, 3.917529582977295, 4.041968584060669, 4.190648794174194, 4.37313175201416, 4.519721746444702, 4.684885501861572, 4.851659536361694, 5.047956705093384, 5.232542514801025, 5.393620491027832, 5.562315225601196, 5.698132514953613, 5.846705436706543, 6.091065406799316, 6.30383825302124, 6.505548477172852, 6.846962213516235, 7.086702108383179, 7.413635969161987, 7.66792106628418, 8.045083045959473, 8.220252275466919, 8.385287761688232, 8.560786962509155, 8.746150732040405, 8.914206504821777, 9.137073755264282, 9.360645532608032, 9.594989776611328, 9.825321674346924, 10.119896650314331, 10.31392526626587, 10.518927335739136, 10.756264448165894, 10.925418376922607, 11.130451440811157, 11.333676815032959, 11.529780626296997, 11.765649795532227, 11.976440906524658, 12.170032978057861, 12.345300674438477, 12.581406593322754, 12.84273076057434, 13.032733917236328, 13.236368894577026, 13.401713609695435, 13.601801872253418, 13.719122171401978, 13.98256516456604, 14.193310022354126, 14.388024091720581, 14.584445476531982, 14.776488542556763, 14.987745523452759, 15.16752576828003, 15.394105672836304, 15.593712329864502, 15.727387428283691, 15.854224443435669, 16.016468286514282, 16.196232318878174, 16.404390335083008, 16.621968269348145, 16.85096836090088, 17.0510573387146, 17.1878342628479, 17.41271710395813, 17.875277042388916, 18.09612798690796, 18.22128438949585, 18.382083415985107, 18.542736530303955, 18.70025062561035, 18.99718952178955, 19.23690676689148, 19.395402669906616, 19.604743003845215, 19.815261840820312]}, {"cfr": true, "sm": false, "shift": true, "log_actions": 11, "log_quasi": 14, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.23897124410457177, 0.23897309858185733], [0.23875085999887172, 0.23875150199910572], [0.24317404452287728, 0.24317281580702882], [0.24132763786689235, 0.24133059108352434], [0.23917987419350123, 0.2391795565376305], [0.23610641588366382, 0.23611289821731624], [0.23611360940478396, 0.23610706969787187], [0.2390713851263585, 0.23907385072586507], [0.23836672191316535, 0.2383662975226909], [0.23531400237950925, 0.2353067385601141], [0.23873744210641856, 0.23873747509171603], [0.2368092088782549, 0.23681062490989963], [0.23706492001366392, 0.2370639041168922], [0.23828634993255, 0.2382898739817687], [0.23556427844208933, 0.2355699776453744], [0.23807688109437958, 0.23808004371347707], [0.23559236843566977, 0.23558224184746884], [0.2382713639944236, 0.23827019841108033], [0.23598950522869142, 0.2360007043257427], [0.23765230122193312, 0.2376526562844348], [0.23599917862126746, 0.23599225404455995], [0.2376736412437322, 0.23767457393901492], [0.23606908465627802, 0.23607532180659968], [0.23741077777483321, 0.2374129681797435], [0.23587237901149122, 0.23586093175674938], [0.2375486777226002, 0.23754218359957274], [0.2359791424082081, 0.23599350459890903], [0.2374972605377812, 0.23749866960111787], [0.23584294740292944, 0.2358311207278518], [0.23720832733858158, 0.23720773069251702], [0.2360070305170127, 0.23600745159713202], [0.23709553248887144, 0.23709648319152127], [0.2365314697858676, 0.23653563977616812], [0.23668800853341504, 0.23667367661165678], [0.236711056959854, 0.2367024354279686], [0.23626548614063783, 0.23628184600821528], [0.23709582460725054, 0.23709935073782162], [0.2360731669145346, 0.23607183163313175], [0.23701547591677385, 0.2370123660838874], [0.23604760655199347, 0.2360392190009193], [0.23681141013746398, 0.23682805888079667], [0.2364970921500345, 0.2365079258681695], [0.23647286862657393, 0.23647217399596762], [0.2367567895814613, 0.23675866532827172], [0.23602758396269125, 0.23602255164076952], [0.2368271834232667, 0.23683767169466816], [0.23610236682090885, 0.23611783678869966], [0.2367790318845445, 0.23677202341687725], [0.2365002950752328, 0.23650251386251117], [0.23638243447416923, 0.23637759587164692], [0.23667936666310757, 0.2366828170161545], [0.23609180989119777, 0.23611523268088191], [0.236740051892356, 0.23673742853403174], [0.2361708874703779, 0.2361752646926654], [0.23650280002491164, 0.23649342369517937], [0.23645117282414987, 0.2364444203815309], [0.23624085901603903, 0.23626161408516477], [0.2367369775694964, 0.23673459977643324], [0.23617880175480951, 0.23618684747651175], [0.23658316398625043, 0.2365749307177319], [0.23630899669889655, 0.23629745643277572], [0.2362833914517594, 0.23630813721392607], [0.23659619678928562, 0.2365940839520057], [0.2361777320521102, 0.23619038652018665], [0.23658284939970764, 0.2365765603195331], [0.2362529230561421, 0.23622994729019448], [0.23633172828609705, 0.2363602915932526], [0.2365094959261412, 0.23649657005288083], [0.23619757258771745, 0.23621598665093302], [0.2365548320959567, 0.23655352885024908], [0.23624347000534296, 0.23621197891889154], [0.23634052270061584, 0.2363740889427836], [0.236474423898867, 0.2364366879423489], [0.23620837840611503, 0.2362327205534591], [0.23651361164485146, 0.23651608872177265], [0.236249932080395, 0.23621260111608627], [0.23628839446633887, 0.2363394968627918], [0.2364475990352553, 0.2363883280206216], [0.23620835734939702, 0.2362353503645951], [0.2364933823320557, 0.2365058028716918], [0.23632915123826978, 0.2362717332006385], [0.23627085095925365, 0.2363393243109359], [0.23645095343930167, 0.23636229024605632], [0.23617081093304867, 0.23620607756750953], [0.23640202506868865, 0.2364286705458949], [0.2363453449127005, 0.23625822436397337], [0.23620949570287542, 0.23631442565465766], [0.2364604598313148, 0.2363544498818869], [0.23621100633941844, 0.2362285412070569], [0.23637675264653718, 0.23642799557532967], [0.23644506241924373, 0.23630717670864845], [0.23618062357328584, 0.23633501711722416], [0.23643259693029217, 0.23633306754495326], [0.23623478145653753, 0.23618848427296646], [0.23623424235937696, 0.23636931927733146], [0.23646693085209938, 0.236258438674337], [0.23614592488198832, 0.23631717616258446], [0.23637524171328875, 0.23635750140771622], [0.23638365911960701, 0.23618092344083813], [0.23612769389062618, 0.23637886669435088]], "nashconv_values": [0.03157917479208841, 0.019405172362749634, 0.01519824146469309, 0.013131856657740915, 0.011088962857362161, 0.011063811270929425, 0.011420139030477006, 0.008307860606807382, 0.007417177371914718, 0.010275574156559192, 0.005274988120063134, 0.0059439518718130135, 0.0056165263602543924, 0.0046070171890166545, 0.007830560482495863, 0.004368264991678278, 0.006967962229520841, 0.003441495193847316, 0.005792319137347068, 0.003293830799336983, 0.005378424033550239, 0.0032751514083251, 0.0049278721440997875, 0.002358659421508119, 0.0050375372171174715, 0.0026653307109580637, 0.004599597805512279, 0.001877236154313483, 0.004742854883305142, 0.0021425573760843752, 0.00419600431157735, 0.0018795211117427213, 0.003011188730793729, 0.0025408590581657564, 0.002487415755916017, 0.003180569914943726, 0.0015694543916962844, 0.003480305502960801, 0.0015637555162597017, 0.0034393927422014525, 0.0017948046454528688, 0.002425720192126002, 0.0023793322694817542, 0.001806551079851948, 0.0031619840412157596, 0.0015174527950829741, 0.0029060096865680396, 0.0015236235736326154, 0.0020709964113095336, 0.002234093448829605, 0.0016251505854035508, 0.002706031739750675, 0.0014107436008298502, 0.0025091949360157573, 0.0017989656165724732, 0.001886958376539155, 0.0022122302395001237, 0.0012371537341723526, 0.002308629661008532, 0.0014847053496379048, 0.002018596001028966, 0.0019764212725470465, 0.0013700815053605542, 0.002150444928488371, 0.001337995164467115, 0.001993537575229881, 0.0017385269351857524, 0.0014161281361373401, 0.0019682144352178577, 0.0012586973811011537, 0.0018921637057372487, 0.0015987533650910213, 0.0013940693506044044, 0.0018314897425118215, 0.0012292290933767491, 0.0017779504484536357, 0.00157995838324132, 0.0013615334673224289, 0.0017245823446079278, 0.001156247399956234, 0.0015424361387520735, 0.001505335738412772, 0.0012916171537977472, 0.001700167982653794, 0.0012286697805549696, 0.001445133667378945, 0.0015007883552485002, 0.0011996028685054838, 0.0015567994324185153, 0.0011760878209831072, 0.0012225766322921106, 0.001439229914427076, 0.0011772867233438289, 0.001503740632764261, 0.0013027139709749225, 0.0011721780017358852, 0.0014164331032243127, 0.001132963792389613, 0.001290866716340766, 0.0013285112196443627], "quasinashconv_values": [0.03242711974163209, 0.02009339278128014, 0.015953671728349772, 0.013854650223985854, 0.011792418158122542, 0.011953481213610007, 0.01229904251958816, 0.00908705093381229, 0.008105104318673423, 0.01119543879046292, 0.006060055317976348, 0.006821120840600853, 0.006443887216335403, 0.005307943218575639, 0.008755852608687942, 0.005117878789753866, 0.00787416664481358, 0.004211147082576416, 0.006676223441797746, 0.0040682654376469896, 0.006294405468111636, 0.004071541272902379, 0.005825362666314893, 0.003144918973580907, 0.005951739241921161, 0.003429581146328714, 0.00546888775137247, 0.0026165896955140655, 0.005656237670551956, 0.0028655876068172104, 0.005061600238486813, 0.002756244897254234, 0.003781226783650893, 0.0033841712263315837, 0.0033749437811720906, 0.004010023552256492, 0.0024218655151410917, 0.004313593256194792, 0.0024622888636833262, 0.004355042396357256, 0.002604125627981707, 0.0033298401436116787, 0.003289576986199916, 0.002727108129009448, 0.003973191677661497, 0.0024383490806582087, 0.003827095014953902, 0.002420573131131115, 0.0029304000864543156, 0.003119094921767873, 0.002545829369663466, 0.0034850696176736695, 0.0022985193543717253, 0.003429981565407997, 0.002733424191261574, 0.002737086240261921, 0.0031034916372076615, 0.0021548885238745763, 0.003123883438477082, 0.0023615330703843085, 0.002923099058638995, 0.002904480799252429, 0.002245391173578304, 0.0030771683642052683, 0.002203051162724984, 0.0028693712873533173, 0.002611084185022039, 0.0022028244664998586, 0.0028435529426588113, 0.0021518489005541708, 0.0028370162384922792, 0.0024841269678161915, 0.002331020809670764, 0.0026693972001622934, 0.002088929091052877, 0.0027114503698027204, 0.002491241635615371, 0.0022143187550820176, 0.0026416482428168464, 0.002069197245158916, 0.002415946190062107, 0.0023944598883923474, 0.002202699109487699, 0.0025858804695774174, 0.002148098677621779, 0.00226338403494189, 0.002378652734809472, 0.0020871790290764858, 0.0024532425368339883, 0.002043137180831378, 0.0020647736560900076, 0.0022100554772580827, 0.0019456427457843206, 0.002391448012307257, 0.002231443463110383, 0.0020500306687206427, 0.002256801602804115, 0.0020638066517121023, 0.002126052371213716, 0.002221166713488376], "computation_time": [2.3853890895843506, 3.3477699756622314, 4.596043109893799, 5.257431745529175, 6.082628011703491, 6.850386142730713, 7.603950023651123, 8.262348175048828, 9.027131080627441, 9.878028154373169, 10.658156156539917, 11.452214479446411, 12.263610363006592, 13.035576343536377, 13.730791568756104, 14.61671257019043, 15.629296779632568, 16.267698764801025, 17.24411368370056, 17.974485874176025, 18.871530055999756, 19.574053049087524, 20.54384183883667, 21.260607957839966, 22.032305240631104, 22.918926000595093, 23.956753969192505, 24.910619020462036, 25.954971313476562, 27.199801206588745, 28.14852023124695, 28.820459127426147, 29.780253410339355, 30.899641513824463, 31.580862522125244, 32.40794062614441, 33.43494963645935, 34.33759570121765, 34.91214656829834, 35.83841276168823, 36.76468253135681, 37.78072476387024, 38.57556867599487, 39.50942397117615, 40.47901272773743, 41.146466970443726, 41.742008686065674, 42.66447067260742, 43.55342483520508, 44.23581600189209, 44.957026958465576, 45.980644941329956, 46.617335081100464, 47.392444133758545, 48.1738440990448, 49.16749048233032, 50.12324142456055, 51.017953395843506, 51.84082841873169, 52.759525775909424, 53.88840460777283, 54.62495183944702, 55.39279794692993, 56.18377995491028, 57.10913372039795, 57.97672486305237, 58.66393756866455, 59.49373769760132, 60.44868850708008, 61.511656761169434, 62.48964309692383, 63.60490894317627, 64.6939799785614, 65.36728620529175, 66.38029718399048, 67.36864924430847, 68.17122912406921, 68.77082300186157, 69.70166015625, 70.74386787414551, 71.59597301483154, 72.32822895050049, 73.260586977005, 74.35935688018799, 75.49454760551453, 76.42714476585388, 77.48277950286865, 78.53876876831055, 79.20480966567993, 80.20703482627869, 81.37270975112915, 82.4686427116394, 83.36889934539795, 84.47728657722473, 85.45572566986084, 86.31565070152283, 87.36000990867615, 88.67593789100647, 89.55083179473877, 90.47695469856262]}, {"cfr": true, "sm": false, "shift": true, "log_actions": 12, "log_quasi": 15, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.23892737718916163, 0.2389282836150583], [0.23871233667965902, 0.23871276979970593], [0.24313328789993832, 0.24313292569628503], [0.24128841389844302, 0.24128993394333362], [0.23913981687582436, 0.2391396704307273], [0.23606772970484502, 0.23607126196277142], [0.23607258693344405, 0.23606932491286708], [0.23903272984732166, 0.23903405921207788], [0.2383265333534257, 0.23832621593258518], [0.23527337014622154, 0.23526962897623738], [0.23869884109861803, 0.23869877939612305], [0.23676919856871725, 0.23676983424502424], [0.23702712592933786, 0.23702645060674526], [0.23824809191530505, 0.23824967067404218], [0.23552834328540356, 0.23553132430364537], [0.2380393426907525, 0.23804058601729905], [0.23555099707829774, 0.23554527872389705], [0.23823324726569833, 0.23823270292607931], [0.23595283338523912, 0.23595855703385635], [0.23761546793281346, 0.23761558129347865], [0.23595776007220104, 0.2359543881447224], [0.23763712324476716, 0.23763744688704852], [0.23603120334392652, 0.23603459846169267], [0.23737452013678575, 0.23737611309367226], [0.23583040712736478, 0.2358248154804785], [0.2375099621620389, 0.23750724458163264], [0.23594382726105959, 0.2359525548318664], [0.23746056829152662, 0.23746165559422444], [0.23580356033833566, 0.23579830386246892], [0.23717035085529603, 0.23717111941332275], [0.23597178777451078, 0.23597241005518654], [0.2370571717355724, 0.23705878126346017], [0.2364984533802042, 0.23650108650228993], [0.23664649225422235, 0.23663878955460796], [0.2366745741518585, 0.23667051266368516], [0.23623117460684018, 0.2362393071267931], [0.23706174261316165, 0.2370630738295107], [0.2360359624222671, 0.23603525753844462], [0.23697967382132243, 0.23697656977168124], [0.23601201858824977, 0.23600635202423753], [0.23677831401457433, 0.236786887565526], [0.23646780185486327, 0.23647156807187186], [0.23643575193151017, 0.23643475315236318], [0.23672411348886335, 0.2367239483684601], [0.23599167163135445, 0.2359857066503336], [0.23679477943145943, 0.23679981314289966], [0.2360730284503254, 0.2360786821926084], [0.2367428830506767, 0.23673589976814313], [0.23646941772147928, 0.2364691643391165], [0.23634692616171968, 0.236340768191296], [0.23664813097658732, 0.23664807000865545], [0.2360627363652538, 0.2360738377688809], [0.23670691348176578, 0.23670136061157604], [0.23613948172010707, 0.2361416119622254], [0.23646634033739877, 0.23645904632541725], [0.23641852202807348, 0.23641282148411275], [0.2362099426194827, 0.23622162753472598], [0.23670493378921278, 0.23669961596655995], [0.23614763203454875, 0.23615164702939612], [0.23654723104436692, 0.23654294054828692], [0.23627604301537747, 0.23626758334119807], [0.23625309784198703, 0.23626904023541273], [0.23656416737990443, 0.2365608789948026], [0.23614743415653283, 0.23615398591575093], [0.2365476464773706, 0.23654597353119378], [0.236217563195292, 0.23620204313864804], [0.23630172935193805, 0.23632319107961802], [0.23647541001413463, 0.23646596923360252], [0.2361685084681454, 0.23617953004326883], [0.23652111454862337, 0.23652318377195988], [0.23620515615074755, 0.2361851595172871], [0.23631150749707994, 0.23634050069222165], [0.23643563974434578, 0.23641111815100496], [0.23618041407147247, 0.23619735568173428], [0.23648046179387372, 0.2364859936063044], [0.2362089131488539, 0.2361852866348751], [0.23626252254284644, 0.2363065944005004], [0.23640612380631032, 0.2363678918332847], [0.23618151730361125, 0.23620285081981296], [0.2364619127186322, 0.23647621590090281], [0.23628459228158155, 0.23624720395035145], [0.23624399902128113, 0.23630506489323158], [0.23640444033725233, 0.23634671403456817], [0.2361432231658815, 0.23617564912353511], [0.23637476977878927, 0.2363990421839857], [0.23629768857954903, 0.23624040238190988], [0.2361898332992014, 0.2362794515578835], [0.2364160053899098, 0.23634577005891905], [0.23617973291311628, 0.23620868824229735], [0.23635295286833705, 0.23639393101502235], [0.2363909335541377, 0.23629402872533217], [0.23615837981915772, 0.23628903539690435], [0.23638641089516887, 0.2363163318495492], [0.2361783508562328, 0.2361738488571661], [0.2362275225441834, 0.23632663370709686], [0.23640790804866568, 0.23625335702719608], [0.23612431146327642, 0.23628317241066488], [0.2363559137801115, 0.236326465982223], [0.23628615679460876, 0.23618137606207462], [0.23614785277542527, 0.23633911894620377]], "nashconv_values": [0.0315815794658757, 0.01940649905451411, 0.01519907275171481, 0.013130517921916163, 0.01108884956773909, 0.011065415563365655, 0.011420759093461075, 0.0083076249194666, 0.007416950690430524, 0.010276936407765391, 0.005274901498865114, 0.005949118249320762, 0.005617171120290282, 0.004607693866241991, 0.007831450879839275, 0.004367898768838502, 0.00697296255521393, 0.0034415764763795764, 0.0057997933544701175, 0.0032940628706548125, 0.005386769950535858, 0.0032743951798822335, 0.0049365793932652224, 0.0023606811731094746, 0.0050445676760806635, 0.002665994895788476, 0.004606928977142072, 0.001876031983663734, 0.00474535737613227, 0.002143377787014733, 0.004199879813112234, 0.0018865827080604136, 0.0030103423002630636, 0.0025503513653331866, 0.0024888472802256922, 0.0031898585855762163, 0.0015684579440392865, 0.0034869737805588996, 0.0015681619742396735, 0.0034424702529523565, 0.0018053716894445293, 0.0024279873820224895, 0.0023878308248708735, 0.0018081242482118343, 0.003169274870189781, 0.001522303899676225, 0.002912152992766953, 0.0015349075266885837, 0.002074551885742848, 0.0022425253518477684, 0.0016275557911658023, 0.002713329545205867, 0.0014168313758322337, 0.0025116825334117743, 0.001808558983465658, 0.0018908466262800572, 0.0022251875940672294, 0.0012463312040755792, 0.0023154932237300363, 0.0014918008721289955, 0.0020209449665345713, 0.0019856187264528646, 0.0013753731992859064, 0.002157486340370829, 0.00134431186029757, 0.001997609542228773, 0.001748923591830348, 0.0014248027061507795, 0.0019800013202513622, 0.0012683981146991985, 0.001901818474951772, 0.0016041301361798266, 0.0014011537440551947, 0.001837794085989497, 0.0012355723690938292, 0.0017894262110128567, 0.001582104204645135, 0.0013671500803030534, 0.0017279741543242133, 0.0011615855300239064, 0.0015560494478712994, 0.001512619834002027, 0.0013008363051429106, 0.0017072631788157544, 0.0012359902852694116, 0.0014601981741110825, 0.0015034493301348262, 0.0012011552810522463, 0.001554633515511522, 0.0011812555280096837, 0.0012371464459878245, 0.0014547133416120406, 0.0011881134454065911, 0.001521669324338254, 0.0012998912937918217, 0.001184561767153175, 0.0014199791563480058, 0.0011329419804271268, 0.0013359751685453614, 0.0012975527058313174], "quasinashconv_values": [0.03203468813831578, 0.01974808371723122, 0.015582071934057973, 0.013492457670857744, 0.011437465695858962, 0.011533068633935162, 0.011877410416388262, 0.00869154439208003, 0.007757836654401412, 0.010725598269114706, 0.005667789951275121, 0.0063734787827443296, 0.006080967498897055, 0.004958708592587513, 0.008307279083558577, 0.004741055255750887, 0.007437937789447124, 0.0038189815131783045, 0.006274257310785014, 0.0036853837318673865, 0.005852791667213059, 0.003658821702638232, 0.005382067470061452, 0.0027275253685556666, 0.0055028473427540525, 0.0030447701516606307, 0.005057580024960512, 0.002252757301096947, 0.005203436300615011, 0.0025034070004950615, 0.004663260967843891, 0.002348608200908847, 0.0034883445178537087, 0.0029942206986038056, 0.002902079425621762, 0.0036570355162172663, 0.0019813417311364823, 0.0039198238133277274, 0.001999969066034113, 0.003905053801562808, 0.002259835920994352, 0.0028240448350501657, 0.0028425070268700003, 0.0022638899346177632, 0.003622154560628088, 0.0019138163801158126, 0.0033298339328909354, 0.0019882921024678424, 0.002480380493546902, 0.0026730409748094708, 0.002017876390304707, 0.0031199296126963594, 0.001848152170921824, 0.0029601182433941775, 0.0022436847874159893, 0.002366588698043681, 0.0026628572195977473, 0.0016892896221470388, 0.0027756765435292263, 0.001919933271117863, 0.0024870664855609625, 0.002399869630124951, 0.0018142702474207295, 0.0026217510726824766, 0.0018057318013897927, 0.0024440538667162837, 0.0022113466573267793, 0.0018699491016545278, 0.0024283410956360274, 0.0017161005367167248, 0.002374467764019228, 0.0020636458118227785, 0.0018656333533227931, 0.0023111095367293333, 0.0016229336068985523, 0.002247003584108037, 0.0019994477764112284, 0.0017864001898441062, 0.0021908740951496475, 0.0015970435964592633, 0.0020065329514198094, 0.001970088667508807, 0.00173881650697566, 0.002145742033353909, 0.0016885301518789753, 0.001912331391921901, 0.0019742296468672482, 0.0016208952850009783, 0.001923155057238557, 0.0016503567101181782, 0.0016646997553256826, 0.0019031194014674513, 0.0016607282002616686, 0.0019644491715054835, 0.0017720330630867087, 0.0016688502482564704, 0.0018867714663137192, 0.0015900570933822245, 0.0017822641810283368, 0.0017399197851528936], "computation_time": [3.104966163635254, 6.646094083786011, 10.873411178588867, 14.362861394882202, 17.982446432113647, 21.71146821975708, 25.058334350585938, 28.31850242614746, 31.6972336769104, 35.25161576271057, 39.033108711242676, 42.43611454963684, 45.88194251060486, 49.93840956687927, 53.62674617767334, 57.46242713928223, 61.55294394493103, 65.44771885871887, 69.44701194763184, 73.19529104232788, 77.00376486778259, 79.78953456878662, 83.23130178451538, 86.2729082107544, 91.19624710083008, 96.09939908981323, 101.53841304779053, 106.44364380836487, 111.10989189147949, 115.1435718536377, 118.99710869789124, 123.87635660171509, 128.84960842132568, 134.379700422287, 139.99050998687744, 145.2039499282837, 151.3383285999298, 156.58936166763306, 161.5335557460785, 166.37709164619446, 171.0436556339264, 175.9507715702057, 181.17898726463318, 186.2970016002655, 190.73216652870178, 195.87487244606018, 200.6348843574524, 205.8325114250183, 211.93099761009216, 216.8756914138794, 223.12368965148926, 229.08936834335327, 233.71501636505127, 238.92706036567688, 244.3306531906128, 248.9885802268982, 254.23659420013428, 259.1158058643341, 263.9697768688202, 268.5938150882721, 273.4248192310333, 278.0067403316498, 282.72172713279724, 287.44115018844604, 292.00277614593506, 296.21244502067566, 299.8618929386139, 303.35814213752747, 306.8487694263458, 310.344455242157, 313.68706011772156, 316.97629499435425, 329.21105790138245, 333.28080892562866, 337.1766197681427, 341.0436029434204, 344.9384765625, 348.59892439842224, 351.83672547340393, 355.27977204322815, 358.62637090682983, 362.0037226676941, 365.45635080337524, 369.55373668670654, 373.3930115699768, 377.01372241973877, 380.53653955459595, 383.73108744621277, 387.174072265625, 390.50745940208435, 394.13048219680786, 397.7401819229126, 400.99497723579407, 404.2162821292877, 407.54703640937805, 411.04063844680786, 414.3554701805115, 417.41317224502563, 420.6995041370392, 424.1940941810608]}, {"cfr": true, "sm": true, "shift": false, "log_actions": 7, "log_quasi": 10, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.24612196334839898, 0.24612196334839898], [0.23659072990202118, 0.23659072990202118], [0.23492008226811573, 0.23492008226811573], [0.23890352793751665, 0.23890352793751665], [0.24007086215271328, 0.24007086215271328], [0.23750987553665204, 0.23750987553665204], [0.2363180627149104, 0.2363180627149104], [0.2416248772710935, 0.2416248772710935], [0.24283414747061638, 0.24283414747061638], [0.23789359741730898, 0.23789359741730898], [0.24270443998450023, 0.24270443998450023], [0.23642512355560913, 0.23642512355560913], [0.2438250855728175, 0.2438250855728175], [0.24028065425120587, 0.24028065425120587], [0.23951913165848823, 0.23951913165848823], [0.24250607327199852, 0.24250607327199852], [0.23679271494911808, 0.23679271494911808], [0.24194400361257187, 0.24194400361257187], [0.24381974756511265, 0.24381974756511265], [0.23895090336479097, 0.23895090336479097], [0.23832127375148385, 0.23832127375148385], [0.2431352740741775, 0.2431352740741775], [0.24161314026020936, 0.24161314026020936], [0.23667812201889557, 0.23667812201889557], [0.2400950169277018, 0.2400950169277018], [0.24356156586027017, 0.24356156586027017], [0.2427208238185426, 0.2427208238185426], [0.2388179909713494, 0.2388179909713494], [0.2361893639362614, 0.2361893639362614], [0.24206083327237338, 0.24206083327237338], [0.24325349268205626, 0.24325349268205626], [0.2417179693256291, 0.2417179693256291], [0.23831431492029198, 0.23831431492029198], [0.23607674031630235, 0.23607674031630235], [0.24134712408749656, 0.24134712408749656], [0.24314817457922122, 0.24314817457922122], [0.2426399008469942, 0.2426399008469942], [0.24026849946132903, 0.24026849946132903], [0.23672624815387816, 0.23672624815387816], [0.2380666107010848, 0.2380666107010848], [0.24197313323042385, 0.24197313323042385], [0.2431764401882045, 0.2431764401882045], [0.24255334821561236, 0.24255334821561236], [0.240700460601863, 0.240700460601863], [0.2378107185368919, 0.2378107185368919], [0.23593260321506093, 0.23593260321506093], [0.2402914497688415, 0.2402914497688415], [0.24225521618115042, 0.24225521618115042], [0.24268786909206128, 0.24268786909206128], [0.24181719700177154, 0.24181719700177154], [0.23994932134058805, 0.23994932134058805], [0.23735186843638192, 0.23735186843638192], [0.23662378000905204, 0.23662378000905204], [0.24041493477211162, 0.24041493477211162], [0.24242051079612226, 0.24242051079612226], [0.24291400666258864, 0.24291400666258864], [0.24235050707918318, 0.24235050707918318], [0.24099542058908313, 0.24099542058908313], [0.23895155527579579, 0.23895155527579579], [0.23637258383835857, 0.23637258383835857], [0.23786039865064706, 0.23786039865064706], [0.24055683587186547, 0.24055683587186547], [0.24186608138901325, 0.24186608138901325], [0.24220632637212966, 0.24220632637212966], [0.24168545117545817, 0.24168545117545817], [0.24048092838743707, 0.24048092838743707], [0.23874478692354936, 0.23874478692354936], [0.23654984162680415, 0.23654984162680415], [0.23773104922369792, 0.23773104922369792], [0.2404623988736184, 0.2404623988736184], [0.24202322638053578, 0.24202322638053578], [0.24256510901840894, 0.24256510901840894], [0.24234459378077824, 0.24234459378077824], [0.241534483169368, 0.241534483169368], [0.24019818837795615, 0.24019818837795615], [0.23843047113229823, 0.23843047113229823], [0.23635320481644523, 0.23635320481644523], [0.2379230768172742, 0.2379230768172742], [0.2401174597254146, 0.2401174597254146], [0.2412989975046682, 0.2412989975046682], [0.2417625520854257, 0.2417625520854257], [0.24159598008787259, 0.24159598008787259], [0.24090261986950384, 0.24090261986950384], [0.23979984155663314, 0.23979984155663314], [0.2383528318549404, 0.2383528318549404], [0.23655765838498125, 0.23655765838498125], [0.23785151590018994, 0.23785151590018994], [0.2400688642959264, 0.2400688642959264], [0.2414539088539605, 0.2414539088539605], [0.24209881193115262, 0.24209881193115262], [0.24214960861323004, 0.24214960861323004], [0.24173758410000346, 0.24173758410000346], [0.24090594022903034, 0.24090594022903034], [0.2397073731095932, 0.2397073731095932], [0.23822813488825761, 0.23822813488825761], [0.23653544641757349, 0.23653544641757349], [0.23790212439561056, 0.23790212439561056], [0.2397650461368612, 0.2397650461368612], [0.24085000532479417, 0.24085000532479417], [0.24137071498832313, 0.24137071498832313]], "nashconv_values": [0.046763533931518886, 0.03402212468714305, 0.023503304643713252, 0.01916016732369022, 0.015463558145878853, 0.016443742421628743, 0.01808741123472593, 0.016874099325483227, 0.01559859759531268, 0.01755271047475565, 0.016561065638681982, 0.016578405773346266, 0.01683093314060158, 0.01669944692742456, 0.015765778396107905, 0.016786157548553393, 0.016375320647066344, 0.015937607392103564, 0.01607577166649954, 0.016114837359192447, 0.015506806302991005, 0.015989906561952316, 0.016033117578051592, 0.015484682209548795, 0.014949206371067392, 0.015535859428065901, 0.01560143825465532, 0.01530996609801924, 0.014591105067002036, 0.014730479487749859, 0.015378499228736908, 0.015213809640713533, 0.014641234402291647, 0.01416231025017975, 0.014544837021646245, 0.01477236500829382, 0.01460825746374994, 0.01459313464766554, 0.013778707068426516, 0.013822806845461166, 0.013774272627475548, 0.014104446031208195, 0.014098883093971087, 0.013892256782179757, 0.013642188229520347, 0.013049148711887726, 0.013036035885606673, 0.013367611848531108, 0.01326128355128009, 0.013438358524044347, 0.013192633911718044, 0.012840235682423734, 0.012495666541733952, 0.012303459207896883, 0.012486492015405776, 0.012700255449773046, 0.012744247273024256, 0.012397144755848272, 0.01217994664510838, 0.012015959096861484, 0.01163267042481353, 0.011800160628333639, 0.011930698277400481, 0.011968602403841011, 0.01195084733625229, 0.011774475279283436, 0.011697626520032478, 0.011412090464673619, 0.011194148554193373, 0.011007927900508113, 0.011163701161175599, 0.011225275040773447, 0.01130996694485692, 0.011119114567017141, 0.011031819235708173, 0.01094815715351427, 0.010595672833757064, 0.01039832161512566, 0.010450573036537486, 0.010542000463013512, 0.010604067265240796, 0.010655764560529996, 0.010618067661742586, 0.01052592812191308, 0.010243450035440138, 0.010113015479044418, 0.009936359276639606, 0.009878425145083025, 0.009864807583715995, 0.00990354518406189, 0.010042108567091979, 0.01002004574062254, 0.009967061290744456, 0.009859425631706664, 0.009657943455241624, 0.009333576612633898, 0.009285110051780843, 0.009268657593246576, 0.009264932511952984, 0.009340514404077849], "quasinashconv_values": [0.058965751206557226, 0.05045466742821636, 0.03754128937736134, 0.03083990306944054, 0.02929904575970954, 0.03513602852515352, 0.03623678682416431, 0.0299493187719595, 0.0268168952237115, 0.03370197733158181, 0.028369672458964684, 0.036351598415303166, 0.028163211347133066, 0.03220054494524405, 0.028910026771580527, 0.029570063810770153, 0.037217953854937424, 0.026976199488765923, 0.02899741102997877, 0.032531222075760424, 0.03418129377374776, 0.027625455383835706, 0.028118992068924764, 0.037412417684788785, 0.027564133829954263, 0.028142038601845387, 0.028110827594583332, 0.03313188391042407, 0.03663545653791472, 0.025553020383715763, 0.026762589185677366, 0.027745479624141256, 0.0349420658074841, 0.0360278902069506, 0.02666728282596989, 0.02593223057527566, 0.027853563031156242, 0.03181400024458622, 0.03512245822500226, 0.03324195975592975, 0.02471365065031844, 0.025863528515070067, 0.027232980729870404, 0.0279244730847924, 0.03660207344062294, 0.03510223896561504, 0.027429178290531403, 0.02433294234424238, 0.025624824303398436, 0.026240372857383537, 0.03079050843282688, 0.03535876920637157, 0.034032817413656824, 0.02631908453990217, 0.024072986454462986, 0.024619912111333436, 0.025954956471435503, 0.026449640562881793, 0.03217156118802425, 0.035531245065306805, 0.03163860586655598, 0.025534130491347812, 0.023605048316028582, 0.02450296913450803, 0.025691687134521052, 0.026954371695532275, 0.03087956560112773, 0.03396272884770202, 0.02985220530019811, 0.023518968630462905, 0.022617836279263143, 0.02292873357661218, 0.023477413526674512, 0.026084086076051366, 0.027837204541554084, 0.032693986226618316, 0.03287006735158321, 0.029979781772203562, 0.025888224243158953, 0.02284607503112729, 0.022107063646168684, 0.023061842562393076, 0.026165371034037044, 0.028014957188432166, 0.03132412974664653, 0.031931502973620546, 0.029104052381541845, 0.024381394868534967, 0.02077107828754121, 0.022015126112940264, 0.02269745795584721, 0.02401675449941376, 0.024949571856228314, 0.028929733737325797, 0.03039420053192532, 0.03383816456853919, 0.02758813492118381, 0.02473158072615969, 0.0226285723237577, 0.023087071505273615], "computation_time": [0.0015342235565185547, 0.002844572067260742, 0.00420069694519043, 0.005539655685424805, 0.006891727447509766, 0.00823354721069336, 0.009543895721435547, 0.010886192321777344, 0.012230873107910156, 0.0135650634765625, 0.014886140823364258, 0.01618337631225586, 0.02064204216003418, 0.021986007690429688, 0.023321866989135742, 0.024669885635375977, 0.025966167449951172, 0.027304410934448242, 0.028644323348999023, 0.029941558837890625, 0.03129148483276367, 0.03623533248901367, 0.03747439384460449, 0.038811445236206055, 0.04010963439941406, 0.041448354721069336, 0.042746543884277344, 0.04730629920959473, 0.048537492752075195, 0.04987454414367676, 0.05120348930358887, 0.052533626556396484, 0.0538787841796875, 0.06016373634338379, 0.06203794479370117, 0.06332111358642578, 0.06466507911682129, 0.07095932960510254, 0.07276105880737305, 0.09328937530517578, 0.09548616409301758, 0.09678292274475098, 0.09813380241394043, 0.10345888137817383, 0.10473895072937012, 0.10607171058654785, 0.10740280151367188, 0.10870361328125, 0.11004376411437988, 0.11133456230163574, 0.11265254020690918, 0.11456060409545898, 0.11588764190673828, 0.11722564697265625, 0.12202072143554688, 0.12327861785888672, 0.12893271446228027, 0.13244080543518066, 0.1337721347808838, 0.13817405700683594, 0.139448881149292, 0.1407315731048584, 0.14206695556640625, 0.14335060119628906, 0.14464473724365234, 0.14902591705322266, 0.15031862258911133, 0.15464568138122559, 0.15588974952697754, 0.15719103813171387, 0.1585080623626709, 0.16288208961486816, 0.1641530990600586, 0.1654648780822754, 0.1667618751525879, 0.1712479591369629, 0.17356514930725098, 0.17483806610107422, 0.17614507675170898, 0.1774442195892334, 0.17876005172729492, 0.18004918098449707, 0.18137335777282715, 0.1826770305633545, 0.1839911937713623, 0.1853020191192627, 0.19089579582214355, 0.19214773178100586, 0.19342803955078125, 0.19474387168884277, 0.19603371620178223, 0.20109295845031738, 0.20236492156982422, 0.20367646217346191, 0.20498943328857422, 0.2149796485900879, 0.21635198593139648, 0.22124910354614258, 0.22896194458007812, 0.23024725914001465]}, {"cfr": true, "sm": true, "shift": false, "log_actions": 8, "log_quasi": 11, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.24474179079681996, 0.24474179079681996], [0.23531954414360412, 0.23531954414360412], [0.23349895015679767, 0.23349895015679767], [0.23732415523043304, 0.23732415523043304], [0.23863092691657828, 0.23863092691657828], [0.23570367107145088, 0.23570367107145088], [0.23522280778755772, 0.23522280778755772], [0.24071399602473414, 0.24071399602473414], [0.2407901886617424, 0.2407901886617424], [0.23729003260925474, 0.23729003260925474], [0.241536354390591, 0.241536354390591], [0.2365769631840102, 0.2365769631840102], [0.24161667650157886, 0.24161667650157886], [0.2404417048304848, 0.2404417048304848], [0.2352326146660302, 0.2352326146660302], [0.24201195868126615, 0.24201195868126615], [0.2383176549591141, 0.2383176549591141], [0.23649110373992793, 0.23649110373992793], [0.24254410957554068, 0.24254410957554068], [0.24102672709107265, 0.24102672709107265], [0.234831761177532, 0.234831761177532], [0.2391992116383008, 0.2391992116383008], [0.2423862375161231, 0.2423862375161231], [0.24046575721338542, 0.24046575721338542], [0.2358177334490304, 0.2358177334490304], [0.23707894364956666, 0.23707894364956666], [0.24186541728931735, 0.24186541728931735], [0.24251493889400938, 0.24251493889400938], [0.24035113463295094, 0.24035113463295094], [0.23609030461037137, 0.23609030461037137], [0.23531365562607065, 0.23531365562607065], [0.24067561288060552, 0.24067561288060552], [0.2425497671107683, 0.2425497671107683], [0.24178937963622318, 0.24178937963622318], [0.2394107269813971, 0.2394107269813971], [0.23585802332583597, 0.23585802332583597], [0.2345473625782863, 0.2345473625782863], [0.23986622655244683, 0.23986622655244683], [0.24212045693052442, 0.24212045693052442], [0.24251211883853974, 0.24251211883853974], [0.2415294374258777, 0.2415294374258777], [0.23935666284396473, 0.23935666284396473], [0.2362787186833478, 0.2362787186833478], [0.2329992186185034, 0.2329992186185034], [0.23798023357664982, 0.23798023357664982], [0.2409936023664243, 0.2409936023664243], [0.24231216435751923, 0.24231216435751923], [0.2422658387971243, 0.2422658387971243], [0.24117885684215135, 0.24117885684215135], [0.23934539761795798, 0.23934539761795798], [0.23691378324459866, 0.23691378324459866], [0.23395107704422874, 0.23395107704422874], [0.23606341861172236, 0.23606341861172236], [0.2396577351693513, 0.2396577351693513], [0.2415683121547591, 0.2415683121547591], [0.2423665600869153, 0.2423665600869153], [0.24231407204663075, 0.24231407204663075], [0.24155956439707976, 0.24155956439707976], [0.2401969819829828, 0.2401969819829828], [0.23831135945378495, 0.23831135945378495], [0.23601523791577272, 0.23601523791577272], [0.23339207045064014, 0.23339207045064014], [0.236392735782224, 0.236392735782224], [0.2391201942271543, 0.2391201942271543], [0.24091196671356643, 0.24091196671356643], [0.2418236708214716, 0.2418236708214716], [0.2420253914703217, 0.2420253914703217], [0.2415880073091565, 0.2415880073091565], [0.24064732508137904, 0.24064732508137904], [0.23931290433793256, 0.23931290433793256], [0.23763875572679088, 0.23763875572679088], [0.23565287628520193, 0.23565287628520193], [0.2334039022648133, 0.2334039022648133], [0.2363293512964635, 0.2363293512964635], [0.23903770881596753, 0.23903770881596753], [0.24076781662572422, 0.24076781662572422], [0.24178145263239237, 0.24178145263239237], [0.24217603110507363, 0.24217603110507363], [0.24212134504773059, 0.24212134504773059], [0.24165338446633203, 0.24165338446633203], [0.2408359733877148, 0.2408359733877148], [0.23969570653572234, 0.23969570653572234], [0.23827845105727463, 0.23827845105727463], [0.23663281930714983, 0.23663281930714983], [0.2347922164272458, 0.2347922164272458], [0.23430409917917572, 0.23430409917917572], [0.23695527169518388, 0.23695527169518388], [0.23886148321355333, 0.23886148321355333], [0.2402119110316731, 0.2402119110316731], [0.24103741254625294, 0.24103741254625294], [0.24145079702863814, 0.24145079702863814], [0.2414497425626636, 0.2414497425626636], [0.24111030350425722, 0.24111030350425722], [0.24046763785345027, 0.24046763785345027], [0.23957696636406428, 0.23957696636406428], [0.23847073987118678, 0.23847073987118678], [0.23716295943180912, 0.23716295943180912], [0.23566877426428295, 0.23566877426428295], [0.23400519257051322, 0.23400519257051322], [0.23556748218658805, 0.23556748218658805]], "nashconv_values": [0.04687920462466555, 0.033942394740903103, 0.02411704310805296, 0.019025173292014447, 0.016059845283960844, 0.016118239331603557, 0.018627228261825557, 0.01787557642323695, 0.016050652990802106, 0.017141209608736663, 0.015751657987461143, 0.01725298066329775, 0.017037994731717188, 0.017663533634771467, 0.015986358067111017, 0.017504735860081277, 0.017643663386234798, 0.016747950005784357, 0.017627383089511534, 0.017794756507914733, 0.01716788553017637, 0.017146792131271127, 0.01762833827964083, 0.01759228971915605, 0.01723213811562538, 0.01688993792661897, 0.01760633314212698, 0.01790209923206712, 0.017545016356973364, 0.017455943127703655, 0.01661027737593601, 0.017230051028164634, 0.017595741889749994, 0.017735559040607973, 0.017528074833683793, 0.01700741696952862, 0.01665801459501809, 0.016744039488360896, 0.017209088166595082, 0.01742646356002453, 0.01754011837073477, 0.017210808227592356, 0.01688175563060229, 0.016162013524205765, 0.01659589160268049, 0.016653448394012116, 0.017027688801844465, 0.017071933910355913, 0.017070396109983288, 0.017005461589514298, 0.01656262545318471, 0.016035720791483854, 0.01595924147922223, 0.016062591192565395, 0.016401200975440677, 0.01646214356409384, 0.016537282401254405, 0.01660876526369559, 0.016472636314052158, 0.0162546446747798, 0.015874114674815587, 0.01566760155525132, 0.015431835891411616, 0.01565304054511213, 0.015658542191344743, 0.015839492382296594, 0.015929299753040277, 0.015988780167318167, 0.015843430131974312, 0.015794791409172587, 0.01560022059085825, 0.015380365911776828, 0.015045444285279375, 0.014865405358526096, 0.014809803051977433, 0.015014896424521362, 0.015131317956971618, 0.015168395080143171, 0.01520842433700298, 0.015237589653673417, 0.015222901388639465, 0.015043914870765396, 0.014937300515306784, 0.014689294130762476, 0.014453651671246459, 0.014086979806131661, 0.01416713430524813, 0.014254322545003167, 0.014270948066817557, 0.014406387159445089, 0.014423844727873503, 0.014419882750270896, 0.014498436918168545, 0.014455524754789367, 0.01439075158011316, 0.014188643823686675, 0.01410599863420181, 0.013897400215891587, 0.013655624705034619, 0.01346357693306155], "quasinashconv_values": [0.05297371355386865, 0.04140010669189076, 0.03164129536057059, 0.024542217362510388, 0.021289752297930564, 0.02312302817933029, 0.025564721159258896, 0.024379387141074516, 0.021558187935597994, 0.024208861957201067, 0.021404841505637262, 0.0238464130694995, 0.022450013951712533, 0.024622458127926267, 0.02087996409819745, 0.02373814872719046, 0.024576973269435254, 0.021731582411833927, 0.022949522569390035, 0.0243760968993737, 0.025178533428851596, 0.022030442453450677, 0.023549115322774816, 0.024003179673396435, 0.024141251641767114, 0.021589180372180106, 0.023036115298289278, 0.023834593955205152, 0.024198639628039087, 0.024487642468187937, 0.021687212604876938, 0.022710231974432782, 0.023240605320834162, 0.024399641348926332, 0.023838453940163873, 0.02432396625853353, 0.023234536963073427, 0.022170321969370743, 0.022148674212002284, 0.02357640363196345, 0.022548311038454366, 0.02409616642824003, 0.023865055319649747, 0.026307463310573292, 0.02141455596821068, 0.021605080836599733, 0.022754863772565193, 0.023458189777270738, 0.023071381166702154, 0.023905172790032514, 0.02324599340106448, 0.025062737644241995, 0.02085374226781722, 0.020812261797682474, 0.02152643200830212, 0.022788351811709545, 0.02287173439825474, 0.023114474931301088, 0.02332109501324417, 0.023523171748963623, 0.023504191088723814, 0.026308574337877255, 0.020177620607575636, 0.02055441985691764, 0.02043206880308443, 0.02144778031440947, 0.021681365940784958, 0.022621282832574613, 0.02241335827475488, 0.022706400966894302, 0.02214410115203619, 0.022859779446191997, 0.025613457357900965, 0.0202667280872538, 0.02019117215424515, 0.02063916255454845, 0.020553742066641345, 0.0215436007840637, 0.021580742832460698, 0.020943425024463863, 0.021649202512959737, 0.021174627634511084, 0.021627882799670817, 0.02205027662345896, 0.023864551260961875, 0.023802719093409475, 0.01923121402043171, 0.019303205568435067, 0.01971814540440958, 0.0199081298211935, 0.020056958633621447, 0.02093700880067706, 0.020357496525832852, 0.020931673965833675, 0.020485516668216408, 0.021145793893730336, 0.0204246255238186, 0.022427179191618296, 0.02474744753253033, 0.021785305412672124], "computation_time": [0.00442194938659668, 0.008813142776489258, 0.013269186019897461, 0.01764512062072754, 0.021994352340698242, 0.02634286880493164, 0.030752182006835938, 0.03513693809509277, 0.03954601287841797, 0.04410600662231445, 0.04851961135864258, 0.060103654861450195, 0.06444263458251953, 0.06886887550354004, 0.07329082489013672, 0.07771587371826172, 0.08207416534423828, 0.08650517463684082, 0.0908515453338623, 0.09567070007324219, 0.10007667541503906, 0.10454273223876953, 0.1089484691619873, 0.1134335994720459, 0.11962223052978516, 0.12390613555908203, 0.12824225425720215, 0.1326920986175537, 0.13705706596374512, 0.14150309562683105, 0.14595389366149902, 0.16028499603271484, 0.1647038459777832, 0.16905617713928223, 0.17709016799926758, 0.189849853515625, 0.19854092597961426, 0.20290589332580566, 0.20747780799865723, 0.21183061599731445, 0.2174217700958252, 0.22179293632507324, 0.2262568473815918, 0.23068881034851074, 0.23512887954711914, 0.23952889442443848, 0.24387407302856445, 0.25273919105529785, 0.2609400749206543, 0.26761460304260254, 0.2720959186553955, 0.27646875381469727, 0.2808046340942383, 0.29019689559936523, 0.2945528030395508, 0.30140209197998047, 0.30573296546936035, 0.31005406379699707, 0.31444501876831055, 0.31876182556152344, 0.32979488372802734, 0.34079575538635254, 0.3451650142669678, 0.3495047092437744, 0.3538219928741455, 0.3581528663635254, 0.36249279975891113, 0.3729407787322998, 0.37724804878234863, 0.3839099407196045, 0.38823819160461426, 0.39798712730407715, 0.40216517448425293, 0.4064915180206299, 0.4108765125274658, 0.4155097007751465, 0.41983556747436523, 0.42421960830688477, 0.42858028411865234, 0.456256628036499, 0.4809086322784424, 0.48526763916015625, 0.49840855598449707, 0.5051774978637695, 0.5144200325012207, 0.5187761783599854, 0.5231308937072754, 0.5274567604064941, 0.5367529392242432, 0.5449481010437012, 0.5493249893188477, 0.5547680854797363, 0.5591022968292236, 0.5641481876373291, 0.5684559345245361, 0.5730648040771484, 0.5774087905883789, 0.5862488746643066, 0.5929510593414307, 0.6008660793304443]}, {"cfr": true, "sm": true, "shift": false, "log_actions": 9, "log_quasi": 12, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.24407330097664942, 0.24407330097664942], [0.23471502398922853, 0.23471502398922853], [0.2327548961663244, 0.2327548961663244], [0.2365390405608752, 0.2365390405608752], [0.2378627993176879, 0.2378627993176879], [0.2348734826199826, 0.2348734826199826], [0.23465536917923197, 0.23465536917923197], [0.24015832537124804, 0.24015832537124804], [0.2399092004995214, 0.2399092004995214], [0.23679941846764901, 0.23679941846764901], [0.2408621538420619, 0.2408621538420619], [0.2362469429243726, 0.2362469429243726], [0.24068330414636246, 0.24068330414636246], [0.24006479937998249, 0.24006479937998249], [0.2336893258169377, 0.2336893258169377], [0.24145982124177728, 0.24145982124177728], [0.23825095093140075, 0.23825095093140075], [0.23440073220823598, 0.23440073220823598], [0.24159275450047843, 0.24159275450047843], [0.24094018411312867, 0.24094018411312867], [0.23533045975720357, 0.23533045975720357], [0.23717237180044198, 0.23717237180044198], [0.2417591840955003, 0.2417591840955003], [0.24073183303677748, 0.24073183303677748], [0.23677485195180892, 0.23677485195180892], [0.2332262178824414, 0.2332262178824414], [0.2401434469034754, 0.2401434469034754], [0.24207191571997083, 0.24207191571997083], [0.24107239882347953, 0.24107239882347953], [0.23778303925411878, 0.23778303925411878], [0.2329817101983271, 0.2329817101983271], [0.23721892840207376, 0.23721892840207376], [0.24118813842486186, 0.24118813842486186], [0.2421736449155181, 0.2421736449155181], [0.24099413438581024, 0.24099413438581024], [0.23845380481465184, 0.23845380481465184], [0.23490773068226117, 0.23490773068226117], [0.2335039235265296, 0.2335039235265296], [0.2389186119507128, 0.2389186119507128], [0.24143285234218653, 0.24143285234218653], [0.24217543168407735, 0.24217543168407735], [0.24161310137154574, 0.24161310137154574], [0.2399718560921991, 0.2399718560921991], [0.23742433441643457, 0.23742433441643457], [0.23420306303954125, 0.23420306303954125], [0.23353168230317256, 0.23353168230317256], [0.23793859413609025, 0.23793859413609025], [0.2406521051976557, 0.2406521051976557], [0.24196440801002855, 0.24196440801002855], [0.2421308307057764, 0.2421308307057764], [0.2413164807208825, 0.2413164807208825], [0.23980683228753738, 0.23980683228753738], [0.23776504498108547, 0.23776504498108547], [0.23527299805367347, 0.23527299805367347], [0.23237808796428847, 0.23237808796428847], [0.23542802722104889, 0.23542802722104889], [0.23890557519883693, 0.23890557519883693], [0.2409723170371877, 0.2409723170371877], [0.24204337865483277, 0.24204337865483277], [0.2423120744353117, 0.2423120744353117], [0.24198928998053698, 0.24198928998053698], [0.24114062759677163, 0.24114062759677163], [0.23984566488244102, 0.23984566488244102], [0.238139391072349, 0.238139391072349], [0.23609359095360827, 0.23609359095360827], [0.2337779604164941, 0.2337779604164941], [0.23266784543705038, 0.23266784543705038], [0.23618287469440793, 0.23618287469440793], [0.23861726334712102, 0.23861726334712102], [0.2403457046506564, 0.2403457046506564], [0.24140474609293483, 0.24140474609293483], [0.24188643629789608, 0.24188643629789608], [0.24188431093349655, 0.24188431093349655], [0.24141170974692788, 0.24141170974692788], [0.2405793268859122, 0.2405793268859122], [0.23943091084414408, 0.23943091084414408], [0.23802395728073786, 0.23802395728073786], [0.23639222057077158, 0.23639222057077158], [0.23455330078216347, 0.23455330078216347], [0.23252283722425443, 0.23252283722425443], [0.23422284557455544, 0.23422284557455544], [0.23702407187420335, 0.23702407187420335], [0.23919282693946678, 0.23919282693946678], [0.240690285769958, 0.240690285769958], [0.2416564148842181, 0.2416564148842181], [0.24219588801720793, 0.24219588801720793], [0.24233319261269037, 0.24233319261269037], [0.24217314386162225, 0.24217314386162225], [0.24174409635052704, 0.24174409635052704], [0.24106583433412118, 0.24106583433412118], [0.24017711673624798, 0.24017711673624798], [0.23908166744052817, 0.23908166744052817], [0.237806108092128, 0.237806108092128], [0.23637380584515855, 0.23637380584515855], [0.23480622637127102, 0.23480622637127102], [0.23312044838164422, 0.23312044838164422], [0.23309671856272512, 0.23309671856272512], [0.23560431877560184, 0.23560431877560184], [0.2374958464123621, 0.2374958464123621], [0.2389605134705477, 0.2389605134705477]], "nashconv_values": [0.046893740876449264, 0.033739954093904956, 0.024677904827033803, 0.018902198909127588, 0.01624297058999452, 0.015927478040145826, 0.01871655352585111, 0.018061142897060622, 0.01627792430204983, 0.017558511010113298, 0.016202197832547616, 0.017091562826513362, 0.016858777579231377, 0.017370478367333936, 0.01637490213791326, 0.017616756163189057, 0.017396445771851843, 0.01686858593665863, 0.01801484837523948, 0.01755189296832091, 0.01801310187158442, 0.017211927515042136, 0.017936763587381083, 0.01852576206552381, 0.017840404470272048, 0.017240857439434598, 0.01780454260787323, 0.0182964367287696, 0.01838629871191133, 0.01838555819676624, 0.017885861036607276, 0.017732299578249122, 0.018072137567638674, 0.018479486034769232, 0.018716210340169903, 0.018546986473512467, 0.018244235325326624, 0.0176470316792606, 0.017784645533961807, 0.018447746562648804, 0.018692762366441212, 0.01870204141210141, 0.018649008281016455, 0.018462046252950004, 0.01800407464680287, 0.017608916005014796, 0.01802056022373774, 0.01826235617231675, 0.018561640048696315, 0.01864440429221903, 0.01880586142392035, 0.018787036842903365, 0.018598550842803457, 0.018201339761585666, 0.017787783548411013, 0.017764951173081717, 0.01785601915208737, 0.018220327647857082, 0.01841032147258992, 0.01862591174221917, 0.018653300095866437, 0.018641575529166565, 0.018544733468957075, 0.01835343961591146, 0.018155591664825166, 0.017810569928518455, 0.017429189037173942, 0.01756957565922279, 0.01782888795734011, 0.017943996693680964, 0.01814010099052954, 0.018302837750597573, 0.018332573619227133, 0.018369784661783184, 0.018353307550644127, 0.018266000082612366, 0.018130226087381712, 0.01793392380720457, 0.017619172847764486, 0.01732626275626914, 0.017243398038262914, 0.017339406183575323, 0.017389196045418776, 0.017612424069058746, 0.017766655154238475, 0.017821519207728564, 0.017994757324097388, 0.018005597774001236, 0.018012674763260378, 0.01798862346660668, 0.01789656729361702, 0.017755937528135646, 0.017669998611118592, 0.01749653397036044, 0.017231396553276157, 0.017031967230845213, 0.016741421693009073, 0.016780193940070326, 0.016916464744434395, 0.017034974748263543], "quasinashconv_values": [0.049927343313101225, 0.037218234747074724, 0.02838548179240602, 0.021480694579161963, 0.018786944262399963, 0.01911831962627958, 0.021914495153659674, 0.021185025699762217, 0.018954945689769576, 0.021177571364121517, 0.01914365491947112, 0.02068057162494269, 0.019751596281115835, 0.020769556545339074, 0.018848114119084713, 0.020361793548863694, 0.02078209153345495, 0.019242209045305436, 0.020956722488335272, 0.020912588641134877, 0.02151269282389523, 0.019648722712538647, 0.020810030648444888, 0.021398772856837667, 0.021173313070638855, 0.020810263252174055, 0.020606171535973383, 0.021233661273548476, 0.021623569013671573, 0.02173834433652569, 0.021468749566961237, 0.020368685112838514, 0.020748804132763476, 0.021335089150445213, 0.0216499883562018, 0.021996160037033974, 0.02160599052156703, 0.020511081325065794, 0.020391855759867572, 0.02113273605238153, 0.021447992098098223, 0.021916262407076392, 0.02198163357195468, 0.02200400948621839, 0.021640585552756886, 0.02020637748852855, 0.0205788626938746, 0.02090856545813899, 0.021534783864732066, 0.021609070310513845, 0.022105749369134037, 0.022138571677481483, 0.02172230470083797, 0.021839264767213318, 0.02260176361902802, 0.02006719609096802, 0.02033621240275707, 0.021010115916246297, 0.0212772639569338, 0.021810784470031236, 0.021919068027386357, 0.021682052938696406, 0.021678826696579334, 0.021988511394920363, 0.021699954391149467, 0.021449620540178987, 0.022607119863043368, 0.019821108213683963, 0.02032704275064684, 0.02061810638910777, 0.020840772668390684, 0.021148330213677125, 0.02120189980534859, 0.021417978437549667, 0.02167612616004036, 0.021564480738237024, 0.021647229149020036, 0.021341193201818043, 0.02097976130782836, 0.022909428040824853, 0.019532513284397174, 0.019640081937823323, 0.020074914695861062, 0.020238372851809794, 0.0206063307704408, 0.0204622846370619, 0.0210204898826023, 0.021213637735666424, 0.021184542324555605, 0.021054982600575617, 0.02133232231806259, 0.020948864653733024, 0.02094710655029014, 0.020769916319243853, 0.020858147374646308, 0.021758293464993833, 0.02158895257831467, 0.01924186662038596, 0.019399378234449705, 0.01963205748083352], "computation_time": [1.5739619731903076, 1.5975699424743652, 1.624762773513794, 1.6409368515014648, 1.6637303829193115, 1.714982271194458, 1.742011308670044, 1.76344633102417, 1.7933413982391357, 1.8273141384124756, 1.8502662181854248, 1.8868112564086914, 1.9297661781311035, 1.9711694717407227, 2.0036041736602783, 2.0228192806243896, 2.055629253387451, 2.075557231903076, 2.1178781986236572, 2.1521100997924805, 2.1725382804870605, 2.215604066848755, 2.2582640647888184, 2.3044731616973877, 2.336991548538208, 2.3739185333251953, 2.3929476737976074, 2.4304001331329346, 2.45908260345459, 2.4783074855804443, 2.5366735458374023, 2.5734167098999023, 2.609830856323242, 2.642580986022949, 2.675280809402466, 2.7053890228271484, 2.747648000717163, 2.796367883682251, 2.8369598388671875, 2.8662467002868652, 2.9459919929504395, 2.9890549182891846, 3.032829999923706, 3.0637967586517334, 3.1138157844543457, 3.1383745670318604, 3.161853790283203, 3.2048144340515137, 3.239271402359009, 3.283808469772339, 3.3014495372772217, 3.3312225341796875, 3.358273506164551, 3.3821346759796143, 3.4075984954833984, 3.4358084201812744, 3.4601330757141113, 3.4894487857818604, 3.514814615249634, 3.5438308715820312, 3.5682878494262695, 3.5958590507507324, 3.6296169757843018, 3.649264097213745, 3.667019844055176, 3.6927478313446045, 3.722376585006714, 3.7532293796539307, 3.771615505218506, 3.79457950592041, 3.8228132724761963, 3.857161283493042, 3.8826992511749268, 3.9077672958374023, 3.9430792331695557, 3.979546070098877, 4.006607532501221, 4.033525228500366, 4.081000089645386, 4.1163740158081055, 4.147273302078247, 4.179117918014526, 4.2095818519592285, 4.243648052215576, 4.276776075363159, 4.303551912307739, 4.332988739013672, 4.363349914550781, 4.402487754821777, 4.457355737686157, 4.477400064468384, 4.507915019989014, 4.54665470123291, 4.577210903167725, 4.608865737915039, 4.636465549468994, 4.666168689727783, 4.697730779647827, 4.7404210567474365, 4.767782688140869]}, {"cfr": true, "sm": true, "shift": false, "log_actions": 10, "log_quasi": 13, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.24374430733450633, 0.24374430733450633], [0.23442046927720828, 0.23442046927720828], [0.23237552863703026, 0.23237552863703026], [0.23614764792461623, 0.23614764792461623], [0.23746817903918166, 0.23746817903918166], [0.23447729413050816, 0.23447729413050816], [0.23436551597190203, 0.23436551597190203], [0.23985389656989578, 0.23985389656989578], [0.23951385914581538, 0.23951385914581538], [0.23651045962790632, 0.23651045962790632], [0.2405204252172487, 0.2405204252172487], [0.23598722212659107, 0.23598722212659107], [0.24028379149356793, 0.24028379149356793], [0.2397858555182778, 0.2397858555182778], [0.2331704467919889, 0.2331704467919889], [0.24114582040441362, 0.24114582040441362], [0.23803988035078355, 0.23803988035078355], [0.23374339438921438, 0.23374339438921438], [0.24118364407436096, 0.24118364407436096], [0.24070890341828938, 0.24070890341828938], [0.23524503654815856, 0.23524503654815856], [0.236495825538794, 0.236495825538794], [0.2414029824852469, 0.2414029824852469], [0.2405938315163844, 0.2405938315163844], [0.23678750699853698, 0.23678750699853698], [0.23210932932874878, 0.23210932932874878], [0.23947627637966185, 0.23947627637966185], [0.241715264711219, 0.241715264711219], [0.24098859697776348, 0.24098859697776348], [0.23796036814520194, 0.23796036814520194], [0.23333843064234183, 0.23333843064234183], [0.23599586078685922, 0.23599586078685922], [0.2404352001492441, 0.2404352001492441], [0.24190878716449787, 0.24190878716449787], [0.24110039848218467, 0.24110039848218467], [0.2388239242922437, 0.2388239242922437], [0.23552940722758953, 0.23552940722758953], [0.2315317415242757, 0.2315317415242757], [0.23730287135902295, 0.23730287135902295], [0.24059449343505473, 0.24059449343505473], [0.2418550269128361, 0.2418550269128361], [0.2416879050804995, 0.2416879050804995], [0.24046626331878057, 0.24046626331878057], [0.23830501120949504, 0.23830501120949504], [0.23539522046617356, 0.23539522046617356], [0.23194583960045978, 0.23194583960045978], [0.23555722139737065, 0.23555722139737065], [0.2390214505863654, 0.2390214505863654], [0.2411296584877999, 0.2411296584877999], [0.24195010304129624, 0.24195010304129624], [0.24177273313485673, 0.24177273313485673], [0.24075242606165326, 0.24075242606165326], [0.23911294251004517, 0.23911294251004517], [0.23700168107184813, 0.23700168107184813], [0.23448411085325715, 0.23448411085325715], [0.23160637852936672, 0.23160637852936672], [0.23524056002857935, 0.23524056002857935], [0.2386297474360659, 0.2386297474360659], [0.24071134148784512, 0.24071134148784512], [0.2418285998512941, 0.2418285998512941], [0.2421982205519178, 0.2421982205519178], [0.2419710035943235, 0.2419710035943235], [0.24127349873349524, 0.24127349873349524], [0.24013573080233022, 0.24013573080233022], [0.23861496557372186, 0.23861496557372186], [0.2367620486259809, 0.2367620486259809], [0.23463224913657107, 0.23463224913657107], [0.23227873967778406, 0.23227873967778406], [0.23350028284779661, 0.23350028284779661], [0.23658086796739258, 0.23658086796739258], [0.23877762182223367, 0.23877762182223367], [0.24035989354450332, 0.24035989354450332], [0.24134764034576073, 0.24134764034576073], [0.2418141729519087, 0.2418141729519087], [0.24186031803568586, 0.24186031803568586], [0.24147394177618914, 0.24147394177618914], [0.24075661844975849, 0.24075661844975849], [0.23973615161311113, 0.23973615161311113], [0.23848039327990583, 0.23848039327990583], [0.23700717247253206, 0.23700717247253206], [0.23534923036564503, 0.23534923036564503], [0.23351948214562712, 0.23351948214562712], [0.23153180510692462, 0.23153180510692462], [0.23398510591415514, 0.23398510591415514], [0.23665765784104836, 0.23665765784104836], [0.23878831823876606, 0.23878831823876606], [0.24034663085433997, 0.24034663085433997], [0.24139742678126036, 0.24139742678126036], [0.2420671419026359, 0.2420671419026359], [0.24238163655346956, 0.24238163655346956], [0.2423800515875855, 0.2423800515875855], [0.2421423651417443, 0.2421423651417443], [0.24168209146916014, 0.24168209146916014], [0.24101101391328014, 0.24101101391328014], [0.2401692507046857, 0.2401692507046857], [0.23915046795280098, 0.23915046795280098], [0.23798421018747637, 0.23798421018747637], [0.23667518737426946, 0.23667518737426946], [0.23524662456624407, 0.23524662456624407], [0.23371299392366301, 0.23371299392366301]], "nashconv_values": [0.04689279435119184, 0.033740889695085596, 0.02485981491071665, 0.018838247275413833, 0.016308621198654172, 0.015837803550306645, 0.018704630331026983, 0.018084313738987057, 0.01632018565854143, 0.01762336055774366, 0.016289426652969924, 0.017004831192882208, 0.01679917556804117, 0.017233788818126095, 0.01644110480284683, 0.01759632655697907, 0.01744755419019775, 0.016867871013859725, 0.018072656151917443, 0.01772858980464148, 0.017954606299366183, 0.017211786444846416, 0.01788972759872401, 0.018660444608032734, 0.01806223364902465, 0.017182172818047958, 0.017743181372142397, 0.01842846608223428, 0.01853952905129655, 0.018701059420737326, 0.018288847714406753, 0.01776472171000565, 0.018386456361340286, 0.018833072831951486, 0.019086572341045938, 0.019042939898740285, 0.018473486977469727, 0.01823295240281475, 0.01816982702426606, 0.018671677120832703, 0.01891808616038826, 0.019276093331220268, 0.019263478857878075, 0.019133402107635145, 0.018727458895095472, 0.018405552967247996, 0.01818743994630112, 0.01870128844701857, 0.018887547392212517, 0.01924372061950999, 0.01933378824980858, 0.019369081741346023, 0.019363142011558004, 0.019171325632338032, 0.018767597863896146, 0.018450249798009466, 0.018447390971989552, 0.018584637929655812, 0.01893474421511876, 0.019191091505578878, 0.019391877244787414, 0.019537843725985438, 0.019514973361957177, 0.019487299533947233, 0.019399970363870672, 0.019198199026448398, 0.018953697312980633, 0.018627007901258485, 0.018336305129008967, 0.018580960014658476, 0.01885971190763483, 0.019028158368097847, 0.019219448858280946, 0.019412608638774254, 0.019445384075194028, 0.019581105506256358, 0.01953806858544163, 0.01954438112273621, 0.019375942978021504, 0.01926705571067394, 0.01907655038626971, 0.018750219177220584, 0.018532377659247812, 0.018483010125997734, 0.018623919645798015, 0.01873261301409715, 0.018915636508489153, 0.019127259240447253, 0.019261270678435305, 0.019376659425942466, 0.01950932811744066, 0.01954332868135744, 0.01954075255482679, 0.019544341854223934, 0.019442416366614257, 0.019385435534596485, 0.019227660649239753, 0.019121042605698912, 0.01893184491452865, 0.018726859161241505], "quasinashconv_values": [0.04842250518102989, 0.035580223124681065, 0.02644137815745984, 0.020153216808437013, 0.017576531283468977, 0.017404220565586437, 0.020466401431172232, 0.019612543751419048, 0.017645666913463115, 0.01926009331299869, 0.017714365670206178, 0.018740716906429533, 0.018141102317259516, 0.018939681882704673, 0.017602771616067436, 0.019031427424765324, 0.019142848508036547, 0.018059843974683798, 0.01951004558330241, 0.019341780588949087, 0.019743143234335764, 0.018475527468105768, 0.019325676673724368, 0.02030282452850793, 0.019695076225764413, 0.01932454835708125, 0.019144274137871786, 0.01989380354304593, 0.020203837432043736, 0.020390249298384122, 0.01998202388377518, 0.01906888795129405, 0.01981681358172019, 0.020350645419043856, 0.020660715062666868, 0.02071669218958072, 0.020231010448535425, 0.02069053369504603, 0.019445326776086902, 0.019992777659652572, 0.020410110990521868, 0.020807743743790602, 0.02081786035337857, 0.0207587487804744, 0.02054567881382252, 0.02023898429295612, 0.01938319834465632, 0.020066076489999723, 0.02021675152825106, 0.020628377575311357, 0.02096799456566109, 0.020969076718215407, 0.020971722413911487, 0.020921711605376175, 0.02055526953000819, 0.020674263375613844, 0.01957728446427398, 0.01980452363442986, 0.02030126391344733, 0.020577541895767798, 0.02077870244965868, 0.021057870379776078, 0.0211097831820527, 0.020916933759655615, 0.021130954099128352, 0.020782822825065855, 0.020646008912249797, 0.020359162528845898, 0.01954979834307974, 0.019840300199455485, 0.020221261522044565, 0.020354459521364887, 0.020560003309158303, 0.020754313104656086, 0.02094708150701008, 0.021160584254215242, 0.021148606119609836, 0.021023603707083338, 0.020947337416424572, 0.020892235920256075, 0.020808073724093323, 0.020540027912152536, 0.020759076486316086, 0.019716427738618342, 0.01977327007185392, 0.019892352552164816, 0.020286230915153664, 0.0203834566664734, 0.020735855767431866, 0.020857050388472187, 0.020962962458691087, 0.02114520893189814, 0.02105340522379484, 0.021048082770677184, 0.021086544906032678, 0.020978336168788747, 0.020972910911404824, 0.020703746283822266, 0.02065033114389897, 0.02030394607491165], "computation_time": [0.36247992515563965, 0.6026222705841064, 0.8402342796325684, 1.1032962799072266, 1.3852040767669678, 1.6470069885253906, 1.9456889629364014, 2.210452079772949, 2.399844169616699, 2.5699081420898438, 2.7597572803497314, 2.9188125133514404, 3.0715417861938477, 3.2484633922576904, 3.4120516777038574, 3.596587657928467, 3.7858636379241943, 4.007913112640381, 4.261871814727783, 4.491087913513184, 4.710247278213501, 4.938783168792725, 5.145188331604004, 5.428335189819336, 5.658571243286133, 5.8045032024383545, 5.94118332862854, 6.109381198883057, 6.287310838699341, 6.466531991958618, 6.751549243927002, 7.0474231243133545, 7.382188081741333, 7.6603734493255615, 8.024394512176514, 8.398661375045776, 8.94789743423462, 9.207101583480835, 9.464223384857178, 9.73767614364624, 9.902306079864502, 10.164282321929932, 10.436496257781982, 10.580954551696777, 10.874312162399292, 11.369869232177734, 11.691485166549683, 11.917887926101685, 12.258137464523315, 12.597802639007568, 12.833848714828491, 13.181564569473267, 13.538665771484375, 13.859489440917969, 14.125829458236694, 14.279221534729004, 14.500242233276367, 14.695115089416504, 14.88649606704712, 15.151443004608154, 15.529532194137573, 15.894094944000244, 16.183874368667603, 16.598804712295532, 16.948931455612183, 17.34780716896057, 17.675325393676758, 18.03756046295166, 18.34787344932556, 18.54726552963257, 18.76348352432251, 18.940855979919434, 19.107030630111694, 19.290961742401123, 19.516780853271484, 19.853516817092896, 20.14434051513672, 20.44312834739685, 20.80022644996643, 21.156456470489502, 21.438779592514038, 21.80893874168396, 22.117050647735596, 22.406392812728882, 22.581243991851807, 22.81472897529602, 23.07166075706482, 23.25540280342102, 23.426294565200806, 23.699732780456543, 23.981488466262817, 24.313451290130615, 24.64674210548401, 24.992974996566772, 25.373345851898193, 25.811137914657593, 26.16464614868164, 26.48603653907776, 26.723674535751343, 27.001609325408936]}, {"cfr": true, "sm": true, "shift": false, "log_actions": 11, "log_quasi": 14, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.2435811037528297, 0.2435811037528297], [0.23427511216977906, 0.23427511216977906], [0.23218417277113193, 0.23218417277113193], [0.2359522263819402, 0.2359522263819402], [0.2372682996310752, 0.2372682996310752], [0.23428384058878524, 0.23428384058878524], [0.23421903962553206, 0.23421903962553206], [0.23969504310610135, 0.23969504310610135], [0.239328135934913, 0.239328135934913], [0.23635501517794533, 0.23635501517794533], [0.24034959946242346, 0.24034959946242346], [0.23583368799479454, 0.23583368799479454], [0.2401033701036383, 0.2401033701036383], [0.2396251707265541, 0.2396251707265541], [0.23297762648497727, 0.23297762648497727], [0.24098144885952189, 0.24098144885952189], [0.23789072668635014, 0.23789072668635014], [0.23352637271232402, 0.23352637271232402], [0.24100268732537017, 0.24100268732537017], [0.24055546193181526, 0.24055546193181526], [0.23511689483962908, 0.23511689483962908], [0.2362709289727996, 0.2362709289727996], [0.24123122372932262, 0.24123122372932262], [0.2404608894871827, 0.2404608894871827], [0.23668069781451573, 0.23668069781451573], [0.23182161570418025, 0.23182161570418025], [0.23924223410370257, 0.23924223410370257], [0.24153975149088308, 0.24153975149088308], [0.24086426738849714, 0.24086426738849714], [0.23789007528026845, 0.23789007528026845], [0.23330432384206, 0.23330432384206], [0.23563868010644878, 0.23563868010644878], [0.24017324210458982, 0.24017324210458982], [0.2417483712763722, 0.2417483712763722], [0.2410199195785057, 0.2410199195785057], [0.23879979011144936, 0.23879979011144936], [0.23555512020889918, 0.23555512020889918], [0.23148210877767283, 0.23148210877767283], [0.23682504342952426, 0.23682504342952426], [0.24029755355815097, 0.24029755355815097], [0.2416680161594121, 0.2416680161594121], [0.2415943483228965, 0.2415943483228965], [0.24046634451083543, 0.24046634451083543], [0.2383919876149816, 0.2383919876149816], [0.23555304571387647, 0.23555304571387647], [0.23216427437990247, 0.23216427437990247], [0.23484082356735272, 0.23484082356735272], [0.23850303660952382, 0.23850303660952382], [0.24077883397673636, 0.24077883397673636], [0.2417637371888822, 0.2417637371888822], [0.24174199474365482, 0.24174199474365482], [0.2408369055081711, 0.2408369055081711], [0.2393027755818476, 0.2393027755818476], [0.23728369213637054, 0.23728369213637054], [0.23485144858731039, 0.23485144858731039], [0.2320553320276935, 0.2320553320276935], [0.23409689793091895, 0.23409689793091895], [0.23776286101735966, 0.23776286101735966], [0.24016125645722386, 0.24016125645722386], [0.2414845017591642, 0.2414845017591642], [0.24205829224842357, 0.24205829224842357], [0.2419801427901432, 0.2419801427901432], [0.24143515352767775, 0.24143515352767775], [0.2404322313108691, 0.2404322313108691], [0.23905591310033136, 0.23905591310033136], [0.23732907743092585, 0.23732907743092585], [0.23531011657018458, 0.23531011657018458], [0.23305466739797975, 0.23305466739797975], [0.23159501987885073, 0.23159501987885073], [0.2351662135357807, 0.2351662135357807], [0.23769411897031953, 0.23769411897031953], [0.23954311805096817, 0.23954311805096817], [0.24082002143586234, 0.24082002143586234], [0.24153466515768496, 0.24153466515768496], [0.24180445260269476, 0.24180445260269476], [0.24166539999830328, 0.24166539999830328], [0.2411364104953758, 0.2411364104953758], [0.24031097948098556, 0.24031097948098556], [0.23920695956060872, 0.23920695956060872], [0.23789000551935635, 0.23789000551935635], [0.23637406062203756, 0.23637406062203756], [0.2346832736608246, 0.2346832736608246], [0.23283169565325507, 0.23283169565325507], [0.2311878913270862, 0.2311878913270862], [0.23430183391026083, 0.23430183391026083], [0.23685507639498365, 0.23685507639498365], [0.23889129453799895, 0.23889129453799895], [0.24037859053034896, 0.24037859053034896], [0.24138911371449473, 0.24138911371449473], [0.24203820558272487, 0.24203820558272487], [0.24234985593692498, 0.24234985593692498], [0.24235592937308476, 0.24235592937308476], [0.24213317407856638, 0.24213317407856638], [0.2417016665841193, 0.2417016665841193], [0.24106430094169823, 0.24106430094169823], [0.24026136580597152, 0.24026136580597152], [0.23929432853633345, 0.23929432853633345], [0.23817848071701941, 0.23817848071701941], [0.23692781626690035, 0.23692781626690035], [0.23555955125234906, 0.23555955125234906]], "nashconv_values": [0.04689444890569619, 0.033702688118004254, 0.024912771277987522, 0.018801171203253975, 0.01633320310418973, 0.015794982715473638, 0.018712937304643407, 0.018082639612815726, 0.016323925291204994, 0.0176369581860899, 0.016300213361580745, 0.01697510028238894, 0.01678440852328908, 0.017203081927348235, 0.016446527155378254, 0.017585478745144267, 0.01746775052185834, 0.016864125525139162, 0.018080945522265773, 0.01778227250849343, 0.0179334563159268, 0.017210733376503307, 0.017883019254709254, 0.01868534563865598, 0.018154536371769198, 0.017357683513010203, 0.017736875367397875, 0.01847158374808855, 0.01862388592485123, 0.018734771199639733, 0.0183766226558221, 0.017779877692443075, 0.018457945333806347, 0.018892640543353795, 0.019163342439942443, 0.019122788991402517, 0.018687743980882576, 0.01831804354082145, 0.01825268236819, 0.018710242088984197, 0.019004083897081192, 0.019378933701170747, 0.019345142988825503, 0.0192159356759323, 0.018984598738935876, 0.018484327777116505, 0.018242001908965966, 0.018782504579462844, 0.01899822113199126, 0.019369320169308035, 0.01941406757558861, 0.019578024734493465, 0.019573972755251634, 0.019366120905922046, 0.019111000970813447, 0.018730739395204254, 0.018570619609948186, 0.018764685820480437, 0.019030671685681483, 0.019369525640461127, 0.01953160085244554, 0.019762278845492337, 0.019737422866083376, 0.01979917888007368, 0.019639832317599665, 0.01943759320956473, 0.01920704951381802, 0.019039456819286676, 0.018582962069168096, 0.01868888570270799, 0.019025526863172187, 0.019259432947430766, 0.01942812472097699, 0.019657989963414946, 0.01978928428073845, 0.019843196898424065, 0.019942779323333215, 0.01987832584815566, 0.019880865230431755, 0.01971964460029141, 0.019552562243597138, 0.019356029453403423, 0.019079410244687456, 0.018725197460819132, 0.018907238452988695, 0.019066084273337336, 0.01918466840186317, 0.019380340740771523, 0.019596495299318173, 0.019740961360039666, 0.019860716782076904, 0.020003056060705154, 0.020051808141830385, 0.020056936204760567, 0.02008059964553932, 0.020020113418904972, 0.019950859145008493, 0.019835182509341576, 0.019720958340663786, 0.0195126603297463], "quasinashconv_values": [0.04765066211321217, 0.03454565336075674, 0.02578449737772301, 0.01946696402182585, 0.01696350374531752, 0.016518525050905092, 0.019603867387163437, 0.018891278531998346, 0.016995570574551228, 0.01851505728043895, 0.017043147338806575, 0.017855349784635877, 0.017449775016916913, 0.018086615921909188, 0.01705620491351817, 0.01830404210222164, 0.0182977555477144, 0.0174900118446481, 0.018769890147436352, 0.018606915220708176, 0.018866623806869848, 0.017850153142893954, 0.018636789336680754, 0.01950503350296362, 0.019003504434820906, 0.01836467075598197, 0.018363472488084204, 0.019171846292084738, 0.0194183415144909, 0.019577979971603654, 0.019261600917305888, 0.018403259116831883, 0.019126853587218412, 0.019663165794113396, 0.019960246748370575, 0.019976016542010977, 0.019530697551133736, 0.019198347741924526, 0.018880912843417252, 0.019409412562343464, 0.019736019931611476, 0.020163557465767423, 0.020089797968685708, 0.020060233710408604, 0.019858771060597302, 0.01941501443969043, 0.01886566693814759, 0.01944024310507486, 0.01971515199296317, 0.020120080842804394, 0.020194432270340346, 0.020334489326769067, 0.020422153667099707, 0.02025606994635823, 0.020011589054999723, 0.01959833860458257, 0.019190830025882316, 0.01938685774099791, 0.019693243042182562, 0.020108886756041555, 0.020284946689295535, 0.020516649530404246, 0.020477581288220026, 0.0206462067122829, 0.020506130133948863, 0.020263315481098332, 0.02009210346453888, 0.019972847915754488, 0.019185370072714425, 0.019305769685878937, 0.019609119799980507, 0.019952029130086646, 0.02008874330490229, 0.02040399787417385, 0.02051222185023885, 0.02059900583028701, 0.020778793682492608, 0.020655278252913578, 0.020668707033351386, 0.020538852724660328, 0.020389721383265696, 0.02020922857944668, 0.019941173913937404, 0.019902863592550418, 0.01953018130941897, 0.019683783191010884, 0.019839909329312788, 0.020006449476825144, 0.020300261057377866, 0.02045896137948494, 0.02060052783960986, 0.020762886715743112, 0.0208024143105211, 0.020850415984330684, 0.020893751078111256, 0.02086170665753312, 0.020807221258304948, 0.020610730500366492, 0.020628489069470624, 0.020295008985013352], "computation_time": [0.9281949996948242, 1.5792577266693115, 2.835239887237549, 4.109573841094971, 5.232316970825195, 6.148335218429565, 7.355957269668579, 8.621883153915405, 9.72220516204834, 10.449026346206665, 11.75956654548645, 13.069552183151245, 14.403513431549072, 15.079969644546509, 16.149053812026978, 17.550782918930054, 18.90831708908081, 19.722782850265503, 20.822532892227173, 22.320542812347412, 23.505596160888672, 24.25682282447815, 25.173189878463745, 26.290016889572144, 27.368221759796143, 28.2585608959198, 29.13846755027771, 30.27296757698059, 31.21679997444153, 32.086430072784424, 32.96531105041504, 34.22727990150452, 35.36249303817749, 36.7530300617218, 37.98056697845459, 39.43579888343811, 40.68379592895508, 41.86213207244873, 43.193042039871216, 44.6857750415802, 45.827086210250854, 47.410629987716675, 49.01986527442932, 50.39574337005615, 51.64877128601074, 53.25495910644531, 54.53320622444153, 56.15687441825867, 57.20240926742554, 58.587658166885376, 60.17590117454529, 61.89894938468933, 63.589996337890625, 65.16975736618042, 66.48235034942627, 68.424072265625, 69.46069812774658, 70.84879231452942, 71.91842603683472, 73.09579801559448, 74.28785514831543, 75.6496753692627, 77.04563331604004, 78.11721348762512, 79.4204032421112, 80.8905701637268, 82.24084138870239, 83.13561248779297, 84.41042375564575, 85.6794445514679, 86.75856184959412, 87.69618654251099, 89.04852962493896, 90.78072547912598, 91.8903124332428, 92.89876770973206, 94.72713088989258, 96.35641169548035, 97.63231372833252, 98.60061955451965, 99.76733136177063, 101.10025405883789, 102.40913009643555, 103.21099376678467, 104.5046808719635, 105.85152101516724, 107.01077675819397, 108.34929251670837, 109.69594883918762, 110.92247653007507, 112.20587062835693, 112.96907448768616, 114.36842846870422, 115.62175631523132, 116.96099829673767, 117.79432201385498, 118.97395896911621, 120.47593903541565, 122.16030216217041, 123.40591311454773]}, {"cfr": true, "sm": true, "shift": false, "log_actions": 12, "log_quasi": 15, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.2434998227551874, 0.2434998227551874], [0.23420291299548857, 0.23420291299548857], [0.2320880990202807, 0.2320880990202807], [0.23585458140936666, 0.23585458140936666], [0.23716772136049863, 0.23716772136049863], [0.23418825709244515, 0.23418825709244515], [0.23414541891185164, 0.23414541891185164], [0.23961396233614535, 0.23961396233614535], [0.2392382914535508, 0.2392382914535508], [0.23627457294552606, 0.23627457294552606], [0.2402642593340906, 0.2402642593340906], [0.23575103618959448, 0.23575103618959448], [0.2400181050216097, 0.2400181050216097], [0.2395396306756596, 0.2395396306756596], [0.23289779990627424, 0.23289779990627424], [0.24089753541734826, 0.24089753541734826], [0.23780531883089748, 0.23780531883089748], [0.2334461815352375, 0.2334461815352375], [0.24091838949859165, 0.24091838949859165], [0.24046988962374438, 0.24046988962374438], [0.23503155089538158, 0.23503155089538158], [0.23618830592184836, 0.23618830592184836], [0.24114809189240932, 0.24114809189240932], [0.2403786188084661, 0.2403786188084661], [0.23659958028151018, 0.23659958028151018], [0.2317309568208632, 0.2317309568208632], [0.2391538103387756, 0.2391538103387756], [0.24145528730088814, 0.24145528730088814], [0.2407842738097004, 0.2407842738097004], [0.237815950586038, 0.237815950586038], [0.23323450719231548, 0.23323450719231548], [0.23553266466254857, 0.23553266466254857], [0.2400781043129836, 0.2400781043129836], [0.24166621544632289, 0.24166621544632289], [0.24094875253877115, 0.24094875253877115], [0.23873675170405106, 0.23873675170405106], [0.23549952789390993, 0.23549952789390993], [0.23142778101624262, 0.23142778101624262], [0.2366914695034496, 0.2366914695034496], [0.24019288058659855, 0.24019288058659855], [0.24158111562555595, 0.24158111562555595], [0.24152346713229367, 0.24152346713229367], [0.24041160584498525, 0.24041160584498525], [0.23835278455877057, 0.23835278455877057], [0.23552684752096886, 0.23552684752096886], [0.23214948593928536, 0.23214948593928536], [0.2346511273617292, 0.2346511273617292], [0.2383516408062111, 0.2383516408062111], [0.24065810935008, 0.24065810935008], [0.24167536967104353, 0.24167536967104353], [0.2416831463598378, 0.2416831463598378], [0.2408016147912223, 0.2408016147912223], [0.23928922391187996, 0.23928922391187996], [0.23728871244418537, 0.23728871244418537], [0.23487392786527747, 0.23487392786527747], [0.23209547574971234, 0.23209547574971234], [0.23380285534367057, 0.23380285534367057], [0.23752464458593273, 0.23752464458593273], [0.23999019792216114, 0.23999019792216114], [0.241358477987065, 0.241358477987065], [0.24197520061321678, 0.24197520061321678], [0.24193091129211092, 0.24193091129211092], [0.2414169694181179, 0.2414169694181179], [0.24044498835251377, 0.24044498835251377], [0.23909943771189834, 0.23909943771189834], [0.23739961784885208, 0.23739961784885208], [0.2354061955092893, 0.2354061955092893], [0.2331737327727239, 0.2331737327727239], [0.23113524278009936, 0.23113524278009936], [0.23477456056132934, 0.23477456056132934], [0.23738671025398916, 0.23738671025398916], [0.2392956682051432, 0.2392956682051432], [0.24063552423517798, 0.24063552423517798], [0.24141100573466645, 0.24141100573466645], [0.24172982503688822, 0.24172982503688822], [0.24164732543247808, 0.24164732543247808], [0.24116503754606103, 0.24116503754606103], [0.24038351796035917, 0.24038351796035917], [0.23931824763715673, 0.23931824763715673], [0.23803762626470248, 0.23803762626470248], [0.23655323621570779, 0.23655323621570779], [0.2348955999127743, 0.2348955999127743], [0.23307692817849102, 0.23307692817849102], [0.23111143687880448, 0.23111143687880448], [0.23364499636423303, 0.23364499636423303], [0.23629773200711918, 0.23629773200711918], [0.23843636195778692, 0.23843636195778692], [0.240038751531281, 0.240038751531281], [0.24113970668426815, 0.24113970668426815], [0.24186534184539132, 0.24186534184539132], [0.2422577647893634, 0.2422577647893634], [0.24233206682577202, 0.24233206682577202], [0.24216380163834944, 0.24216380163834944], [0.24179048944150366, 0.24179048944150366], [0.24120864957075744, 0.24120864957075744], [0.24045253567589947, 0.24045253567589947], [0.23953957154430303, 0.23953957154430303], [0.23846848220840236, 0.23846848220840236], [0.23726670791532228, 0.23726670791532228], [0.2359392795263191, 0.2359392795263191]], "nashconv_values": [0.04689423737981688, 0.033682424092238095, 0.024951829003560577, 0.018782186645690813, 0.016343610472312142, 0.015774136188005494, 0.01871053246000054, 0.018079381869670008, 0.016322281109098002, 0.017636584076973105, 0.016298195662057813, 0.01696786553261373, 0.016779701326822494, 0.017197067650337572, 0.016443460329397197, 0.01758337344372296, 0.017465831855631997, 0.016862870126488266, 0.01808064405579049, 0.01778304004951256, 0.017929342441077467, 0.01721134229545604, 0.01788311805565901, 0.018688597026890713, 0.01816265754967844, 0.01742662755408564, 0.01773808013425693, 0.01847766582596655, 0.01863557268281693, 0.018737894049799086, 0.018391607617189304, 0.01778400477402406, 0.018471442110684744, 0.018904927357195955, 0.019177071512074456, 0.0191404547132783, 0.018720977882812906, 0.018296781446796084, 0.018270587272335437, 0.018719455328522983, 0.01902248990205435, 0.019400420816805375, 0.019364164149435426, 0.019233715316377964, 0.019032826183501883, 0.01858038842464682, 0.018259035139613855, 0.0188065115023609, 0.01902663662746007, 0.019395632485393915, 0.019439936079893583, 0.019621089142176668, 0.019617753702721702, 0.01939873635731204, 0.01915504893916664, 0.018805334944826946, 0.018601413526959765, 0.01880950452243088, 0.019051763462340332, 0.019408726096499684, 0.019570004758845294, 0.019812830560236194, 0.019797814994407803, 0.019862629262112352, 0.019696886247534684, 0.019528551001292443, 0.019314409342312988, 0.019105757235618692, 0.018614627522510585, 0.018729011495226044, 0.019065660759954306, 0.019318102583804314, 0.019487236000757302, 0.019715116424479873, 0.019872081644733308, 0.019913453441886886, 0.020033978796238694, 0.019976469575950423, 0.01998957364383455, 0.019820612784056335, 0.019711985194671544, 0.01952829540291523, 0.019232255941898813, 0.019033659716018114, 0.018979831198230435, 0.019147783061286616, 0.01927653049839484, 0.019444129244741815, 0.019679745938791515, 0.01984524946851582, 0.019953793497243577, 0.020106542818454587, 0.020191214311550243, 0.02019410013408038, 0.020223796670480243, 0.020201297741519242, 0.02010386908775011, 0.020048710862888508, 0.01988661683827156, 0.019738548746132012], "quasinashconv_values": [0.047268393502447714, 0.034121757849780276, 0.025361718070006478, 0.01910992541690182, 0.01666868363629964, 0.016095586903324605, 0.019158369861194735, 0.0184730775967184, 0.016672561791223173, 0.01807584484110719, 0.01666554987129734, 0.01741412957601507, 0.017134024423638317, 0.01763493605998495, 0.016739182418891413, 0.01797215308297051, 0.017886965675339234, 0.017165883589513597, 0.018440404846009756, 0.01820111222393328, 0.018375439303058905, 0.017528887801709137, 0.018252280201813686, 0.01909674564867278, 0.018576941639855182, 0.017912226575083123, 0.018065050521963028, 0.0188215864220537, 0.01903336144299106, 0.01915394270750681, 0.018825938141053045, 0.018099089782525335, 0.018800663846143206, 0.01928518265973439, 0.019578135326063978, 0.019576901181302453, 0.019138413950278876, 0.018752858318905608, 0.018576849883791657, 0.019073875686602293, 0.019400161749712208, 0.019797579707533985, 0.019785535699419404, 0.019677897062657768, 0.019438590196045435, 0.019048005380930266, 0.018572500354755023, 0.019148193566888766, 0.019376947599919064, 0.019751793375197724, 0.019832809556701497, 0.02002907370834478, 0.020026762910753115, 0.019829943777206704, 0.019610110628620864, 0.019229717377042654, 0.01889498963849695, 0.01909288580397958, 0.01938354646386642, 0.01976109777345797, 0.019948451844732346, 0.02019559270616944, 0.020210092241472855, 0.020260785323287567, 0.020129950604549585, 0.019967315043699446, 0.01975222480319641, 0.019515970468914456, 0.01909786447800807, 0.019039084232215564, 0.019384087078233858, 0.019653649026147912, 0.019850502382304402, 0.020052750065553515, 0.020220610191837074, 0.020296660243404818, 0.020422681799326353, 0.02037324599146656, 0.02039668775689682, 0.020235245533519575, 0.020159559554973228, 0.019980914167867236, 0.01967732865265759, 0.0194619581572954, 0.019281019122763976, 0.019440284905557548, 0.019593209350807467, 0.01978358276662734, 0.020016994067483362, 0.020191273380460673, 0.02031814273553001, 0.0204649838040023, 0.020593891401994358, 0.020599979115461964, 0.020586056554335652, 0.020615368308744608, 0.020506478367565945, 0.02044082755981766, 0.020331074620191514, 0.020142933258211537], "computation_time": [7.193115234375, 11.932972192764282, 16.959362030029297, 21.16479516029358, 25.09141778945923, 29.518127918243408, 35.225358963012695, 40.53427696228027, 45.52548789978027, 50.8539559841156, 56.32067012786865, 62.73209834098816, 67.56901335716248, 72.80845642089844, 77.81233716011047, 82.87100410461426, 88.17639017105103, 94.48962903022766, 99.63397431373596, 104.77916026115417, 109.95214700698853, 115.02613043785095, 120.75464940071106, 126.92487239837646, 132.31437730789185, 138.41960215568542, 143.96826553344727, 148.63233137130737, 153.69894742965698, 158.68701648712158, 164.28753447532654, 170.1407744884491, 175.7014307975769, 181.2233235836029, 186.34598565101624, 191.65932869911194, 197.03822374343872, 202.80802464485168, 207.56392860412598, 211.84389185905457, 215.83401250839233, 219.26974153518677, 222.3189995288849, 225.72981548309326, 229.22887778282166, 232.72881484031677, 236.00033688545227, 239.57702779769897, 249.993394613266, 253.47858262062073, 257.29632592201233, 261.05099272727966, 264.83124351501465, 268.56809091567993, 272.2233009338379, 275.56012773513794, 278.745486497879, 281.694721698761, 284.4673526287079, 287.51407170295715, 290.88585662841797, 294.97845673561096, 298.78178429603577, 302.5354104042053, 306.12001967430115, 309.7084605693817, 313.24351239204407, 316.97450852394104, 320.467791557312, 323.5962345600128, 326.47284865379333, 329.29036831855774, 332.2215175628662, 335.4528110027313, 338.9488937854767, 342.3651864528656, 345.6310615539551, 349.2078082561493, 352.77020502090454, 355.3017692565918, 357.88031101226807, 360.64964509010315, 363.3043222427368, 365.7057192325592, 368.0168032646179, 370.44037795066833, 372.7750041484833, 375.01550006866455, 377.27704977989197, 380.0554039478302, 382.57438468933105, 385.1181116104126, 387.67939162254333, 390.2602324485779, 392.81815242767334, 395.1153156757355, 397.1756012439728, 399.24287819862366, 401.2749743461609, 403.3474454879761]}, {"cfr": true, "sm": true, "shift": true, "log_actions": 7, "log_quasi": 10, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.24457559860603367, 0.24458946342758525], [0.23503903134623508, 0.23505338065945286], [0.2324963686370641, 0.23389750269043158], [0.23663021768504308, 0.23702180116037208], [0.2399458683520631, 0.23684278597328987], [0.2367224929088816, 0.2334868720169156], [0.23703864399483388, 0.23393768968139603], [0.24347463606509215, 0.23930500496306295], [0.241740599630415, 0.23755511436343194], [0.24036992571041746, 0.23658287738452616], [0.2427968491379838, 0.23857369393312255], [0.24008544903738244, 0.2362189640253476], [0.24098980397449854, 0.23681297344063634], [0.24334158970066275, 0.2394585218860546], [0.23523588601417067, 0.23158860653711408], [0.24231467224740974, 0.23847343332375795], [0.2421468007223063, 0.2385350767750181], [0.23593457560911313, 0.2325188352401048], [0.23954247153858138, 0.23652803719643764], [0.24279583032754376, 0.23993227404812267], [0.24058526634721178, 0.23785936535479257], [0.23456887942872556, 0.23196340103598817], [0.23730418291916439, 0.2354076166434901], [0.2419582745805951, 0.2401446307466351], [0.2417358461118507, 0.23999747955919687], [0.23858148090086584, 0.2369011438309681], [0.23373653023836244, 0.2321068989991533], [0.23456859708640532, 0.23342742345197276], [0.23999601325790262, 0.2389003158161942], [0.24159784914517785, 0.2405380908246711], [0.2409826532621693, 0.23996362658762185], [0.2387196159700859, 0.23771690494465803], [0.2350304294726051, 0.2340561548447932], [0.23045375831055212, 0.22955239181452966], [0.23678187956877128, 0.23553902393107445], [0.24067707102129288, 0.23946937213305894], [0.24257150640714037, 0.24139903654303577], [0.242623409268039, 0.24148348605230918], [0.24133119996341007, 0.2402145778837647], [0.23907881210223314, 0.23799238978630144], [0.2361284339259227, 0.23506479087922721], [0.23261897954775762, 0.23157635450933733], [0.2335562408838423, 0.2316894819046744], [0.23835685616005148, 0.2365210945221083], [0.24130628494976739, 0.23950750272776206], [0.24263229693470223, 0.24087274752913573], [0.24292982158695364, 0.24120788781227798], [0.24234493633733437, 0.24065503759537982], [0.24111199053747207, 0.23946622394929895], [0.23926208072385685, 0.2376514193677269], [0.23689523265892426, 0.23531798957598749], [0.2341043970887821, 0.23255440280254325], [0.23107450940393215, 0.22945203400108227], [0.2348450538599478, 0.23337485452386286], [0.23813963478950428, 0.23668986557], [0.24030020310655964, 0.2388791496605182], [0.24162593724827836, 0.24022518320046896], [0.24212427043853482, 0.24075280783469477], [0.24197398445582322, 0.2406225759602283], [0.24122646301248934, 0.23989646337523746], [0.23999571205475145, 0.23869485795105028], [0.23838215035348076, 0.23709994951536384], [0.23645677543640897, 0.2352030592929834], [0.2342561194273927, 0.23302415121843278], [0.23182088834407294, 0.2305853712765928], [0.23298747006505544, 0.23233806862984505], [0.23633419633256675, 0.2356932575193474], [0.23881907248497197, 0.23819128489254332], [0.24046278931348952, 0.23984477243394958], [0.24138356787147017, 0.24077377139635456], [0.24176998634815908, 0.24117530168555795], [0.2416753060788242, 0.24108570755416203], [0.2411956064146265, 0.24061722886555753], [0.24040281563596225, 0.23982459296672884], [0.2392917412127482, 0.2387272503085149], [0.23792293454824315, 0.2373631430423979], [0.23630306842561705, 0.2357492381571928], [0.23447302946335247, 0.23392627442160982], [0.23247785511801008, 0.23191827398150683], [0.2327037450645303, 0.23122132576580334], [0.2357463668847857, 0.23427725593565302], [0.23797849392449094, 0.23652164226853986], [0.23958487195515288, 0.23814225350930635], [0.2407216815830968, 0.23929930026322238], [0.24142569400246774, 0.2400167026903641], [0.24172306268996685, 0.24033367580251874], [0.2416961763118245, 0.2403189907732461], [0.24135226488210035, 0.23999162066905316], [0.2407133538895958, 0.23937549772668654], [0.2398461373959428, 0.2385181209263158], [0.23875876230508508, 0.23744636562941845], [0.23749403791565407, 0.23620243247733913], [0.23606602438383809, 0.23479611792623675], [0.23450028666734962, 0.23322834308486448], [0.2327856013583133, 0.23151693841445597], [0.23264223786448968, 0.23208209203412372], [0.23512048568561356, 0.23456559641518293], [0.23709604049654232, 0.23654859121327357], [0.2386257327529932, 0.2380862306805019], [0.2397053569434413, 0.23916979888051176]], "nashconv_values": [0.046885797871029034, 0.03334836634885702, 0.022735814091835116, 0.018985568208918197, 0.016633603680821063, 0.015844609828344958, 0.01839499102136205, 0.01846644651296636, 0.017126283246291896, 0.017702087781712006, 0.017425634594795264, 0.018390885568830145, 0.017279486172979308, 0.018325815911723276, 0.017821914674480743, 0.018095944152154597, 0.018541158143952352, 0.018208553201084193, 0.01810987389252036, 0.019338928218421203, 0.019112210305243266, 0.018888506438139246, 0.01875422907789992, 0.019624128097817856, 0.02019519912045928, 0.020333218523087282, 0.019774652401992415, 0.01964751201862147, 0.020384577019256722, 0.02107683805759078, 0.021271278068853067, 0.021213929690697186, 0.020947434291842426, 0.02003509204816689, 0.020697540227618494, 0.021281331547623128, 0.021670758661372275, 0.021935445822275662, 0.021998225018684092, 0.02175292131969775, 0.021317534941274113, 0.02076628426630847, 0.020526530910056517, 0.02089839753903422, 0.021315672052792917, 0.021586809458488898, 0.02167091500463325, 0.02161309391445168, 0.02140646052397932, 0.02125594288329291, 0.02092232488726181, 0.020455683752120424, 0.01987605408384302, 0.020002028827814378, 0.020215601952775497, 0.02036718355782055, 0.02047075422082595, 0.020566583479639466, 0.020560298756076067, 0.02047107869976056, 0.020342965288398462, 0.02010299367696808, 0.019685953511248855, 0.019414174900043102, 0.018995492719998563, 0.0188858556153729, 0.018868772046148397, 0.018927114357848163, 0.019086775318107485, 0.019136226546090956, 0.019117249816014037, 0.019194511436832595, 0.019099875467905703, 0.018943879420847243, 0.018828830147799375, 0.018643576539131734, 0.018382224910588274, 0.01808475532130155, 0.01772441354194093, 0.017462599918615318, 0.01752642971383711, 0.017576234533300372, 0.017631700595516386, 0.017646902083963578, 0.017687855134749242, 0.017680069836312595, 0.017680954774219992, 0.01765433954254636, 0.017561589912303555, 0.017442684008246723, 0.01728601424870929, 0.017104049315321446, 0.01680773358492621, 0.016619125053934314, 0.016309224101464598, 0.01615414464546605, 0.016117091867152405, 0.016051410551858325, 0.0160151357649565, 0.016134068829773696], "quasinashconv_values": [0.05875049517539044, 0.047942199282201614, 0.034462976289261926, 0.028501786332751355, 0.02615447269866092, 0.027903352756767752, 0.032957148262484054, 0.030830974967482883, 0.027217421314082862, 0.032054503043774385, 0.02809552950730121, 0.031075800089731487, 0.02674549775070212, 0.030761246100467543, 0.032063067596096756, 0.02901591902714426, 0.030399182634922556, 0.03130596687136489, 0.028530697126147947, 0.030345528329004723, 0.031749210525207516, 0.031167564943845982, 0.029058648836067263, 0.030456085414935552, 0.03174879452083451, 0.032014523185116384, 0.03265915248250231, 0.028221578553131343, 0.03176765740841059, 0.03293410066611174, 0.0325845201737561, 0.03526248289709505, 0.03298877053075211, 0.0353432664105052, 0.029124694008357266, 0.03219371761299475, 0.03317039326093277, 0.03342243576853127, 0.033868329226561966, 0.03393941395897837, 0.03448559014567626, 0.03462859945341157, 0.030119981241620047, 0.030192749722551204, 0.031068049648229012, 0.03089557024968065, 0.033661115920584295, 0.03360426949239831, 0.03328090122257554, 0.033052604369549404, 0.03280458797294111, 0.03317733749523821, 0.0317589652554483, 0.0294689058071973, 0.031101517474220963, 0.03051061020540541, 0.03147633827666432, 0.03143833662279505, 0.03232618217004546, 0.032882332993818264, 0.03144895720584445, 0.03383631671321907, 0.03216623128414425, 0.032851089162578284, 0.03417473727849352, 0.02825800146365312, 0.02760022756440189, 0.028701067211430897, 0.029209245415890372, 0.02969195953916795, 0.03025421740204909, 0.029896899170279212, 0.030397035523565596, 0.03227980980968295, 0.03079347884567299, 0.03131943965595621, 0.03253951715223541, 0.03151925323127022, 0.032566916047306604, 0.02917131137016976, 0.027095784217294583, 0.02705290395040208, 0.02769720062391684, 0.02821412934712031, 0.02810927498767582, 0.02841304568422076, 0.029562368972483433, 0.029549953453525235, 0.028922899689738102, 0.02969842344631407, 0.02831403723675291, 0.028894488882721447, 0.030197442970611915, 0.029054751544651786, 0.02831799402038343, 0.027987096144811374, 0.025907670420143636, 0.025889712366402, 0.02635409844858866, 0.026352241772241214], "computation_time": [0.0015411376953125, 0.0028667449951171875, 0.0042057037353515625, 0.008458852767944336, 0.009785890579223633, 0.012322187423706055, 0.01363229751586914, 0.015430450439453125, 0.016755342483520508, 0.01812124252319336, 0.019488811492919922, 0.02083754539489746, 0.022197723388671875, 0.023520946502685547, 0.024871826171875, 0.02929997444152832, 0.03058004379272461, 0.03191804885864258, 0.03594517707824707, 0.03725099563598633, 0.041692256927490234, 0.04299521446228027, 0.04430842399597168, 0.04564929008483887, 0.04697227478027344, 0.04830598831176758, 0.04962491989135742, 0.050955772399902344, 0.05225014686584473, 0.05356097221374512, 0.054852962493896484, 0.056160926818847656, 0.060106754302978516, 0.06139206886291504, 0.06271529197692871, 0.06686639785766602, 0.06814241409301758, 0.0744624137878418, 0.07567834854125977, 0.07700443267822266, 0.07831549644470215, 0.08102726936340332, 0.08231306076049805, 0.08361411094665527, 0.0880589485168457, 0.08934211730957031, 0.09066176414489746, 0.09195184707641602, 0.09639811515808105, 0.10106229782104492, 0.10232305526733398, 0.10866999626159668, 0.11261701583862305, 0.11393117904663086, 0.11798453330993652, 0.11929774284362793, 0.12064075469970703, 0.12197375297546387, 0.12332272529602051, 0.12608981132507324, 0.12741446495056152, 0.13036131858825684, 0.13166356086730957, 0.13460445404052734, 0.13916778564453125, 0.14045357704162598, 0.14174365997314453, 0.14307832717895508, 0.14442038536071777, 0.15584349632263184, 0.15714716911315918, 0.15952014923095703, 0.1608731746673584, 0.16232538223266602, 0.16354656219482422, 0.16489911079406738, 0.1662464141845703, 0.16756820678710938, 0.16889023780822754, 0.17382597923278809, 0.1750960350036621, 0.17897796630859375, 0.19329404830932617, 0.19462132453918457, 0.19596147537231445, 0.19730448722839355, 0.19864130020141602, 0.20000600814819336, 0.20134997367858887, 0.20269012451171875, 0.20403242111206055, 0.20688462257385254, 0.20821857452392578, 0.20955872535705566, 0.2137465476989746, 0.21503376960754395, 0.2163689136505127, 0.22084689140319824, 0.22212600708007812, 0.22347164154052734]}, {"cfr": true, "sm": true, "shift": true, "log_actions": 8, "log_quasi": 11, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.24402972435021264, 0.24403757095768458], [0.2346420670568652, 0.2346514747804551], [0.2326791492565765, 0.23266345821290335], [0.23637494755458838, 0.23640979085308317], [0.2378562481486664, 0.23752515083495074], [0.2347147197107803, 0.2344782633130994], [0.2346392510299221, 0.2344831316077191], [0.2397078285278111, 0.24044769893443618], [0.23896371836890257, 0.24009181818979589], [0.2363611840766641, 0.2373717911181502], [0.24006770109833345, 0.24148391280760972], [0.23595881301254992, 0.237249817878048], [0.23962206619752224, 0.24087404941170384], [0.23979886575944223, 0.24095718097602353], [0.231898792756445, 0.23295699128440853], [0.24092331251563198, 0.24192317476673308], [0.23844265156845879, 0.23938513538363004], [0.23192534858578207, 0.2328346411790298], [0.24064051294502192, 0.2413660534114815], [0.2410816611165507, 0.24176809962082907], [0.23642534609222904, 0.23708842788025813], [0.23431709799514966, 0.23478508490460018], [0.24091192065870282, 0.24134890785917834], [0.24139462558278288, 0.24181301079948334], [0.23832232919447655, 0.23873064965594534], [0.23319572640436856, 0.23359485712414763], [0.2369671649123179, 0.23760918444977197], [0.24100921728118296, 0.2416250675843596], [0.24156661456297412, 0.24216049969581682], [0.23976396722055293, 0.24034061698855302], [0.2360765732172979, 0.23663733207255871], [0.2311886832406396, 0.23181225049491616], [0.23726649460239502, 0.23786999420710647], [0.24089342749001585, 0.24147748438457417], [0.24192235209063712, 0.24248881016033774], [0.24099085459492475, 0.2415423145328895], [0.23875418293847017, 0.23929248191992292], [0.2356102208389005, 0.236135490601601], [0.2317290383660119, 0.23224344759255888], [0.2354472476653551, 0.23590665923573084], [0.2396337443672658, 0.24008084924124795], [0.24155034692027502, 0.2419851092086103], [0.24210292695461708, 0.24252725992644592], [0.24156217893838458, 0.2419775514369507], [0.24019431028745553, 0.2406009943616806], [0.23808200340598543, 0.23848173290299463], [0.23534220656408925, 0.23573370372569225], [0.23213562153563816, 0.23252195186368535], [0.23327050143634148, 0.2338150818799669], [0.2373550537600555, 0.2378896751803829], [0.24003416060142574, 0.24055856608361226], [0.24170852390652348, 0.24222204289061866], [0.24238595684749312, 0.24288887951158666], [0.24231053166581987, 0.24280462327923347], [0.2415220476904284, 0.24200805732483807], [0.24022489406759417, 0.240701619141015], [0.23848939420385798, 0.23895768939705458], [0.23642977087685796, 0.23688904273955402], [0.2340788392250493, 0.2345298532849553], [0.2314660202868667, 0.231908418398757], [0.23274006824063437, 0.23342872034355922], [0.2364624910298701, 0.23714330087676921], [0.23928699974640566, 0.23995920482129646], [0.2411831038824421, 0.24184518723573162], [0.2423112069384852, 0.24296400850352046], [0.24289609852459643, 0.24353885971468275], [0.24297573873346826, 0.24360792078458837], [0.24264767184339048, 0.24327054104160473], [0.24200655893856488, 0.24262124023399823], [0.24104886661168043, 0.24165367652399888], [0.2398266933944514, 0.24042158671365918], [0.2383601216036914, 0.23894752582961376], [0.23667686263999654, 0.23725257216782364], [0.23479728491465385, 0.23536653675588287], [0.23276151214433372, 0.23332229664883836], [0.23059149344173463, 0.23114522318255692], [0.23312407246593347, 0.23398949347224648], [0.2360043584547006, 0.23686247319516074], [0.23817600177341852, 0.23902623123167366], [0.2398487048821556, 0.24069016624519476], [0.24112043858494547, 0.24195241797345088], [0.2420054917714491, 0.2428286212155789], [0.24251907646856302, 0.24333177259361993], [0.24272322283269537, 0.24352760176273167], [0.24266517786938885, 0.2434593471026861], [0.24233810212904183, 0.24312226411669316], [0.24176511572840984, 0.2425396433282605], [0.24100057260634167, 0.24176435397584378], [0.2400481942197461, 0.24080342178668718], [0.23893371857765539, 0.23967911523338248], [0.2376872762784834, 0.23842221323088278], [0.23630756220106713, 0.23703433556698672], [0.23482108589780748, 0.23553622924163786], [0.2332251392168283, 0.23393057466801698], [0.23152877993499243, 0.23222643160909157], [0.23130440190324797, 0.232270283061902], [0.23398740744909577, 0.23494965202307544], [0.23624681274689074, 0.23720256708839985], [0.23814672470068704, 0.2390968977211222], [0.23970020664595326, 0.24064250640260326]], "nashconv_values": [0.04689910831025376, 0.03370737917838404, 0.02458328811581542, 0.01889528569656443, 0.01636706609393096, 0.01582723385304638, 0.01872785288491899, 0.018189840961229053, 0.016526914106037516, 0.017824917236654192, 0.016700152976775684, 0.01666010023740666, 0.016638183533806805, 0.01721743162306802, 0.01694300447751715, 0.017279365213143133, 0.01825873830351865, 0.01678891088405085, 0.018186625611114643, 0.018706634230231778, 0.01857516048665503, 0.01736927491774745, 0.01818952506142285, 0.018641979975877382, 0.018934477680784823, 0.018311753362733385, 0.018249082744836248, 0.01907729610929107, 0.019460691051546852, 0.019492475976732232, 0.019145388054548296, 0.018633915081353147, 0.018893347692389956, 0.019427031192967625, 0.01995946225057657, 0.0201692874037461, 0.020095922423769202, 0.01993580533452921, 0.019336647139023444, 0.01945918642459843, 0.019764402890824206, 0.020474280218622076, 0.02081660106814462, 0.02112113755468406, 0.021140572291241166, 0.020918498261345675, 0.020746100741741547, 0.020374058969596376, 0.020084213836875753, 0.020582533105645007, 0.021143209199825597, 0.02154074230207903, 0.0219006591103664, 0.022073787350822216, 0.022193261472410686, 0.022201916591059967, 0.02210206056891939, 0.021801275502597556, 0.0215103818190929, 0.021147244114222585, 0.021140616514384647, 0.021479544280854468, 0.02188735889221735, 0.022219341901010825, 0.02260352221551329, 0.02278130655978683, 0.022906971192199754, 0.023015784292159974, 0.022959739478507046, 0.022963221933042094, 0.02283520364667685, 0.022640484061128063, 0.02239433223465004, 0.022100119640297122, 0.021812961040163725, 0.021438004845920955, 0.021567313406787747, 0.021874031737115968, 0.022148648262040438, 0.022333732805929762, 0.022466760694489468, 0.02262815525282308, 0.02272075331450263, 0.02283163090772372, 0.022854780468103075, 0.02288745143960852, 0.022846009982738835, 0.022710374988735182, 0.022652707124140414, 0.02248436092715117, 0.02228604533447212, 0.02204139850582032, 0.021810449214688, 0.021527645497263992, 0.021218544599566513, 0.021097655610496147, 0.02115883691415124, 0.021243052230735138, 0.021267036386452776, 0.021411858230694386], "quasinashconv_values": [0.05283133430607023, 0.04051582425844183, 0.03088717755140119, 0.02434538957069915, 0.021396889188989854, 0.020893910706842822, 0.025166144913889132, 0.02448153154854671, 0.021781775087345773, 0.024699082061264532, 0.022103841159183624, 0.023774419425999005, 0.02226813582896961, 0.023678170312068925, 0.023507102219900683, 0.02307257653041006, 0.024321675397238285, 0.02259444193987864, 0.023535948525238076, 0.025331695900065843, 0.025571521300950806, 0.02160961321656149, 0.02354284973716403, 0.024966882301097698, 0.02553206493429963, 0.025421223879217636, 0.022915394624797858, 0.023290915148874214, 0.025015877021458188, 0.025635812666433055, 0.026051546190816788, 0.026179535693120815, 0.023437410337759423, 0.02450691487884027, 0.025703244668497993, 0.026271677334870014, 0.027131343379314166, 0.026775446401724412, 0.02569190334224558, 0.023778738530104926, 0.025193440814565315, 0.02580529482663904, 0.02659962764652496, 0.02651838747307994, 0.02775995392595776, 0.027464265023591394, 0.027748989346078112, 0.02716974944529532, 0.024540478979932834, 0.025606212349172763, 0.02623501712972448, 0.02711140076734392, 0.027151685260428327, 0.027989115724274538, 0.027560891078527244, 0.027550872130512716, 0.028510981896511634, 0.02799561918023502, 0.028652538915105386, 0.02881881489117641, 0.025852313877783195, 0.02622774494295399, 0.027013616328947332, 0.02767908565064442, 0.02815493725317536, 0.028578111979801868, 0.028443159497110848, 0.029092820403218422, 0.028347240318912947, 0.029184793164299505, 0.028589032574568712, 0.029399714166246815, 0.029162443765216095, 0.02857963261991514, 0.027523074785952895, 0.028261577897035595, 0.026208614702514926, 0.026406731278885154, 0.026535827592482075, 0.026502906385869412, 0.028041358455079518, 0.028183436206169588, 0.028300923605558137, 0.02837580373322937, 0.02851999394555313, 0.028381994642240255, 0.0288098854274913, 0.02866123472134985, 0.029211611501722412, 0.028982659052916915, 0.028628297873797698, 0.0288170116638945, 0.028666725126218817, 0.02871429897376837, 0.028291179261928145, 0.025909915863912558, 0.02554822403425916, 0.02610912319143152, 0.026372268912608743, 0.026706324767890866], "computation_time": [0.004622220993041992, 0.008994817733764648, 0.019232988357543945, 0.02855992317199707, 0.032958030700683594, 0.037367820739746094, 0.0418398380279541, 0.04633164405822754, 0.05085873603820801, 0.0701436996459961, 0.07453370094299316, 0.07897162437438965, 0.0839698314666748, 0.09762358665466309, 0.10202741622924805, 0.11419320106506348, 0.11870026588439941, 0.12672924995422363, 0.13122940063476562, 0.13569331169128418, 0.14008235931396484, 0.1445775032043457, 0.1491391658782959, 0.15939807891845703, 0.16384649276733398, 0.17261314392089844, 0.18913006782531738, 0.20328927040100098, 0.20815825462341309, 0.21774935722351074, 0.22322726249694824, 0.22969532012939453, 0.24628353118896484, 0.2508201599121094, 0.255568265914917, 0.26235437393188477, 0.2699015140533447, 0.27440428733825684, 0.27895522117614746, 0.2888617515563965, 0.29909658432006836, 0.30353689193725586, 0.30805373191833496, 0.31453967094421387, 0.32225465774536133, 0.3356163501739502, 0.34223151206970215, 0.34665727615356445, 0.35539841651916504, 0.3630094528198242, 0.3676486015319824, 0.37874770164489746, 0.38613462448120117, 0.40123844146728516, 0.41501474380493164, 0.4286842346191406, 0.44127416610717773, 0.44690918922424316, 0.45475006103515625, 0.46810221672058105, 0.47252631187438965, 0.4802839756011963, 0.48473310470581055, 0.4949803352355957, 0.5010495185852051, 0.5055325031280518, 0.5100924968719482, 0.5146055221557617, 0.5191285610198975, 0.5285334587097168, 0.5329644680023193, 0.5447537899017334, 0.5492544174194336, 0.5617008209228516, 0.5661430358886719, 0.5705969333648682, 0.5750267505645752, 0.5794289112091064, 0.5940146446228027, 0.5984153747558594, 0.6028351783752441, 0.6072421073913574, 0.6160516738891602, 0.6204719543457031, 0.6248219013214111, 0.6292266845703125, 0.633622407913208, 0.6433901786804199, 0.6682491302490234, 0.6822042465209961, 0.6865284442901611, 0.6909220218658447, 0.6996603012084961, 0.7039933204650879, 0.7145712375640869, 0.7213602066040039, 0.7256641387939453, 0.7300710678100586, 0.7344582080841064, 0.7388379573822021]}, {"cfr": true, "sm": true, "shift": true, "log_actions": 9, "log_quasi": 12, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.2437323687983059, 0.24373645966973706], [0.23440103099749954, 0.23440580910694092], [0.2323578957938424, 0.23235116918886672], [0.236109754148427, 0.23611185961114783], [0.23743410984141833, 0.237414039292765], [0.23439989985628717, 0.23441328459054667], [0.2343316185767733, 0.23434803466392523], [0.23982350636790667, 0.23982496902136174], [0.23940878499210033, 0.2393799794788506], [0.23651680808098272, 0.23648571895417958], [0.24037241486082334, 0.24048095586339444], [0.23595686458029275, 0.23605271577703718], [0.24000172198971703, 0.24022559150725808], [0.23968549861896649, 0.23988931803414248], [0.23269144851901175, 0.23288484257401393], [0.24098132867274502, 0.24114369148910225], [0.23803598854908886, 0.23818539002467157], [0.23320417093532314, 0.23314253525951703], [0.241007017219728, 0.24094168863923127], [0.24077468846388853, 0.24071072381380323], [0.23551264340674996, 0.23545766265744072], [0.23606289121058716, 0.23569478064467458], [0.2414077678144838, 0.24104982882837392], [0.2409041900579744, 0.24056156981524562], [0.23728162521677754, 0.23695883672154647], [0.23178950668226184, 0.23143217812900446], [0.23912348633899172, 0.23860897246177137], [0.24178378955417665, 0.24128416089082652], [0.24139227373373134, 0.24091073144055208], [0.23870553173225167, 0.23824658334755272], [0.23430541326674287, 0.23386740145638066], [0.23501345542645916, 0.23421344179526232], [0.24007958033009133, 0.2392941548323223], [0.24216936375696058, 0.24140384445342294], [0.24183849775515653, 0.24109677344882569], [0.23988517751957167, 0.2391700090479062], [0.23686008802756497, 0.23617249632351278], [0.23298764351435916, 0.23232053067028002], [0.2357320371070753, 0.23487697431398857], [0.24005225713233308, 0.2392105730591303], [0.24192913063050853, 0.2411048774173946], [0.2423056808623606, 0.24150123034391263], [0.2415578420360226, 0.24077486429944384], [0.2398462282640617, 0.23908663816945955], [0.23733044670361947, 0.23659486166276533], [0.23419474971835053, 0.23347855268289847], [0.23244799288180637, 0.23166820133798385], [0.23714467431386435, 0.2363699451686681], [0.24008863588344267, 0.23932472497659654], [0.2418104878941837, 0.24105936184856236], [0.24237758957951222, 0.24164093124123126], [0.24204245308290465, 0.24132174114394944], [0.24095193997975792, 0.24024825732123162], [0.23929436747798538, 0.2386085302120923], [0.2372073273937085, 0.2365391578809436], [0.2347482554166747, 0.23409540447127863], [0.2319602784087522, 0.23131785798522442], [0.23456985748019304, 0.23368741140531957], [0.23815017346796585, 0.23727524940488362], [0.2405657391621005, 0.23970093538768777], [0.2419354150779472, 0.24108248350867284], [0.24260082219544005, 0.24176091314914044], [0.2426294735365616, 0.24180357899699614], [0.2422005148666459, 0.2413892906126939], [0.24135694611222813, 0.24056107667475635], [0.2401464195040289, 0.23936636581457468], [0.23860557801480886, 0.23784163477745246], [0.23678131529799423, 0.23603291362498266], [0.2347137600338109, 0.23397887271051893], [0.2324497457539998, 0.2317255906137642], [0.2326441445384367, 0.23165455389415535], [0.2359437552218293, 0.23496016428470082], [0.23832920404800761, 0.23735372935844223], [0.240111776830086, 0.23914549664582355], [0.24139196723690315, 0.24043597095134117], [0.24217095213291226, 0.2412261671694605], [0.24252690398604043, 0.2415940767294566], [0.24253806386978013, 0.2416177831865874], [0.2421891708019453, 0.24128209746003726], [0.24154211512656265, 0.2406486865244548], [0.2406504120673584, 0.2397710383085171], [0.2395272778510258, 0.23866233223189504], [0.23823051512984647, 0.2373797335593414], [0.23676217994740228, 0.23592532267708702], [0.235153032675411, 0.23432908337559977], [0.23340923492484456, 0.2325967920073565], [0.23154074972053004, 0.2307380067283804], [0.23270681667901022, 0.23182079230243136], [0.23546401517485158, 0.2345818466234155], [0.23776081737059412, 0.23688359298877137], [0.23963318269478234, 0.23876179504215517], [0.24105709068496356, 0.24019244043339585], [0.24207135943449937, 0.24121421897610923], [0.24277250186072447, 0.24192321521982343], [0.24320310888066893, 0.2423622389234365], [0.24336612544300096, 0.24253411932669958], [0.2432967547772727, 0.24247400813630104], [0.24304856241352127, 0.2422350288966404], [0.24263993383492516, 0.2418360279811939], [0.2420669903775904, 0.24127291924104124]], "nashconv_values": [0.04689756103176962, 0.033705809409930565, 0.02478680951686396, 0.01883337668340873, 0.016338368325508446, 0.01581151644609019, 0.01872196485623162, 0.01811152978954872, 0.01637800265074746, 0.017706252968141822, 0.01640769251894017, 0.016883296767947698, 0.016734688687721155, 0.017044581028304084, 0.01651928126785468, 0.017530905188789997, 0.017666345998246624, 0.01683819891172811, 0.018132721169235366, 0.018111810652753135, 0.017694669197374585, 0.017203990572751404, 0.017825278131543554, 0.018743965589478495, 0.018545889140538535, 0.017834171447461022, 0.01773011980685657, 0.018691218428751682, 0.01900708263305123, 0.018660169537743354, 0.018255024081113402, 0.01785805639280519, 0.01866757521365542, 0.01904844583410592, 0.0192957243307893, 0.019285594410191953, 0.019102254158830656, 0.018644587206607, 0.018473448601342618, 0.018713084302644956, 0.019329967405106202, 0.019640334283622718, 0.01963253514169938, 0.019638939009645112, 0.01937566649036848, 0.019199296875245797, 0.018595547812322866, 0.018950525643235017, 0.019417423426427494, 0.019635636191090156, 0.019973663389021123, 0.020095961820495, 0.020118740332461776, 0.02012385206852535, 0.01993955395173974, 0.019701249003182347, 0.01931516084588536, 0.019243664622335788, 0.019507679460532834, 0.01975925607604434, 0.020158160726477664, 0.02034575120149526, 0.02059110022340027, 0.020723830830185724, 0.020751892969098074, 0.020719509201714864, 0.020649221979668453, 0.020444559220315073, 0.02018296513414289, 0.01994933964021639, 0.01969121395294407, 0.019856580025348514, 0.02022611642895833, 0.02056636620979141, 0.02079638838114739, 0.021026466834732027, 0.02128306120173301, 0.02138492564709371, 0.021505865381719697, 0.02155015007906705, 0.021528775156418517, 0.021504281080410748, 0.021391477351872135, 0.021318174243816795, 0.021137822825616187, 0.020912243300275135, 0.02066147288218273, 0.020584898844264676, 0.020882711001684928, 0.021160517908741572, 0.02137797361553051, 0.021609421829084763, 0.021882919649715615, 0.022089544985426646, 0.02228494642543516, 0.02245387347602487, 0.022581865991738587, 0.0226907615451091, 0.02273371563968757, 0.022768976080364517], "quasinashconv_values": [0.050010797656145245, 0.03714762290949064, 0.0284082600831706, 0.02150185375420427, 0.018844609152979364, 0.018381395444833803, 0.021967921355461273, 0.021358124425763958, 0.01902650005001183, 0.021239308495716647, 0.01911552202556646, 0.02005314458076024, 0.019327749471546807, 0.0205627875813148, 0.018899103272896622, 0.020340857196802342, 0.020941824716904173, 0.019191798830185375, 0.020697332933677315, 0.021325957894577113, 0.02124431333791421, 0.01972951040625892, 0.02077174475732732, 0.021661971836052063, 0.021345483098991563, 0.020895538480970532, 0.02023668013468244, 0.021721147483970332, 0.021938570837795213, 0.022174898987087077, 0.02193644946424475, 0.020283463895456266, 0.021074065707888612, 0.022029113156249502, 0.022401359824267997, 0.02253130701261702, 0.022587278531705945, 0.022041903667440077, 0.020862355520559817, 0.02113749668749637, 0.022081526856631145, 0.022279420100680236, 0.02280925931936506, 0.022859816360806834, 0.022762110184933126, 0.02249741132465216, 0.020951365443180853, 0.02120018605184515, 0.0216093767600338, 0.022392372799396598, 0.02267587241628699, 0.023024039035957955, 0.02356060564469381, 0.02323713620063403, 0.022953134369452732, 0.02309723425354654, 0.02255080157131295, 0.021567316278122917, 0.02185507174817594, 0.02254485239299553, 0.02275667790968905, 0.02313306694454348, 0.02368148643805959, 0.02355746372919401, 0.02392731440126189, 0.024017400462314625, 0.02409531562611511, 0.02379890974923851, 0.023178040967418656, 0.0231659247942122, 0.02174453564582013, 0.022194315087707223, 0.022803644231636278, 0.023259404297298975, 0.023284433389950954, 0.023620195731889726, 0.024188595655426914, 0.024082179741442944, 0.024401037441707685, 0.02454473701257015, 0.02472346034100814, 0.02460229340129, 0.024177368781361674, 0.02483389467921268, 0.023942701162074365, 0.0244362317404056, 0.02386441022913255, 0.022697223941748723, 0.022926014572882708, 0.02363958246011455, 0.023830195021474376, 0.02425480546005379, 0.024662212846428666, 0.02478697499028451, 0.025000505370269488, 0.025337702722511152, 0.025600829345303944, 0.02557818517898236, 0.025634550246076637, 0.025650969237845128], "computation_time": [0.026945829391479492, 0.07627558708190918, 0.10578298568725586, 0.163956880569458, 0.1910536289215088, 0.2326810359954834, 0.268765926361084, 0.30787181854248047, 0.33338141441345215, 0.41025328636169434, 0.43937134742736816, 0.47826147079467773, 0.510406494140625, 0.5392782688140869, 0.5701825618743896, 0.5982115268707275, 0.6357901096343994, 0.6549482345581055, 0.6916394233703613, 0.7212064266204834, 0.7500736713409424, 0.7845897674560547, 0.8289165496826172, 0.8671445846557617, 0.8975706100463867, 0.9415585994720459, 0.9734575748443604, 1.0070257186889648, 1.0339088439941406, 1.0640637874603271, 1.091113567352295, 1.1230015754699707, 1.151775598526001, 1.194742202758789, 1.2406141757965088, 1.2828211784362793, 1.3173801898956299, 1.3537023067474365, 1.3815391063690186, 1.4145841598510742, 1.4485290050506592, 1.4790966510772705, 1.5163357257843018, 1.5487287044525146, 1.5750126838684082, 1.6191768646240234, 1.6475138664245605, 1.6760287284851074, 1.6985459327697754, 1.724668025970459, 1.7590610980987549, 1.7842481136322021, 1.813253402709961, 1.851025104522705, 1.8837552070617676, 1.9130938053131104, 1.9484007358551025, 1.9823777675628662, 2.015204429626465, 2.0586376190185547, 2.1468164920806885, 2.173067569732666, 2.1976754665374756, 2.224078416824341, 2.2570841312408447, 2.2917943000793457, 2.3219621181488037, 2.3526275157928467, 2.3857781887054443, 2.408060312271118, 2.4343302249908447, 2.4677352905273438, 2.511876344680786, 2.5511929988861084, 2.5996580123901367, 2.6437060832977295, 2.68105411529541, 2.7522950172424316, 2.779247522354126, 2.806100368499756, 2.8550171852111816, 2.8927440643310547, 2.9419732093811035, 2.978583335876465, 3.023648262023926, 3.0769643783569336, 3.118042469024658, 3.1814346313476562, 3.21478271484375, 3.2444257736206055, 3.278547763824463, 3.33231782913208, 3.3851895332336426, 3.4371206760406494, 3.475919723510742, 3.5819408893585205, 3.6186344623565674, 3.652580499649048, 3.707709312438965, 3.7535455226898193]}, {"cfr": true, "sm": true, "shift": true, "log_actions": 10, "log_quasi": 13, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.24357759314155192, 0.2435796728774152], [0.23426965275422232, 0.23427205114333885], [0.23218057364608646, 0.23217726207222555], [0.2359424648359158, 0.23594355758414345], [0.23726227253835241, 0.2372522102527363], [0.23426329847586133, 0.2342690402160939], [0.23420887371735544, 0.2342162608388629], [0.23968304596666945, 0.23969201413306096], [0.23929991248017474, 0.23929648984416974], [0.23635528164451108, 0.23634977862255258], [0.24032835878651054, 0.24032333349749824], [0.23584013445174923, 0.2358350333878454], [0.240059821957119, 0.24005872234339964], [0.23962449892830384, 0.23962319620315173], [0.23287695667021727, 0.23287792582379868], [0.24095659424284915, 0.24095610357597996], [0.23790402648308126, 0.23790355322526996], [0.23338263764619382, 0.23337346357079192], [0.24094816445644218, 0.2409390261420857], [0.24056090897990223, 0.24055200553313244], [0.23517191006169857, 0.23516383995425527], [0.23613605077178085, 0.23607543909654732], [0.2412038207087911, 0.2411450078314057], [0.24050734866738843, 0.2404511578891098], [0.23677321285536035, 0.23671997405848394], [0.2316565703644534, 0.23155668371086913], [0.23912781626089125, 0.23902591250539468], [0.2415257353363779, 0.24142680233356614], [0.24093182002239838, 0.2408366465587278], [0.2380405372675044, 0.23794958863880905], [0.2335082892469528, 0.23342124086320304], [0.23532570925987178, 0.23523520735406314], [0.24000885742179143, 0.23992037943299382], [0.2417341319681821, 0.24164802279760073], [0.2411216099395812, 0.24103837659641536], [0.23898113004310617, 0.23890091012754783], [0.23580334001068026, 0.2357262451772423], [0.23177383949650704, 0.2316983298595712], [0.23631233764792836, 0.23630992348699686], [0.24003587574319793, 0.24003365515420677], [0.24155483356585447, 0.24155272007960188], [0.2416118454497339, 0.24160990705532392], [0.24060510617613123, 0.2406034019163595], [0.2386437886347506, 0.2386422738688601], [0.23589861646301635, 0.23589728947524252], [0.2325881904463751, 0.23258582831010516], [0.23394627442871324, 0.2340565251504305], [0.2378875993315282, 0.23799678917539213], [0.24036830360945913, 0.24047596384966263], [0.24157177502202065, 0.2416775986475545], [0.2417356138402118, 0.24183943386568996], [0.24098743971022962, 0.2410891409641749], [0.2395911568277393, 0.2396906159523953], [0.23768420834185872, 0.23778140733895847], [0.23535831650876254, 0.23545314084967744], [0.2326664084418846, 0.23275800419998904], [0.23263568215401353, 0.232829006856584], [0.23663354224556743, 0.23682551535014906], [0.23941876277238974, 0.23960882988812293], [0.24101827258546793, 0.24120587983424016], [0.24183329984943747, 0.24201817794231908], [0.24195937230676182, 0.24214129420649955], [0.24158227877572758, 0.24176114001326632], [0.24075823194551763, 0.24093391234375514], [0.23954238600780098, 0.23971479755033337], [0.2379671174384961, 0.23813620950943787], [0.23608988473377984, 0.23625554741193405], [0.23395949543620137, 0.23412124258871658], [0.2316224796643214, 0.23178091424943748], [0.23321188478094834, 0.23348440046576474], [0.23623319141727286, 0.23650396362901935], [0.23841069970704787, 0.23867920324411687], [0.24000544006568114, 0.24027131322272938], [0.24104707657287386, 0.24130999450255664], [0.24157903934066294, 0.2418387501749127], [0.24171347203554527, 0.24196979937392937], [0.24144830449860688, 0.2417010677066397], [0.24083851795884298, 0.2410876052505922], [0.23994980609295674, 0.2401951056296019], [0.2388075215356513, 0.2390489835755299], [0.23746544415848186, 0.2377030497649815], [0.23593957658072257, 0.23617324659755787], [0.23424859655285893, 0.23447803951348856], [0.23240673613852036, 0.23263197970036598], [0.23107048125545615, 0.23131587395327868], [0.23414991320582138, 0.23439177836166974], [0.23667104134871408, 0.236911701813164], [0.23870179843087524, 0.23894097296033356], [0.24021448520048144, 0.24045182284548325], [0.24125884779393292, 0.24149411516879635], [0.24195017164518112, 0.24218320758968706], [0.24232419963038776, 0.24255486255022402], [0.2423942211653001, 0.24262238210700693], [0.2422304115634814, 0.24245599971224022], [0.24187198543646252, 0.242094952484176], [0.24131522283102985, 0.24153549457831083], [0.24058677325883587, 0.24080430768916486], [0.23971244916131565, 0.23992721862711128], [0.2386841667814952, 0.23889614865507486], [0.23753084224896936, 0.23774002414602155]], "nashconv_values": [0.04689518556999789, 0.03369609349027125, 0.024913823849841532, 0.01880006322961969, 0.016340302258271266, 0.01578827603618374, 0.018715420762950907, 0.0180897717884973, 0.016338820341331606, 0.017657246976674312, 0.01633016402632609, 0.016947597923152535, 0.016767329519574825, 0.017156980278482725, 0.016466487387004652, 0.017571121342069174, 0.017516929234116352, 0.016856414911986473, 0.018094774982455153, 0.017879188840241644, 0.017873044608391148, 0.01720443600576141, 0.01786201451910871, 0.018710158175227004, 0.01827915218332621, 0.017620572062837264, 0.017721848479470587, 0.018532147836531843, 0.018745404126380094, 0.018734780196272727, 0.01841309619268941, 0.01779134099134444, 0.018531743981844095, 0.018954333386624278, 0.019225047737860712, 0.01919127023067624, 0.018884201282936386, 0.018385837991454768, 0.01833258442710578, 0.018725195318407883, 0.019105172846140578, 0.019475075093519673, 0.01942195370311217, 0.019266843533107925, 0.019167248216765576, 0.01875929317350522, 0.01832741727217002, 0.01885628097702302, 0.019129439819256966, 0.019467615821708084, 0.019553062781301145, 0.01977973963137064, 0.01973258618269111, 0.019511387397535995, 0.019235473607937092, 0.018981683740457916, 0.01868567049506903, 0.018947161713496696, 0.0191024955434774, 0.01952129609157352, 0.019702249377426873, 0.019954366332182893, 0.020031555395519374, 0.0200597255366195, 0.019960438951842296, 0.01990080863799326, 0.01970966638638777, 0.019463803370923127, 0.01916117475915871, 0.01890983704486665, 0.019159614380638568, 0.01947730697566913, 0.0196882809980668, 0.019878973020464652, 0.020109686570478513, 0.020204966704311794, 0.020298510122896185, 0.020354081803698243, 0.02030563760963955, 0.02028513445213137, 0.020144443309379922, 0.01995597610571309, 0.019766081325541335, 0.019488449053025908, 0.01920779762641922, 0.01938732053729128, 0.01957611837935283, 0.019720608816782337, 0.019904949090404633, 0.020143162648610158, 0.020313870897037123, 0.020432212843504077, 0.020582014212303157, 0.0206854363531227, 0.020704217542892894, 0.020739256854598015, 0.020737256927512326, 0.020650202322996886, 0.020606538639067418, 0.02045886969737809], "quasinashconv_values": [0.048409034745968055, 0.03548605575583172, 0.02657582690939103, 0.02008426345781264, 0.017590307385396575, 0.017139475084962996, 0.02045156584574173, 0.01975761111333041, 0.017702606457260073, 0.01944998407037113, 0.01761723411069971, 0.018635862344494103, 0.01815960694850066, 0.018826925077064655, 0.017652019548870468, 0.01909036576705847, 0.01917108385291033, 0.01803623286997169, 0.01953997981613495, 0.019549941649320335, 0.01964049130300538, 0.018470341411758906, 0.01934288741601886, 0.020218395337262607, 0.019982451185420413, 0.01954515757680164, 0.018982940014448946, 0.020022207236547546, 0.020331807174612276, 0.02043013569243557, 0.020102707509396467, 0.018976069279868918, 0.01978833837146199, 0.02037144088338505, 0.020866319683826906, 0.020916655178469357, 0.020633300362236123, 0.020226757039075033, 0.019509564308805127, 0.020056642841668026, 0.02054402011944151, 0.021022150687708907, 0.0209761424309117, 0.02097887275533389, 0.020953107924988, 0.020495569671930502, 0.019464050009900008, 0.020199138042468312, 0.02039811903314248, 0.020940360993192852, 0.02103768240277848, 0.021395036119446986, 0.02133932956992221, 0.02115859675713394, 0.020946062655367748, 0.02079613359239585, 0.019832281553379155, 0.020045208810244075, 0.020378482446621216, 0.020872000528028595, 0.02112917090573166, 0.02144283280118564, 0.021624262250537374, 0.021566589556057753, 0.021543539958580993, 0.021483973395989897, 0.021195273544087012, 0.021157745190883037, 0.020918012951012865, 0.02003907361370383, 0.02042592188203976, 0.02082747129468307, 0.021015311039807083, 0.02127145327765434, 0.021556826857105915, 0.02151698859292961, 0.0217045091142459, 0.021958958930091255, 0.021994374143565865, 0.02192860491956089, 0.021889211856142538, 0.02162406629770139, 0.021228829996487564, 0.021196602967933464, 0.020322623588462707, 0.02052323442268761, 0.020703735239976373, 0.020992533781018008, 0.02109581836356586, 0.021471733517319708, 0.02168539269663608, 0.02178156582526397, 0.022011491180761844, 0.022189828315651222, 0.022248092551991783, 0.02224507103626741, 0.022119833591276422, 0.022248262623253884, 0.022305493843621627, 0.022079763566778016], "computation_time": [0.255748987197876, 0.6114881038665771, 1.0286059379577637, 1.332744836807251, 1.6711399555206299, 1.948460340499878, 2.302337646484375, 2.6537907123565674, 3.146639823913574, 3.529115915298462, 3.815445899963379, 4.13542914390564, 4.468791961669922, 4.693785905838013, 4.952862024307251, 5.253282785415649, 5.644983291625977, 5.948940277099609, 6.267455577850342, 6.786090612411499, 7.061293601989746, 7.488422632217407, 8.01507568359375, 8.332751750946045, 8.657908916473389, 8.986419916152954, 9.279324531555176, 9.656537294387817, 10.05709433555603, 10.37424111366272, 10.714623212814331, 10.979415893554688, 11.332624197006226, 11.605646133422852, 11.884746074676514, 12.267361879348755, 12.652167797088623, 12.941679000854492, 13.324434041976929, 13.638700008392334, 13.916822910308838, 14.367182731628418, 14.692497968673706, 14.987494945526123, 15.374736070632935, 15.803524494171143, 16.225897550582886, 16.667795181274414, 17.11405348777771, 17.48949646949768, 17.878159999847412, 18.105391025543213, 18.310762882232666, 18.459160089492798, 18.76463508605957, 19.118136882781982, 19.4913227558136, 19.759933948516846, 20.12972068786621, 20.561189889907837, 20.822699785232544, 21.38095784187317, 21.891554832458496, 22.158406734466553, 22.430087327957153, 23.022499322891235, 23.441904306411743, 23.799134254455566, 24.164321184158325, 24.5404052734375, 24.807002067565918, 25.142266988754272, 25.486860036849976, 25.801589012145996, 26.237210273742676, 26.852248191833496, 27.081913471221924, 27.23973846435547, 27.54560947418213, 27.808035135269165, 28.14895725250244, 28.6227765083313, 28.972113132476807, 29.324294328689575, 29.667131185531616, 29.95100712776184, 30.251343250274658, 30.462894201278687, 30.890016317367554, 31.151119232177734, 31.3536434173584, 31.583218812942505, 31.896599769592285, 32.22435665130615, 32.53385257720947, 32.90252375602722, 33.224440813064575, 33.57453274726868, 33.83433270454407, 34.17290639877319]}, {"cfr": true, "sm": true, "shift": true, "log_actions": 11, "log_quasi": 14, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.2434986816401476, 0.24349972913198933], [0.2342012480149716, 0.23420244842807592], [0.23208760910496434, 0.23208596076608337], [0.2358519998387224, 0.23585255572367772], [0.23716746398732258, 0.23716244520269553], [0.2341824032900563, 0.23418528162155783], [0.23414194762335927, 0.2341456467573091], [0.2396098314816585, 0.23961432254002407], [0.23923166513215202, 0.23922994645365575], [0.23627531807477417, 0.23627256214092415], [0.24025949939415453, 0.24025712889922274], [0.23575320035967656, 0.23575078070244807], [0.24000749381121178, 0.24000668096299677], [0.23953973458175062, 0.2395388363965932], [0.23287424558916164, 0.23287115530810776], [0.24089301390061196, 0.2408894676053193], [0.23781018669126497, 0.23780689190699034], [0.23341100395304695, 0.23340725353688277], [0.24090542305057977, 0.2409017904293253], [0.24047189837613359, 0.24046835663169017], [0.2350458007416621, 0.23504259950479028], [0.23614699618572862, 0.23614705251629334], [0.24113383133161664, 0.24113378905465271], [0.24038299700740473, 0.24038292630304336], [0.23661581196689344, 0.23661578969391794], [0.23167085295615578, 0.23167238500744142], [0.2391118938912838, 0.23911247421113044], [0.2414386997701427, 0.24143910417720643], [0.24078849983389033, 0.24078887811442248], [0.2378412314085699, 0.23784163315418141], [0.23327350313824838, 0.23327396066670483], [0.23544268485067932, 0.23544317699880474], [0.2400250410383678, 0.24002555389808383], [0.24165074179735813, 0.2416511670945031], [0.24096231343602215, 0.24096273769433657], [0.23877041468557855, 0.23877083933760893], [0.23555021622001074, 0.2355506699341517], [0.23148562505796763, 0.23148615555188543], [0.2365642226444959, 0.2365635185650663], [0.24012763992249633, 0.24012690991822855], [0.2415526587475869, 0.24155188677156736], [0.24152701493525772, 0.24152624512537313], [0.24044534312840948, 0.2404446162952404], [0.23841452317777717, 0.2384138187833888], [0.23561146436007593, 0.23561081792067104], [0.23225332768184462, 0.2322527295855677], [0.23445536601539152, 0.23443351283265082], [0.23822303125508998, 0.2382014568703769], [0.2405802990394482, 0.24055898451111832], [0.24165065200612384, 0.24162968466050216], [0.24170448700599154, 0.24168392827798668], [0.2408602974668536, 0.2408402096350611], [0.23938122777826887, 0.2393616051570429], [0.2374081674953128, 0.237389028537987], [0.23501902137029917, 0.2350003800913214], [0.23226576198874285, 0.23224762991245412], [0.23349502569390945, 0.23343657347650532], [0.23729813362881336, 0.23724006162347777], [0.2398596622748212, 0.23980220032579547], [0.24129336457796813, 0.2412366406620099], [0.24196945717593515, 0.24191357143789513], [0.24197330643632786, 0.24191833573681493], [0.2415005451667098, 0.2414465435216509], [0.24057115768044912, 0.2405181584367495], [0.23926530447083644, 0.23921332341373475], [0.23760098758690437, 0.23755005461520917], [0.23564107603661544, 0.23559119787528993], [0.23343889638581994, 0.23339007077635338], [0.2310602870053075, 0.23100661757825808], [0.23437140399612588, 0.2342830523852664], [0.2370997434325348, 0.23701205949837736], [0.23908726005084102, 0.23900034311913554], [0.2405060133119043, 0.2404199712119799], [0.2413606415123954, 0.24127558926803427], [0.24174172315117454, 0.24165774278194105], [0.2417276936054853, 0.24164485061853985], [0.24130684745146452, 0.24122521489072646], [0.24057774540685206, 0.2404973478039022], [0.23956307060460108, 0.23948393544035682], [0.23832463558806233, 0.23824677604261024], [0.236880343329551, 0.23680378345490305], [0.23526314838628343, 0.23518788057620232], [0.23348233540985547, 0.23340836474698434], [0.23155164267785988, 0.23147876667391065], [0.2329263985677705, 0.23283801725611458], [0.23570391326121634, 0.23561589848774717], [0.23796206191257344, 0.23787457453319877], [0.23970197381609842, 0.23961510577078815], [0.24091979536963168, 0.24083364703693047], [0.24173821478924673, 0.24165285958468755], [0.24222469212621006, 0.24214019116798047], [0.24238631255923462, 0.24230272306859077], [0.2422846427601903, 0.2422020022104926], [0.24197663212223364, 0.24189497067191462], [0.2414631871686814, 0.2413825283883537], [0.2407630144947821, 0.2406833709419272], [0.2399096012124752, 0.2398309845743271], [0.23889520708069195, 0.23881763234348574], [0.23774712013666568, 0.23767059928779777], [0.23646851033655245, 0.23639304371353106]], "nashconv_values": [0.046894285890346554, 0.033679469119709704, 0.024948554718948468, 0.018782029913009646, 0.01634546746288973, 0.015772449834881852, 0.01871041505007512, 0.01808133686630997, 0.016325996714305957, 0.017641263677659502, 0.016305591926660284, 0.016960897805037345, 0.016775537445633648, 0.017185576986681966, 0.016448684492622795, 0.017579673717669053, 0.01747756871496642, 0.016861534786415833, 0.01808450233182518, 0.017807241066484736, 0.0179145138653114, 0.017209572170120868, 0.017877582997433444, 0.01869502795858452, 0.018195465849814657, 0.017509153648593845, 0.017733469804897983, 0.018492438367889108, 0.018665662097607005, 0.018739673377063892, 0.01840539376402392, 0.017785824548848778, 0.018489716765900777, 0.018920677911333117, 0.01919433807485768, 0.01915854920955007, 0.01877385231117651, 0.018363845354482294, 0.01829083131533224, 0.01872474669129992, 0.01904713345021583, 0.019425319611812264, 0.01938311790545444, 0.019247051302797635, 0.01908375739990481, 0.018679337294247672, 0.018278077398127368, 0.01882384817343835, 0.019057538229112603, 0.019422337572811532, 0.019469398094733054, 0.01967295666364388, 0.01965982035600372, 0.019429123543955124, 0.019189457373953, 0.018799076867755365, 0.0186292283739814, 0.018855735533364115, 0.019065337645425257, 0.019447576289896074, 0.019608427704830955, 0.01986128551464994, 0.019868493907004126, 0.019929329533607154, 0.019760803072219835, 0.019653699071280478, 0.019461660652757173, 0.01912194563638392, 0.018907924064015896, 0.01877659254156938, 0.019099935694585846, 0.01937287206537147, 0.019547405071330876, 0.019767084729535145, 0.01995215525193006, 0.01999527089752179, 0.02012654016708265, 0.020094299627778645, 0.02010045378389952, 0.01995611251990423, 0.01987119676351229, 0.019667269303194873, 0.019447564064285355, 0.0191831931278148, 0.019047362123865513, 0.019224504156312716, 0.019370497748456783, 0.019513516943912512, 0.01975392379551033, 0.019942721819863563, 0.02005754520309172, 0.02020452448307472, 0.020322608612976856, 0.02034795297038436, 0.02036537005278652, 0.020381195602685864, 0.02028662628668007, 0.020240566303710128, 0.020088959864651257, 0.019998894834744263], "quasinashconv_values": [0.047650546956390066, 0.03458722266253372, 0.025820181663919722, 0.01944478029042182, 0.016989534930037575, 0.016501461967879272, 0.019585655406874014, 0.018878572274207694, 0.016998008953179877, 0.01850577442323284, 0.017020908683131164, 0.01779369303677783, 0.017420708164434973, 0.01802617506430529, 0.017046281372044614, 0.01834709890562161, 0.018318654098192166, 0.01747816515554404, 0.018800473927775507, 0.01862254995524662, 0.018847240996494374, 0.01782729814307296, 0.01855970019339276, 0.019442268605255775, 0.019048578112405845, 0.0183967512414433, 0.01840502970607852, 0.019244620582707928, 0.019426036087935833, 0.019560483401999756, 0.01929606175557616, 0.018405566274854956, 0.019186595476793633, 0.01966491339412088, 0.01996954303490156, 0.019947830485139567, 0.019646212411746466, 0.019260887516863695, 0.01891426485434733, 0.019429607851416064, 0.019710415366336387, 0.02015848579843782, 0.02019239691182989, 0.020082621622245667, 0.019924779062655468, 0.019472483468255364, 0.01889756843240717, 0.019458314778960678, 0.019739855770181586, 0.020095234417424945, 0.02025196635650306, 0.02047615325005686, 0.020485081590868814, 0.02024872947734252, 0.020104308302862473, 0.019541915221571615, 0.01922256893309543, 0.019462358605934704, 0.019721537638713427, 0.020178003088186625, 0.020281055394717556, 0.02059908864140464, 0.02063341640977573, 0.020720452852247384, 0.020599279115189384, 0.02048347617370283, 0.020226918110254344, 0.01999984954655093, 0.01984600152076793, 0.01938261345257017, 0.019713495271001052, 0.01997552044731693, 0.020178862738896075, 0.020485053055686597, 0.0205587611277859, 0.020792564870348584, 0.02086428548418695, 0.02086082707896786, 0.020858991928541598, 0.020748574964822963, 0.02075501176172223, 0.020503119746127507, 0.020371166778817673, 0.020135239722373188, 0.0196199413724783, 0.01983711586424214, 0.0200173178953173, 0.020104819815351282, 0.020458288289679633, 0.02066524232484221, 0.020784757702587975, 0.02092047978338088, 0.02106582590609063, 0.021137909668277832, 0.021176923695563704, 0.021175057849088408, 0.021077973605829692, 0.021074609495221774, 0.020987699793520664, 0.0208554896886822], "computation_time": [1.1478078365325928, 2.4532196521759033, 3.936532497406006, 5.31637167930603, 6.189136981964111, 7.6700520515441895, 9.010802268981934, 10.022443056106567, 11.456262111663818, 13.240870952606201, 14.392871856689453, 15.381720066070557, 16.865829944610596, 18.374577045440674, 19.623582124710083, 20.68614935874939, 21.965020179748535, 23.372929334640503, 24.30227828025818, 25.43818950653076, 26.76873540878296, 28.041125535964966, 29.40095043182373, 30.810640573501587, 32.10618758201599, 33.26899027824402, 34.14694118499756, 35.436219453811646, 36.81158638000488, 37.883461236953735, 38.91037034988403, 40.3882794380188, 41.868446350097656, 42.84877157211304, 44.47733235359192, 46.337639570236206, 47.960625648498535, 48.81406259536743, 50.19536066055298, 51.38236045837402, 52.675302505493164, 53.84442663192749, 55.330116748809814, 57.1180534362793, 58.219844341278076, 59.60885667800903, 61.131311893463135, 62.636722803115845, 63.831578731536865, 65.12588095664978, 66.3149528503418, 67.43774700164795, 68.39703893661499, 69.99911880493164, 71.31700873374939, 72.39733982086182, 73.69243788719177, 75.3022129535675, 76.3837239742279, 77.71189212799072, 79.02944326400757, 80.52588438987732, 81.57087516784668, 82.75484132766724, 84.25970125198364, 85.57495093345642, 86.5808322429657, 88.15579080581665, 89.5496678352356, 90.86077690124512, 92.06378293037415, 93.42542910575867, 94.99875521659851, 96.02019214630127, 97.43029713630676, 98.77433228492737, 100.10140347480774, 100.85459542274475, 102.24800539016724, 103.53490161895752, 104.86526131629944, 105.73433923721313, 107.03077530860901, 108.28513932228088, 109.61476445198059, 110.45790266990662, 111.6124005317688, 113.47999668121338, 115.04212069511414, 115.8263635635376, 117.00125479698181, 118.45173501968384, 119.6339750289917, 120.4654107093811, 121.61215567588806, 122.94627285003662, 124.00120902061462, 124.89955401420593, 126.10622811317444, 127.28496813774109]}, {"cfr": true, "sm": true, "shift": true, "log_actions": 12, "log_quasi": 15, "its": [100, 200, 300, 400, 500, 600, 700, 800, 900, 1000, 1100, 1200, 1300, 1400, 1500, 1600, 1700, 1800, 1900, 2000, 2100, 2200, 2300, 2400, 2500, 2600, 2700, 2800, 2900, 3000, 3100, 3200, 3300, 3400, 3500, 3600, 3700, 3800, 3900, 4000, 4100, 4200, 4300, 4400, 4500, 4600, 4700, 4800, 4900, 5000, 5100, 5200, 5300, 5400, 5500, 5600, 5700, 5800, 5900, 6000, 6100, 6200, 6300, 6400, 6500, 6600, 6700, 6800, 6900, 7000, 7100, 7200, 7300, 7400, 7500, 7600, 7700, 7800, 7900, 8000, 8100, 8200, 8300, 8400, 8500, 8600, 8700, 8800, 8900, 9000, 9100, 9200, 9300, 9400, 9500, 9600, 9700, 9800, 9900, 10000], "rewards": [[0.2434588450666136, 0.24345937059943687], [0.23416636682954453, 0.2341669671998935], [0.23204004902467695, 0.2320392260780545], [0.23580505905856874, 0.23580533919831548], [0.23711783456609636, 0.23711532722967182], [0.23413892514466972, 0.2341403660777423], [0.2341071829086686, 0.234109033596043], [0.23957141521259914, 0.23957366053913845], [0.23919268350240325, 0.23919182254816324], [0.23623420541834503, 0.23623282652140143], [0.24022071571534576, 0.2402195313860669], [0.23570908515154634, 0.23570787667989235], [0.23997415749080453, 0.23997375395727094], [0.23949570370650028, 0.2394952567887862], [0.23285651808344338, 0.2328549713800789], [0.24085445968275965, 0.24085268823481976], [0.23776153732042377, 0.23775989266842085], [0.23340483242781118, 0.23340297022832068], [0.24087499786356129, 0.24087318660878027], [0.24042585062117586, 0.24042408576396151], [0.2349875231605148, 0.23498592893078885], [0.23614413855818586, 0.23614420670670788], [0.24110367056126356, 0.2411036924382985], [0.24033461396752404, 0.24033462017339727], [0.23655614801816396, 0.23655617638962376], [0.23168244417212805, 0.2316830376654073], [0.23910648786059294, 0.23910652498614388], [0.24140990224687667, 0.24140986004927412], [0.24074105009551905, 0.2407410049684857], [0.23777554674536475, 0.23777552292641024], [0.2331961893221372, 0.23319620416972367], [0.23547655730065986, 0.2354751412702154], [0.2400272933300286, 0.2400259202267885], [0.24162172975266596, 0.24162035772897156], [0.2409096146401512, 0.24090829327725413], [0.23870158949872594, 0.23870032098228922], [0.23546799523707107, 0.23546679581120308], [0.23139748295208928, 0.2313962734501386], [0.23662070411871744, 0.23661991888715467], [0.24013627968800141, 0.24013548987641967], [0.24153324721392333, 0.2415324485353436], [0.24148351576530702, 0.2414827307295042], [0.24037956835398921, 0.2403788174267971], [0.23832838189479566, 0.23832765508427078], [0.23550886153374287, 0.23550817695680787], [0.2321371218494721, 0.2321364632893809], [0.234550372823619, 0.23455066812318048], [0.23827000292380413, 0.2382703107815136], [0.24059156285068486, 0.2405918401654486], [0.24162491957246401, 0.24162517818841944], [0.2416471764491956, 0.24164742639446732], [0.24077744322157235, 0.24077769957230732], [0.239275894099372, 0.2392761458201493], [0.23728456401899556, 0.23728481779151323], [0.23487847372339696, 0.23487873295099151], [0.23210875776593382, 0.23210901909934517], [0.2336485132609214, 0.23364839066504273], [0.23739796243176337, 0.23739781933099885], [0.23989679632970515, 0.23989664149611933], [0.2412877876543103, 0.24128762051422464], [0.24192572897658265, 0.24192555706306595], [0.2418986098293508, 0.24189843753238013], [0.24139987232534837, 0.24139970914403808], [0.24044354406458995, 0.24044338692802447], [0.23911305464488603, 0.239112901799377], [0.2374266635649866, 0.23742652229969322], [0.23544605378522343, 0.2354459212065781], [0.23322533016206137, 0.23322520179655531], [0.230973458288084, 0.23097352903230578], [0.2345652231067164, 0.23456648692902618], [0.2372210394286645, 0.23722230127007382], [0.23916020922002718, 0.2391614490656957], [0.24053108596640005, 0.24053230218947086], [0.24133748827444945, 0.2413386832449135], [0.2416809092446649, 0.24168208648163048], [0.24162611490342514, 0.24162727528982192], [0.24116808741540693, 0.24116923691723618], [0.24040805810390226, 0.24040919225549967], [0.23936307123135717, 0.2393641886949952], [0.23810010105847018, 0.2381012033628222], [0.23663201335622222, 0.23663310580332725], [0.23499120469501106, 0.23499228089937202], [0.23318847826349756, 0.23318953834090456], [0.2312360773677031, 0.23123712274731856], [0.23329265293389334, 0.23330017599476593], [0.23599623725864877, 0.23600371448670254], [0.23818489610371746, 0.23819233428718695], [0.2398449385140436, 0.23985231591884293], [0.24099360660103866, 0.24100091445581234], [0.24175797097395835, 0.2417652060616087], [0.24219047117914144, 0.2421976309671454], [0.24230100459165682, 0.2423080855325943], [0.2421607142775304, 0.2421677160391373], [0.24181576681243225, 0.2418226904039616], [0.24126300185517352, 0.24126984327179524], [0.24053070667381052, 0.2405374630315847], [0.23964415372250705, 0.23965082437046942], [0.23859694692613279, 0.23860353245850505], [0.2374192363680962, 0.23742573904445172], [0.2361124835027324, 0.23611889977901224]], "nashconv_values": [0.046893994117152116, 0.03367114261218257, 0.02496602633618117, 0.018772600982639442, 0.01634890619770446, 0.015763441598609956, 0.018707841634103273, 0.018077691314629413, 0.01632123896999782, 0.017635774270955473, 0.01629697484433318, 0.01696347503949458, 0.016777153421055624, 0.017193784322268924, 0.016441643040602916, 0.017581707292367132, 0.01746460259773075, 0.0168618766100182, 0.01808003130248742, 0.017783009313704468, 0.017926602953711623, 0.017211181408481546, 0.017882718124243913, 0.01868901887579827, 0.018166756617637947, 0.017427760202834125, 0.01773832882539042, 0.018480587641394874, 0.018640970781447497, 0.018738746301707465, 0.018396315023051668, 0.017785809658670687, 0.01847670087467429, 0.018910209153255725, 0.019183408108003286, 0.019146279177062075, 0.01873594419011182, 0.018321353547522373, 0.018278116916444764, 0.018723676074773765, 0.019031987110664533, 0.019410159133109367, 0.01937244545189476, 0.01924111022055408, 0.01905187931179403, 0.01862007601333493, 0.018267766526589735, 0.018815600822680967, 0.019040214888429108, 0.019408477725448903, 0.019452665304119265, 0.019642876211593413, 0.019637628300317622, 0.019413079642686626, 0.019173170727471878, 0.018817411273049256, 0.018615532612382996, 0.018830549360842552, 0.01906131504112471, 0.019428192982052978, 0.01958857750041329, 0.01983644225151776, 0.01982855742214501, 0.019893663522811883, 0.019724129312427646, 0.0195807315946514, 0.019376006165851223, 0.019117433241027326, 0.018900792058454408, 0.018751511984401836, 0.0190850420048177, 0.019345853401200347, 0.019516988932040763, 0.019742724657050043, 0.019910944708772416, 0.019950490900124074, 0.020078583762906332, 0.020028758043105666, 0.020043727548836182, 0.019878241892592713, 0.019787654834049095, 0.019598353971423788, 0.01934691678731898, 0.019013042816766634, 0.0190134419988523, 0.019187014708620914, 0.01932246745159602, 0.01947794638163014, 0.01971836812087585, 0.01989477641102194, 0.020003476481947058, 0.020155891846574236, 0.020257138671359975, 0.02026604142555799, 0.020293101223060717, 0.020288532511161417, 0.020185152956838315, 0.020143149316394438, 0.019972205794717063, 0.019865312556085507], "quasinashconv_values": [0.0472844745824367, 0.03410204442193843, 0.02541687499409212, 0.019113231903023664, 0.016671730035788423, 0.016087406829199347, 0.019166454455067844, 0.018485446388850663, 0.016666231583236935, 0.018067513368863253, 0.016658518580339066, 0.017411963078903803, 0.017130616305980007, 0.01760457226772466, 0.016738344897722385, 0.01796409559087314, 0.017903889106541337, 0.017169832117910233, 0.018415480209242163, 0.01818946340526445, 0.01837632260654376, 0.01753115441895814, 0.018243808705583897, 0.019086576659138016, 0.018545466869835964, 0.017861965510511946, 0.018081302711827674, 0.018861145663860768, 0.019043435184180585, 0.01916475032093784, 0.018872401073382644, 0.018098236513585997, 0.01882462443029828, 0.019290927860638074, 0.019590997446356978, 0.019565562345687182, 0.019195582135771244, 0.018735854468859475, 0.01858806419226694, 0.0190594896236366, 0.019410910896391964, 0.019793648504245365, 0.019789605130041604, 0.01967835272774776, 0.01949049250176227, 0.019091215112501864, 0.018587639389967603, 0.019151169372562477, 0.019388876255354293, 0.019780151036692117, 0.019846420187924402, 0.020042936978069303, 0.020065268932979802, 0.019838469540590653, 0.019584514065258046, 0.019238148014762813, 0.018919128513108063, 0.019121289003878272, 0.019403453702950157, 0.019751495024688814, 0.019965118226706602, 0.020217041657450724, 0.020227087593576, 0.020275277082563437, 0.020145841355350413, 0.02000338937680099, 0.019823889265707717, 0.019577954863092162, 0.019288356600757506, 0.01906639550985792, 0.01939382963911429, 0.01968601274993076, 0.01985130330442597, 0.020089297010203316, 0.02028089662404675, 0.020333163533137022, 0.020467281620714484, 0.020423342889156593, 0.02046104958919326, 0.020287235895349864, 0.02019135605204464, 0.02003024367606865, 0.019786356286564888, 0.019434258578353347, 0.01931398593190925, 0.019500734986651613, 0.019645222508905602, 0.01980850421472502, 0.020060263871781114, 0.020258071248614645, 0.020345178416307536, 0.020525566127401307, 0.020639965883032713, 0.020660292439885264, 0.020686114976028402, 0.020692302144178776, 0.02060120906945828, 0.020555261879787817, 0.02041467572401648, 0.020303759900156093], "computation_time": [5.539827823638916, 10.388677835464478, 15.43644380569458, 20.319241762161255, 25.066218852996826, 30.031574726104736, 34.888967990875244, 39.98449397087097, 45.109397172927856, 50.58793520927429, 55.4687602519989, 60.91467213630676, 66.3085470199585, 72.1668529510498, 77.25133180618286, 81.9537467956543, 86.4908435344696, 90.28080749511719, 93.73346447944641, 97.17143774032593, 100.69688963890076, 104.08235025405884, 107.41777348518372, 119.54563736915588, 123.5895893573761, 127.46073937416077, 131.19237112998962, 134.87738800048828, 138.57017183303833, 142.01460003852844, 145.4948387145996, 148.82091116905212, 152.18433809280396, 155.4836242198944, 159.17560338974, 162.93316626548767, 166.45164036750793, 170.12842226028442, 173.54984545707703, 177.0502724647522, 180.8190405368805, 184.48864150047302, 188.0970814228058, 191.3465452194214, 194.54198813438416, 197.68554830551147, 200.91293096542358, 204.03464794158936, 207.16843509674072, 210.43562626838684, 213.5115761756897, 216.11951231956482, 218.70221638679504, 221.4412224292755, 224.14117527008057, 226.63922834396362, 228.92231726646423, 231.40597128868103, 233.65820002555847, 236.76626920700073, 239.16984629631042, 241.8064112663269, 244.33735537528992, 246.8807361125946, 249.47685527801514, 252.07911562919617, 254.39403796195984, 256.5861608982086, 258.7374179363251, 260.9745578765869, 262.6778299808502, 264.3928961753845, 266.1203112602234, 267.8927080631256, 269.59445810317993, 271.2564311027527, 272.98286294937134, 274.72958421707153, 276.5087809562683, 278.2075340747833, 279.94203782081604, 281.85960483551025, 283.55195713043213, 285.32059693336487, 287.0491728782654, 288.94724917411804, 290.6946485042572, 292.54296231269836, 294.29723501205444, 296.2743151187897, 298.09634709358215, 299.874773979187, 301.72765040397644, 303.5894422531128, 305.4855053424835, 307.15965032577515, 308.85821318626404, 310.67850518226624, 312.40274143218994, 314.2455213069916]}]

==> rm_sol.json <==
{"it": 40960000, "a1": [0.0, 0.00024417043096081065, 0.0004883408619216213, 0.000732511292882432, 0.0009766817238432426, 0.0012208521548040532, 0.001465022585764864, 0.0017091930167256746, 0.001953363447686485, 0.0021975338786472958, 0.0024417043096081063, 0.002685874740568917, 0.002930045171529728, 0.0031742156024905386, 0.003418386033451349, 0.0036625564644121597, 0.00390672689537297, 0.004150897326333781, 0.0043950677572945915, 0.004639238188255402, 0.004883408619216213, 0.005127579050177023, 0.005371749481137834, 0.0056159199120986445, 0.005860090343059456, 0.0061042607740202665, 0.006348431204981077, 0.006592601635941888, 0.006836772066902698, 0.007080942497863509, 0.0073251129288243195, 0.00756928335978513, 0.00781345379074594, 0.008057624221706751, 0.008301794652667562, 0.008545965083628372, 0.008790135514589183, 0.009034305945549994, 0.009278476376510804, 0.009522646807471615, 0.009766817238432425, 0.010010987669393236, 0.010255158100354047, 0.010499328531314857, 0.010743498962275668, 0.010987669393236478, 0.011231839824197289, 0.0114760102551581, 0.011720180686118912, 0.011964351117079722, 0.012208521548040533, 0.012452691979001344, 0.012696862409962154, 0.012941032840922965, 0.013185203271883775, 0.013429373702844586, 0.013673544133805397, 0.013917714564766207, 0.014161884995727018, 0.014406055426687828, 0.014650225857648639, 0.01489439628860945, 0.01513856671957026, 0.01538273715053107, 0.01562690758149188, 0.015871078012452692, 0.016115248443413503, 0.016359418874374313, 0.016603589305335124, 0.016847759736295934, 0.017091930167256745, 0.017336100598217555, 0.017580271029178366, 0.017824441460139177, 0.018068611891099987, 0.018312782322060798, 0.01855695275302161, 0.01880112318398242, 0.01904529361494323, 0.01928946404590404, 0.01953363447686485, 0.01977780490782566, 0.020021975338786472, 0.020266145769747283, 0.020510316200708093, 0.020754486631668904, 0.020998657062629714, 0.021242827493590525, 0.021486997924551336, 0.021731168355512146, 0.021975338786472957, 0.022219509217433767, 0.022463679648394578, 0.02270785007935539, 0.0229520205103162, 0.02319619094127701, 0.023440361372237824, 0.023684531803198634, 0.023928702234159445, 0.024172872665120256, 0.024417043096081066, 0.024661213527041877, 0.024905383958002687, 0.025149554388963498, 0.02539372481992431, 0.02563789525088512, 0.02588206568184593, 0.02612623611280674, 0.02637040654376755, 0.02661457697472836, 0.026858747405689172, 0.027102917836649983, 0.027347088267610793, 0.027591258698571604, 0.027835429129532414, 0.028079599560493225, 0.028323769991454036, 0.028567940422414846, 0.028812110853375657, 0.029056281284336467, 0.029300451715297278, 0.02954462214625809, 0.0297887925772189, 0.03003296300817971, 0.03027713343914052, 0.03052130387010133, 0.03076547430106214, 0.031009644732022952, 0.03125381516298376, 0.03149798559394457, 0.031742156024905384, 0.031986326455866194, 0.032230496886827005, 0.032474667317787816, 0.032718837748748626, 0.03296300817970944, 0.03320717861067025, 0.03345134904163106, 0.03369551947259187, 0.03393968990355268, 0.03418386033451349, 0.0344280307654743, 0.03467220119643511, 0.03491637162739592, 0.03516054205835673, 0.03540471248931754, 0.03564888292027835, 0.035893053351239164, 0.036137223782199974, 0.036381394213160785, 0.036625564644121596, 0.036869735075082406, 0.03711390550604322, 0.03735807593700403, 0.03760224636796484, 0.03784641679892565, 0.03809058722988646, 0.03833475766084727, 0.03857892809180808, 0.03882309852276889, 0.0390672689537297, 0.03931143938469051, 0.03955560981565132, 0.03979978024661213, 0.040043950677572944, 0.040288121108533755, 0.040532291539494565, 0.040776461970455376, 0.041020632401416186, 0.041264802832377, 0.04150897326333781, 0.04175314369429862, 0.04199731412525943, 0.04224148455622024, 0.04248565498718105, 0.04272982541814186, 0.04297399584910267, 0.04321816628006348, 0.04346233671102429, 0.0437065071419851, 0.04395067757294591, 0.044194848003906724, 0.044439018434867535, 0.044683188865828345, 0.044927359296789156, 0.045171529727749966, 0.04541570015871078, 0.04565987058967159, 0.0459040410206324, 0.04614821145159321, 0.04639238188255402, 0.04663655231351483, 0.04688072274447565, 0.04712489317543646, 0.04736906360639727, 0.04761323403735808, 0.04785740446831889, 0.0481015748992797, 0.04834574533024051, 0.04858991576120132, 0.04883408619216213, 0.04907825662312294, 0.04932242705408375, 0.049566597485044564, 0.049810767916005375, 0.050054938346966185, 0.050299108777926996, 0.050543279208887806, 0.05078744963984862, 0.05103162007080943, 0.05127579050177024, 0.05151996093273105, 0.05176413136369186, 0.05200830179465267, 0.05225247222561348, 0.05249664265657429, 0.0527408130875351, 0.05298498351849591, 0.05322915394945672, 0.05347332438041753, 0.053717494811378344, 0.053961665242339155, 0.054205835673299965, 0.054450006104260776, 0.054694176535221586, 0.0549383469661824, 0.05518251739714321, 0.05542668782810402, 0.05567085825906483, 0.05591502869002564, 0.05615919912098645, 0.05640336955194726, 0.05664753998290807, 0.05689171041386888, 0.05713588084482969, 0.0573800512757905, 0.057624221706751313, 0.057868392137712124, 0.058112562568672935, 0.058356732999633745, 0.058600903430594556, 0.058845073861555366, 0.05908924429251618, 0.05933341472347699, 0.0595775851544378, 0.05982175558539861, 0.06006592601635942, 0.06031009644732023, 0.06055426687828104, 0.06079843730924185, 0.06104260774020266, 0.06128677817116347, 0.06153094860212428, 0.061775119033085094, 0.062019289464045904, 0.062263459895006715, 0.06250763032596753, 0.06275180075692834, 0.06299597118788915, 0.06324014161884996, 0.06348431204981077, 0.06372848248077158, 0.06397265291173239, 0.0642168233426932, 0.06446099377365401, 0.06470516420461482, 0.06494933463557563, 0.06519350506653644, 0.06543767549749725, 0.06568184592845806, 0.06592601635941887, 0.06617018679037968, 0.0664143572213405, 0.0666585276523013, 0.06690269808326212, 0.06714686851422293, 0.06739103894518374, 0.06763520937614455, 0.06787937980710536, 0.06812355023806617, 0.06836772066902698, 0.06861189109998779, 0.0688560615309486, 0.06910023196190941, 0.06934440239287022, 0.06958857282383103, 0.06983274325479184, 0.07007691368575265, 0.07032108411671346, 0.07056525454767427, 0.07080942497863509, 0.0710535954095959, 0.0712977658405567, 0.07154193627151752, 0.07178610670247833, 0.07203027713343914, 0.07227444756439995, 0.07251861799536076, 0.07276278842632157, 0.07300695885728238, 0.07325112928824319, 0.073495299719204, 0.07373947015016481, 0.07398364058112562, 0.07422781101208643, 0.07447198144304724, 0.07471615187400805, 0.07496032230496887, 0.07520449273592968, 0.07544866316689049, 0.0756928335978513, 0.07593700402881211, 0.07618117445977292, 0.07642534489073373, 0.07666951532169454, 0.07691368575265535, 0.07715785618361616, 0.07740202661457697, 0.07764619704553778, 0.07789036747649859, 0.0781345379074594, 0.07837870833842021, 0.07862287876938102, 0.07886704920034183, 0.07911121963130265, 0.07935539006226346, 0.07959956049322427, 0.07984373092418508, 0.08008790135514589, 0.0803320717861067, 0.08057624221706751, 0.08082041264802832, 0.08106458307898913, 0.08130875350994994, 0.08155292394091075, 0.08179709437187156, 0.08204126480283237, 0.08228543523379318, 0.082529605664754, 0.0827737760957148, 0.08301794652667562, 0.08326211695763643, 0.08350628738859724, 0.08375045781955805, 0.08399462825051886, 0.08423879868147967, 0.08448296911244048, 0.08472713954340129, 0.0849713099743621, 0.08521548040532291, 0.08545965083628372, 0.08570382126724453, 0.08594799169820534, 0.08619216212916615, 0.08643633256012696, 0.08668050299108777, 0.08692467342204858, 0.0871688438530094, 0.0874130142839702, 0.08765718471493102, 0.08790135514589183, 0.08814552557685264, 0.08838969600781345, 0.08863386643877426, 0.08887803686973507, 0.08912220730069588, 0.08936637773165669, 0.0896105481626175, 0.08985471859357831, 0.09009888902453912, 0.09034305945549993, 0.09058722988646074, 0.09083140031742155, 0.09107557074838236, 0.09131974117934318, 0.09156391161030399, 0.0918080820412648, 0.0920522524722256, 0.09229642290318642, 0.09254059333414723, 0.09278476376510804, 0.09302893419606885, 0.09327310462702966, 0.09351727505799047, 0.0937614454889513, 0.0940056159199121, 0.09424978635087292, 0.09449395678183373, 0.09473812721279454, 0.09498229764375535, 0.09522646807471616, 0.09547063850567697, 0.09571480893663778, 0.09595897936759859, 0.0962031497985594, 0.09644732022952021, 0.09669149066048102, 0.09693566109144183, 0.09717983152240264, 0.09742400195336345, 0.09766817238432426, 0.09791234281528507, 0.09815651324624589, 0.0984006836772067, 0.0986448541081675, 0.09888902453912832, 0.09913319497008913, 0.09937736540104994, 0.09962153583201075, 0.09986570626297156, 0.10010987669393237, 0.10035404712489318, 0.10059821755585399, 0.1008423879868148, 0.10108655841777561, 0.10133072884873642, 0.10157489927969723, 0.10181906971065804, 0.10206324014161886, 0.10230741057257967, 0.10255158100354048, 0.10279575143450129, 0.1030399218654621, 0.10328409229642291, 0.10352826272738372, 0.10377243315834453, 0.10401660358930534, 0.10426077402026615, 0.10450494445122696, 0.10474911488218777, 0.10499328531314858, 0.10523745574410939, 0.1054816261750702, 0.10572579660603101, 0.10596996703699182, 0.10621413746795264, 0.10645830789891345, 0.10670247832987426, 0.10694664876083507, 0.10719081919179588, 0.10743498962275669, 0.1076791600537175, 0.10792333048467831, 0.10816750091563912, 0.10841167134659993, 0.10865584177756074, 0.10890001220852155, 0.10914418263948236, 0.10938835307044317, 0.10963252350140398, 0.1098766939323648, 0.1101208643633256, 0.11036503479428642, 0.11060920522524723, 0.11085337565620804, 0.11109754608716885, 0.11134171651812966, 0.11158588694909047, 0.11183005738005128, 0.11207422781101209, 0.1123183982419729, 0.11256256867293371, 0.11280673910389452, 0.11305090953485533, 0.11329507996581614, 0.11353925039677695, 0.11378342082773776, 0.11402759125869857, 0.11427176168965938, 0.1145159321206202, 0.114760102551581, 0.11500427298254182, 0.11524844341350263, 0.11549261384446344, 0.11573678427542425, 0.11598095470638506, 0.11622512513734587, 0.11646929556830668, 0.11671346599926749, 0.1169576364302283, 0.11720180686118911, 0.11744597729214992, 0.11769014772311073, 0.11793431815407154, 0.11817848858503235, 0.11842265901599316, 0.11866682944695398, 0.11891099987791479, 0.1191551703088756, 0.11939934073983641, 0.11964351117079722, 0.11988768160175803, 0.12013185203271884, 0.12037602246367965, 0.12062019289464046, 0.12086436332560127, 0.12110853375656208, 0.12135270418752289, 0.1215968746184837, 0.12184104504944451, 0.12208521548040532, 0.12232938591136613, 0.12257355634232694, 0.12281772677328776, 0.12306189720424857, 0.12330606763520938, 0.12355023806617019, 0.123794408497131, 0.12403857892809181, 0.12428274935905262, 0.12452691979001343, 0.12477109022097424, 0.12501526065193505, 0.12525943108289586, 0.12550360151385667, 0.12574777194481748, 0.1259919423757783, 0.1262361128067391, 0.12648028323769991, 0.12672445366866072, 0.12696862409962154, 0.12721279453058235, 0.12745696496154316, 0.12770113539250397, 0.12794530582346478, 0.1281894762544256, 0.1284336466853864, 0.1286778171163472, 0.12892198754730802, 0.12916615797826883, 0.12941032840922964, 0.12965449884019045, 0.12989866927115126, 0.13014283970211207, 0.13038701013307288, 0.1306311805640337, 0.1308753509949945, 0.13111952142595532, 0.13136369185691613, 0.13160786228787694, 0.13185203271883775, 0.13209620314979856, 0.13234037358075937, 0.13258454401172018, 0.132828714442681, 0.1330728848736418, 0.1333170553046026, 0.13356122573556342, 0.13380539616652423, 0.13404956659748504, 0.13429373702844585, 0.13453790745940666, 0.13478207789036747, 0.13502624832132828, 0.1352704187522891, 0.1355145891832499, 0.13575875961421072, 0.13600293004517153, 0.13624710047613234, 0.13649127090709315, 0.13673544133805396, 0.13697961176901477, 0.13722378219997558, 0.1374679526309364, 0.1377121230618972, 0.137956293492858, 0.13820046392381882, 0.13844463435477963, 0.13868880478574044, 0.13893297521670125, 0.13917714564766206, 0.13942131607862288, 0.1396654865095837, 0.1399096569405445, 0.1401538273715053, 0.14039799780246612, 0.14064216823342693, 0.14088633866438774, 0.14113050909534855, 0.14137467952630936, 0.14161884995727017, 0.14186302038823098, 0.1421071908191918, 0.1423513612501526, 0.1425955316811134, 0.14283970211207422, 0.14308387254303503, 0.14332804297399585, 0.14357221340495666, 0.14381638383591747, 0.14406055426687828, 0.1443047246978391, 0.1445488951287999, 0.1447930655597607, 0.14503723599072152, 0.14528140642168233, 0.14552557685264314, 0.14576974728360395, 0.14601391771456476, 0.14625808814552557, 0.14650225857648638, 0.1467464290074472, 0.146990599438408, 0.14723476986936881, 0.14747894030032963, 0.14772311073129044, 0.14796728116225125, 0.14821145159321206, 0.14845562202417287, 0.14869979245513368, 0.1489439628860945, 0.1491881333170553, 0.1494323037480161, 0.14967647417897692, 0.14992064460993773, 0.15016481504089854, 0.15040898547185935, 0.15065315590282016, 0.15089732633378097, 0.15114149676474178, 0.1513856671957026, 0.1516298376266634, 0.15187400805762422, 0.15211817848858503, 0.15236234891954584, 0.15260651935050665, 0.15285068978146746, 0.15309486021242827, 0.15333903064338908, 0.1535832010743499, 0.1538273715053107, 0.1540715419362715, 0.15431571236723232, 0.15455988279819313, 0.15480405322915394, 0.15504822366011475, 0.15529239409107556, 0.15553656452203637, 0.15578073495299719, 0.156024905383958, 0.1562690758149188, 0.15651324624587962, 0.15675741667684043, 0.15700158710780124, 0.15724575753876205, 0.15748992796972286, 0.15773409840068367, 0.15797826883164448, 0.1582224392626053, 0.1584666096935661, 0.1587107801245269, 0.15895495055548772, 0.15919912098644853, 0.15944329141740934, 0.15968746184837015, 0.15993163227933097, 0.16017580271029178, 0.1604199731412526, 0.1606641435722134, 0.1609083140031742, 0.16115248443413502, 0.16139665486509583, 0.16164082529605664, 0.16188499572701745, 0.16212916615797826, 0.16237333658893907, 0.16261750701989988, 0.1628616774508607, 0.1631058478818215, 0.1633500183127823, 0.16359418874374312, 0.16383835917470393, 0.16408252960566475, 0.16432670003662556, 0.16457087046758637, 0.16481504089854718, 0.165059211329508, 0.1653033817604688, 0.1655475521914296, 0.16579172262239042, 0.16603589305335123, 0.16628006348431204, 0.16652423391527285, 0.16676840434623366, 0.16701257477719447, 0.16725674520815528, 0.1675009156391161, 0.1677450860700769, 0.16798925650103771, 0.16823342693199853, 0.16847759736295934, 0.16872176779392015, 0.16896593822488096, 0.16921010865584177, 0.16945427908680258, 0.1696984495177634, 0.1699426199487242, 0.170186790379685, 0.17043096081064582, 0.17067513124160663, 0.17091930167256744, 0.17116347210352825, 0.17140764253448906, 0.17165181296544987, 0.17189598339641068, 0.1721401538273715, 0.1723843242583323, 0.17262849468929312, 0.17287266512025393, 0.17311683555121474, 0.17336100598217555, 0.17360517641313636, 0.17384934684409717, 0.17409351727505798, 0.1743376877060188, 0.1745818581369796, 0.1748260285679404, 0.17507019899890122, 0.17531436942986203, 0.17555853986082284, 0.17580271029178365, 0.17604688072274446, 0.17629105115370527, 0.17653522158466609, 0.1767793920156269, 0.1770235624465877, 0.17726773287754852, 0.17751190330850933, 0.17775607373947014, 0.17800024417043095, 0.17824441460139176, 0.17848858503235257, 0.17873275546331338, 0.1789769258942742, 0.179221096325235, 0.1794652667561958, 0.17970943718715662, 0.17995360761811743, 0.18019777804907824, 0.18044194848003905, 0.18068611891099987, 0.18093028934196068, 0.1811744597729215, 0.1814186302038823, 0.1816628006348431, 0.18190697106580392, 0.18215114149676473, 0.18239531192772554, 0.18263948235868635, 0.18288365278964716, 0.18312782322060797, 0.18337199365156878, 0.1836161640825296, 0.1838603345134904, 0.1841045049444512, 0.18434867537541202, 0.18459284580637284, 0.18483701623733365, 0.18508118666829446, 0.18532535709925527, 0.18556952753021608, 0.1858136979611769, 0.1860578683921377, 0.1863020388230985, 0.18654620925405932, 0.18679037968502013, 0.18703455011598094, 0.18727872054694175, 0.1875228909779026, 0.1877670614088634, 0.1880112318398242, 0.18825540227078502, 0.18849957270174583, 0.18874374313270664, 0.18898791356366745, 0.18923208399462826, 0.18947625442558907, 0.18972042485654989, 0.1899645952875107, 0.1902087657184715, 0.19045293614943232, 0.19069710658039313, 0.19094127701135394, 0.19118544744231475, 0.19142961787327556, 0.19167378830423637, 0.19191795873519718, 0.192162129166158, 0.1924062995971188, 0.1926504700280796, 0.19289464045904042, 0.19313881089000123, 0.19338298132096204, 0.19362715175192285, 0.19387132218288367, 0.19411549261384448, 0.1943596630448053, 0.1946038334757661, 0.1948480039067269, 0.19509217433768772, 0.19533634476864853, 0.19558051519960934, 0.19582468563057015, 0.19606885606153096, 0.19631302649249177, 0.19655719692345258, 0.1968013673544134, 0.1970455377853742, 0.197289708216335, 0.19753387864729582, 0.19777804907825663, 0.19802221950921745, 0.19826638994017826, 0.19851056037113907, 0.19875473080209988, 0.1989989012330607, 0.1992430716640215, 0.1994872420949823, 0.19973141252594312, 0.19997558295690393, 0.20021975338786474, 0.20046392381882555, 0.20070809424978636, 0.20095226468074717, 0.20119643511170798, 0.2014406055426688, 0.2016847759736296, 0.20192894640459041, 0.20217311683555123, 0.20241728726651204, 0.20266145769747285, 0.20290562812843366, 0.20314979855939447, 0.20339396899035528, 0.2036381394213161, 0.2038823098522769, 0.2041264802832377, 0.20437065071419852, 0.20461482114515933, 0.20485899157612014, 0.20510316200708095, 0.20534733243804176, 0.20559150286900257, 0.20583567329996338, 0.2060798437309242, 0.206324014161885, 0.20656818459284582, 0.20681235502380663, 0.20705652545476744, 0.20730069588572825, 0.20754486631668906, 0.20778903674764987, 0.20803320717861068, 0.2082773776095715, 0.2085215480405323, 0.2087657184714931, 0.20900988890245392, 0.20925405933341473, 0.20949822976437554, 0.20974240019533635, 0.20998657062629716, 0.21023074105725797, 0.21047491148821879, 0.2107190819191796, 0.2109632523501404, 0.21120742278110122, 0.21145159321206203, 0.21169576364302284, 0.21193993407398365, 0.21218410450494446, 0.21242827493590527, 0.21267244536686608, 0.2129166157978269, 0.2131607862287877, 0.2134049566597485, 0.21364912709070932, 0.21389329752167013, 0.21413746795263094, 0.21438163838359175, 0.21462580881455257, 0.21486997924551338, 0.2151141496764742, 0.215358320107435, 0.2156024905383958, 0.21584666096935662, 0.21609083140031743, 0.21633500183127824, 0.21657917226223905, 0.21682334269319986, 0.21706751312416067, 0.21731168355512148, 0.2175558539860823, 0.2178000244170431, 0.2180441948480039, 0.21828836527896472, 0.21853253570992554, 0.21877670614088635, 0.21902087657184716, 0.21926504700280797, 0.21950921743376878, 0.2197533878647296, 0.2199975582956904, 0.2202417287266512, 0.22048589915761202, 0.22073006958857283, 0.22097424001953364, 0.22121841045049445, 0.22146258088145526, 0.22170675131241607, 0.22195092174337688, 0.2221950921743377, 0.2224392626052985, 0.22268343303625932, 0.22292760346722013, 0.22317177389818094, 0.22341594432914175, 0.22366011476010256, 0.22390428519106337, 0.22414845562202418, 0.224392626052985, 0.2246367964839458, 0.2248809669149066, 0.22512513734586742, 0.22536930777682823, 0.22561347820778904, 0.22585764863874985, 0.22610181906971066, 0.22634598950067147, 0.22659015993163228, 0.2268343303625931, 0.2270785007935539, 0.22732267122451472, 0.22756684165547553, 0.22781101208643634, 0.22805518251739715, 0.22829935294835796, 0.22854352337931877, 0.22878769381027958, 0.2290318642412404, 0.2292760346722012, 0.229520205103162, 0.22976437553412282, 0.23000854596508363, 0.23025271639604444, 0.23049688682700525, 0.23074105725796606, 0.23098522768892688, 0.23122939811988769, 0.2314735685508485, 0.2317177389818093, 0.23196190941277012, 0.23220607984373093, 0.23245025027469174, 0.23269442070565255, 0.23293859113661336, 0.23318276156757417, 0.23342693199853498, 0.2336711024294958, 0.2339152728604566, 0.2341594432914174, 0.23440361372237822, 0.23464778415333903, 0.23489195458429984, 0.23513612501526066, 0.23538029544622147, 0.23562446587718228, 0.2358686363081431, 0.2361128067391039, 0.2363569771700647, 0.23660114760102552, 0.23684531803198633, 0.23708948846294714, 0.23733365889390795, 0.23757782932486876, 0.23782199975582957, 0.23806617018679038, 0.2383103406177512, 0.238554511048712, 0.23879868147967281, 0.23904285191063362, 0.23928702234159444, 0.23953119277255525, 0.23977536320351606, 0.24001953363447687, 0.24026370406543768, 0.2405078744963985, 0.2407520449273593, 0.2409962153583201, 0.24124038578928092, 0.24148455622024173, 0.24172872665120254, 0.24197289708216335, 0.24221706751312416, 0.24246123794408497, 0.24270540837504578, 0.2429495788060066, 0.2431937492369674, 0.24343791966792822, 0.24368209009888903, 0.24392626052984984, 0.24417043096081065, 0.24441460139177146, 0.24465877182273227, 0.24490294225369308, 0.2451471126846539, 0.2453912831156147, 0.2456354535465755, 0.24587962397753632, 0.24612379440849713, 0.24636796483945794, 0.24661213527041875, 0.24685630570137956, 0.24710047613234037, 0.24734464656330118, 0.247588816994262, 0.2478329874252228, 0.24807715785618362, 0.24832132828714443, 0.24856549871810524, 0.24880966914906605, 0.24905383958002686, 0.24929801001098767, 0.24954218044194848, 0.2497863508729093, 0.2500305213038701, 0.2502746917348309, 0.2505188621657917, 0.25076303259675253, 0.25100720302771334, 0.25125137345867415, 0.25149554388963496, 0.2517397143205958, 0.2519838847515566, 0.2522280551825174, 0.2524722256134782, 0.252716396044439, 0.25296056647539983, 0.25320473690636064, 0.25344890733732145, 0.25369307776828226, 0.25393724819924307, 0.2541814186302039, 0.2544255890611647, 0.2546697594921255, 0.2549139299230863, 0.2551581003540471, 0.25540227078500793, 0.25564644121596874, 0.25589061164692956, 0.25613478207789037, 0.2563789525088512, 0.256623122939812, 0.2568672933707728, 0.2571114638017336, 0.2573556342326944, 0.25759980466365523, 0.25784397509461604, 0.25808814552557685, 0.25833231595653766, 0.25857648638749847, 0.2588206568184593, 0.2590648272494201, 0.2593089976803809, 0.2595531681113417, 0.2597973385423025, 0.26004150897326334, 0.26028567940422415, 0.26052984983518496, 0.26077402026614577, 0.2610181906971066, 0.2612623611280674, 0.2615065315590282, 0.261750701989989, 0.2619948724209498, 0.26223904285191063, 0.26248321328287144, 0.26272738371383225, 0.26297155414479306, 0.2632157245757539, 0.2634598950067147, 0.2637040654376755, 0.2639482358686363, 0.2641924062995971, 0.2644365767305579, 0.26468074716151874, 0.26492491759247955, 0.26516908802344036, 0.26541325845440117, 0.265657428885362, 0.2659015993163228, 0.2661457697472836, 0.2663899401782444, 0.2666341106092052, 0.26687828104016603, 0.26712245147112684, 0.26736662190208765, 0.26761079233304846, 0.2678549627640093, 0.2680991331949701, 0.2683433036259309, 0.2685874740568917, 0.2688316444878525, 0.2690758149188133, 0.26931998534977414, 0.26956415578073495, 0.26980832621169576, 0.27005249664265657, 0.2702966670736174, 0.2705408375045782, 0.270785007935539, 0.2710291783664998, 0.2712733487974606, 0.27151751922842143, 0.27176168965938224, 0.27200586009034305, 0.27225003052130387, 0.2724942009522647, 0.2727383713832255, 0.2729825418141863, 0.2732267122451471, 0.2734708826761079, 0.27371505310706873, 0.27395922353802954, 0.27420339396899035, 0.27444756439995116, 0.27469173483091197, 0.2749359052618728, 0.2751800756928336, 0.2754242461237944, 0.2756684165547552, 0.275912586985716, 0.27615675741667683, 0.27640092784763765, 0.27664509827859846, 0.27688926870955927, 0.2771334391405201, 0.2773776095714809, 0.2776217800024417, 0.2778659504334025, 0.2781101208643633, 0.27835429129532413, 0.27859846172628494, 0.27884263215724575, 0.27908680258820656, 0.2793309730191674, 0.2795751434501282, 0.279819313881089, 0.2800634843120498, 0.2803076547430106, 0.2805518251739714, 0.28079599560493224, 0.28104016603589305, 0.28128433646685386, 0.28152850689781467, 0.2817726773287755, 0.2820168477597363, 0.2822610181906971, 0.2825051886216579, 0.2827493590526187, 0.28299352948357953, 0.28323769991454034, 0.28348187034550115, 0.28372604077646196, 0.2839702112074228, 0.2842143816383836, 0.2844585520693444, 0.2847027225003052, 0.284946892931266, 0.2851910633622268, 0.28543523379318764, 0.28567940422414845, 0.28592357465510926, 0.28616774508607007, 0.2864119155170309, 0.2866560859479917, 0.2869002563789525, 0.2871444268099133, 0.2873885972408741, 0.28763276767183493, 0.28787693810279574, 0.28812110853375655, 0.28836527896471736, 0.2886094493956782, 0.288853619826639, 0.2890977902575998, 0.2893419606885606, 0.2895861311195214, 0.28983030155048223, 0.29007447198144304, 0.29031864241240385, 0.29056281284336466, 0.29080698327432547, 0.2910511537052863, 0.2912953241362471, 0.2915394945672079, 0.2917836649981687, 0.2920278354291295, 0.29227200586009033, 0.29251617629105114, 0.29276034672201195, 0.29300451715297277, 0.2932486875839336, 0.2934928580148944, 0.2937370284458552, 0.293981198876816, 0.2942253693077768, 0.29446953973873763, 0.29471371016969844, 0.29495788060065925, 0.29520205103162006, 0.29544622146258087, 0.2956903918935417, 0.2959345623245025, 0.2961787327554633, 0.2964229031864241, 0.2966670736173849, 0.29691124404834573, 0.29715541447930655, 0.29739958491026736, 0.29764375534122817, 0.297887925772189, 0.2981320962031498, 0.2983762666341106, 0.2986204370650714, 0.2988646074960322, 0.29910877792699303, 0.29935294835795384, 0.29959711878891465, 0.29984128921987546, 0.3000854596508363, 0.3003296300817971, 0.3005738005127579, 0.3008179709437187, 0.3010621413746795, 0.3013063118056403, 0.30155048223660114, 0.30179465266756195, 0.30203882309852276, 0.30228299352948357, 0.3025271639604444, 0.3027713343914052, 0.303015504822366, 0.3032596752533268, 0.3035038456842876, 0.30374801611524843, 0.30399218654620924, 0.30423635697717005, 0.30448052740813086, 0.3047246978390917, 0.3049688682700525, 0.3052130387010133, 0.3054572091319741, 0.3057013795629349, 0.3059455499938957, 0.30618972042485654, 0.30643389085581735, 0.30667806128677816, 0.30692223171773897, 0.3071664021486998, 0.3074105725796606, 0.3076547430106214, 0.3078989134415822, 0.308143083872543, 0.30838725430350383, 0.30863142473446464, 0.30887559516542545, 0.30911976559638626, 0.3093639360273471, 0.3096081064583079, 0.3098522768892687, 0.3100964473202295, 0.3103406177511903, 0.31058478818215113, 0.31082895861311194, 0.31107312904407275, 0.31131729947503356, 0.31156146990599437, 0.3118056403369552, 0.312049810767916, 0.3122939811988768, 0.3125381516298376, 0.3127823220607984, 0.31302649249175923, 0.31327066292272004, 0.31351483335368086, 0.31375900378464167, 0.3140031742156025, 0.3142473446465633, 0.3144915150775241, 0.3147356855084849, 0.3149798559394457, 0.31522402637040653, 0.31546819680136734, 0.31571236723232815, 0.31595653766328896, 0.31620070809424977, 0.3164448785252106, 0.3166890489561714, 0.3169332193871322, 0.317177389818093, 0.3174215602490538, 0.31766573068001464, 0.31790990111097545, 0.31815407154193626, 0.31839824197289707, 0.3186424124038579, 0.3188865828348187, 0.3191307532657795, 0.3193749236967403, 0.3196190941277011, 0.31986326455866193, 0.32010743498962274, 0.32035160542058355, 0.32059577585154436, 0.3208399462825052, 0.321084116713466, 0.3213282871444268, 0.3215724575753876, 0.3218166280063484, 0.3220607984373092, 0.32230496886827004, 0.32254913929923085, 0.32279330973019166, 0.32303748016115247, 0.3232816505921133, 0.3235258210230741, 0.3237699914540349, 0.3240141618849957, 0.3242583323159565, 0.32450250274691733, 0.32474667317787814, 0.32499084360883895, 0.32523501403979976, 0.3254791844707606, 0.3257233549017214, 0.3259675253326822, 0.326211695763643, 0.3264558661946038, 0.3267000366255646, 0.32694420705652544, 0.32718837748748625, 0.32743254791844706, 0.32767671834940787, 0.3279208887803687, 0.3281650592113295, 0.3284092296422903, 0.3286534000732511, 0.3288975705042119, 0.32914174093517273, 0.32938591136613354, 0.32963008179709435, 0.32987425222805516, 0.330118422659016, 0.3303625930899768, 0.3306067635209376, 0.3308509339518984, 0.3310951043828592, 0.33133927481382003, 0.33158344524478084, 0.33182761567574165, 0.33207178610670246, 0.33231595653766327, 0.3325601269686241, 0.3328042973995849, 0.3330484678305457, 0.3332926382615065, 0.3335368086924673, 0.33378097912342813, 0.33402514955438894, 0.33426931998534976, 0.33451349041631057, 0.3347576608472714, 0.3350018312782322, 0.335246001709193, 0.3354901721401538, 0.3357343425711146, 0.33597851300207543, 0.33622268343303624, 0.33646685386399705, 0.33671102429495786, 0.33695519472591867, 0.3371993651568795, 0.3374435355878403, 0.3376877060188011, 0.3379318764497619, 0.3381760468807227, 0.33842021731168354, 0.33866438774264435, 0.33890855817360516, 0.33915272860456597, 0.3393968990355268, 0.3396410694664876, 0.3398852398974484, 0.3401294103284092, 0.34037358075937, 0.34061775119033083, 0.34086192162129164, 0.34110609205225245, 0.34135026248321326, 0.3415944329141741, 0.3418386033451349, 0.3420827737760957, 0.3423269442070565, 0.3425711146380173, 0.3428152850689781, 0.34305945549993894, 0.34330362593089975, 0.34354779636186056, 0.34379196679282137, 0.3440361372237822, 0.344280307654743, 0.3445244780857038, 0.3447686485166646, 0.3450128189476254, 0.34525698937858623, 0.34550115980954704, 0.34574533024050785, 0.34598950067146866, 0.3462336711024295, 0.3464778415333903, 0.3467220119643511, 0.3469661823953119, 0.3472103528262727, 0.3474545232572335, 0.34769869368819434, 0.34794286411915515, 0.34818703455011596, 0.34843120498107677, 0.3486753754120376, 0.3489195458429984, 0.3491637162739592, 0.34940788670492, 0.3496520571358808, 0.34989622756684163, 0.35014039799780244, 0.35038456842876325, 0.35062873885972407, 0.3508729092906849, 0.3511170797216457, 0.3513612501526065, 0.3516054205835673, 0.3518495910145281, 0.35209376144548893, 0.35233793187644974, 0.35258210230741055, 0.35282627273837136, 0.35307044316933217, 0.353314613600293, 0.3535587840312538, 0.3538029544622146, 0.3540471248931754, 0.3542912953241362, 0.35453546575509703, 0.35477963618605785, 0.35502380661701866, 0.35526797704797947, 0.3555121474789403, 0.3557563179099011, 0.3560004883408619, 0.3562446587718227, 0.3564888292027835, 0.35673299963374433, 0.35697717006470514, 0.35722134049566595, 0.35746551092662676, 0.35770968135758757, 0.3579538517885484, 0.3581980222195092, 0.35844219265047, 0.3586863630814308, 0.3589305335123916, 0.35917470394335244, 0.35941887437431325, 0.35966304480527406, 0.35990721523623487, 0.3601513856671957, 0.3603955560981565, 0.3606397265291173, 0.3608838969600781, 0.3611280673910389, 0.36137223782199973, 0.36161640825296054, 0.36186057868392135, 0.36210474911488216, 0.362348919545843, 0.3625930899768038, 0.3628372604077646, 0.3630814308387254, 0.3633256012696862, 0.363569771700647, 0.36381394213160784, 0.36405811256256865, 0.36430228299352946, 0.36454645342449027, 0.3647906238554511, 0.3650347942864119, 0.3652789647173727, 0.3655231351483335, 0.3657673055792943, 0.36601147601025513, 0.36625564644121594, 0.36649981687217675, 0.36674398730313756, 0.3669881577340984, 0.3672323281650592, 0.36747649859602, 0.3677206690269808, 0.3679648394579416, 0.3682090098889024, 0.36845318031986324, 0.36869735075082405, 0.36894152118178486, 0.36918569161274567, 0.3694298620437065, 0.3696740324746673, 0.3699182029056281, 0.3701623733365889, 0.3704065437675497, 0.37065071419851053, 0.37089488462947134, 0.37113905506043215, 0.37138322549139297, 0.3716273959223538, 0.3718715663533146, 0.3721157367842754, 0.3723599072152362, 0.372604077646197, 0.37284824807715783, 0.37309241850811864, 0.37333658893907945, 0.37358075937004026, 0.37382492980100107, 0.3740691002319619, 0.3743132706629227, 0.3745574410938835, 0.3748016115248443, 0.3750457819558052, 0.375289952386766, 0.3755341228177268, 0.3757782932486876, 0.3760224636796484, 0.37626663411060923, 0.37651080454157004, 0.37675497497253085, 0.37699914540349166, 0.3772433158344525, 0.3774874862654133, 0.3777316566963741, 0.3779758271273349, 0.3782199975582957, 0.37846416798925653, 0.37870833842021734, 0.37895250885117815, 0.37919667928213896, 0.37944084971309977, 0.3796850201440606, 0.3799291905750214, 0.3801733610059822, 0.380417531436943, 0.3806617018679038, 0.38090587229886463, 0.38115004272982544, 0.38139421316078626, 0.38163838359174707, 0.3818825540227079, 0.3821267244536687, 0.3823708948846295, 0.3826150653155903, 0.3828592357465511, 0.38310340617751193, 0.38334757660847274, 0.38359174703943355, 0.38383591747039436, 0.38408008790135517, 0.384324258332316, 0.3845684287632768, 0.3848125991942376, 0.3850567696251984, 0.3853009400561592, 0.38554511048712004, 0.38578928091808085, 0.38603345134904166, 0.38627762178000247, 0.3865217922109633, 0.3867659626419241, 0.3870101330728849, 0.3872543035038457, 0.3874984739348065, 0.38774264436576733, 0.38798681479672814, 0.38823098522768895, 0.38847515565864976, 0.3887193260896106, 0.3889634965205714, 0.3892076669515322, 0.389451837382493, 0.3896960078134538, 0.3899401782444146, 0.39018434867537544, 0.39042851910633625, 0.39067268953729706, 0.39091685996825787, 0.3911610303992187, 0.3914052008301795, 0.3916493712611403, 0.3918935416921011, 0.3921377121230619, 0.39238188255402273, 0.39262605298498354, 0.39287022341594435, 0.39311439384690516, 0.393358564277866, 0.3936027347088268, 0.3938469051397876, 0.3940910755707484, 0.3943352460017092, 0.39457941643267, 0.39482358686363084, 0.39506775729459165, 0.39531192772555246, 0.39555609815651327, 0.3958002685874741, 0.3960444390184349, 0.3962886094493957, 0.3965327798803565, 0.3967769503113173, 0.39702112074227813, 0.39726529117323894, 0.39750946160419975, 0.39775363203516056, 0.3979978024661214, 0.3982419728970822, 0.398486143328043, 0.3987303137590038, 0.3989744841899646, 0.39921865462092543, 0.39946282505188624, 0.39970699548284705, 0.39995116591380786, 0.40019533634476867, 0.4004395067757295, 0.4006836772066903, 0.4009278476376511, 0.4011720180686119, 0.4014161884995727, 0.40166035893053353, 0.40190452936149434, 0.40214869979245516, 0.40239287022341597, 0.4026370406543768, 0.4028812110853376, 0.4031253815162984, 0.4033695519472592, 0.40361372237822, 0.40385789280918083, 0.40410206324014164, 0.40434623367110245, 0.40459040410206326, 0.40483457453302407, 0.4050787449639849, 0.4053229153949457, 0.4055670858259065, 0.4058112562568673, 0.4060554266878281, 0.40629959711878894, 0.40654376754974975, 0.40678793798071056, 0.40703210841167137, 0.4072762788426322, 0.407520449273593, 0.4077646197045538, 0.4080087901355146, 0.4082529605664754, 0.40849713099743623, 0.40874130142839704, 0.40898547185935785, 0.40922964229031866, 0.4094738127212795, 0.4097179831522403, 0.4099621535832011, 0.4102063240141619, 0.4104504944451227, 0.4106946648760835, 0.41093883530704434, 0.41118300573800515, 0.41142717616896596, 0.41167134659992677, 0.4119155170308876, 0.4121596874618484, 0.4124038578928092, 0.41264802832377, 0.4128921987547308, 0.41313636918569163, 0.41338053961665244, 0.41362471004761325, 0.41386888047857406, 0.4141130509095349, 0.4143572213404957, 0.4146013917714565, 0.4148455622024173, 0.4150897326333781, 0.4153339030643389, 0.41557807349529974, 0.41582224392626055, 0.41606641435722136, 0.41631058478818217, 0.416554755219143, 0.4167989256501038, 0.4170430960810646, 0.4172872665120254, 0.4175314369429862, 0.41777560737394703, 0.41801977780490784, 0.41826394823586865, 0.41850811866682947, 0.4187522890977903, 0.4189964595287511, 0.4192406299597119, 0.4194848003906727, 0.4197289708216335, 0.41997314125259433, 0.42021731168355514, 0.42046148211451595, 0.42070565254547676, 0.42094982297643757, 0.4211939934073984, 0.4214381638383592, 0.42168233426932, 0.4219265047002808, 0.4221706751312416, 0.42241484556220243, 0.42265901599316325, 0.42290318642412406, 0.42314735685508487, 0.4233915272860457, 0.4236356977170065, 0.4238798681479673, 0.4241240385789281, 0.4243682090098889, 0.42461237944084973, 0.42485654987181054, 0.42510072030277135, 0.42534489073373216, 0.42558906116469297, 0.4258332315956538, 0.4260774020266146, 0.4263215724575754, 0.4265657428885362, 0.426809913319497, 0.42705408375045784, 0.42729825418141865, 0.42754242461237946, 0.42778659504334027, 0.4280307654743011, 0.4282749359052619, 0.4285191063362227, 0.4287632767671835, 0.4290074471981443, 0.42925161762910513, 0.42949578806006594, 0.42973995849102675, 0.42998412892198756, 0.4302282993529484, 0.4304724697839092, 0.43071664021487, 0.4309608106458308, 0.4312049810767916, 0.4314491515077524, 0.43169332193871324, 0.43193749236967405, 0.43218166280063486, 0.43242583323159567, 0.4326700036625565, 0.4329141740935173, 0.4331583445244781, 0.4334025149554389, 0.4336466853863997, 0.43389085581736053, 0.43413502624832134, 0.43437919667928215, 0.43462336711024296, 0.4348675375412038, 0.4351117079721646, 0.4353558784031254, 0.4356000488340862, 0.435844219265047, 0.4360883896960078, 0.43633256012696864, 0.43657673055792945, 0.43682090098889026, 0.43706507141985107, 0.4373092418508119, 0.4375534122817727, 0.4377975827127335, 0.4380417531436943, 0.4382859235746551, 0.43853009400561593, 0.43877426443657674, 0.43901843486753755, 0.43926260529849837, 0.4395067757294592, 0.43975094616042, 0.4399951165913808, 0.4402392870223416, 0.4404834574533024, 0.44072762788426323, 0.44097179831522404, 0.44121596874618485, 0.44146013917714566, 0.44170430960810647, 0.4419484800390673, 0.4421926504700281, 0.4424368209009889, 0.4426809913319497, 0.4429251617629105, 0.44316933219387133, 0.44341350262483215, 0.44365767305579296, 0.44390184348675377, 0.4441460139177146, 0.4443901843486754, 0.4446343547796362, 0.444878525210597, 0.4451226956415578, 0.44536686607251863, 0.44561103650347944, 0.44585520693444025, 0.44609937736540106, 0.4463435477963619, 0.4465877182273227, 0.4468318886582835, 0.4470760590892443, 0.4473202295202051, 0.4475643999511659, 0.44780857038212674, 0.44805274081308755, 0.44829691124404836, 0.44854108167500917, 0.44878525210597, 0.4490294225369308, 0.4492735929678916, 0.4495177633988524, 0.4497619338298132, 0.45000610426077403, 0.45025027469173484, 0.45049444512269565, 0.45073861555365646, 0.4509827859846173, 0.4512269564155781, 0.4514711268465389, 0.4517152972774997, 0.4519594677084605, 0.4522036381394213, 0.45244780857038214, 0.45269197900134295, 0.45293614943230376, 0.45318031986326457, 0.4534244902942254, 0.4536686607251862, 0.453912831156147, 0.4541570015871078, 0.4544011720180686, 0.45464534244902943, 0.45488951287999024, 0.45513368331095105, 0.45537785374191186, 0.4556220241728727, 0.4558661946038335, 0.4561103650347943, 0.4563545354657551, 0.4565987058967159, 0.45684287632767673, 0.45708704675863754, 0.45733121718959835, 0.45757538762055916, 0.45781955805151997, 0.4580637284824808, 0.4583078989134416, 0.4585520693444024, 0.4587962397753632, 0.459040410206324, 0.45928458063728483, 0.45952875106824564, 0.45977292149920646, 0.46001709193016727, 0.4602612623611281, 0.4605054327920889, 0.4607496032230497, 0.4609937736540105, 0.4612379440849713, 0.46148211451593213, 0.46172628494689294, 0.46197045537785375, 0.46221462580881456, 0.46245879623977537, 0.4627029666707362, 0.462947137101697, 0.4631913075326578, 0.4634354779636186, 0.4636796483945794, 0.46392381882554024, 0.46416798925650105, 0.46441215968746186, 0.46465633011842267, 0.4649005005493835, 0.4651446709803443, 0.4653888414113051, 0.4656330118422659, 0.4658771822732267, 0.46612135270418753, 0.46636552313514834, 0.46660969356610915, 0.46685386399706996, 0.4670980344280308, 0.4673422048589916, 0.4675863752899524, 0.4678305457209132, 0.468074716151874, 0.4683188865828348, 0.46856305701379564, 0.46880722744475645, 0.46905139787571726, 0.46929556830667807, 0.4695397387376389, 0.4697839091685997, 0.4700280795995605, 0.4702722500305213, 0.4705164204614821, 0.47076059089244293, 0.47100476132340374, 0.47124893175436455, 0.47149310218532536, 0.4717372726162862, 0.471981443047247, 0.4722256134782078, 0.4724697839091686, 0.4727139543401294, 0.4729581247710902, 0.47320229520205104, 0.47344646563301185, 0.47369063606397266, 0.47393480649493347, 0.4741789769258943, 0.4744231473568551, 0.4746673177878159, 0.4749114882187767, 0.4751556586497375, 0.47539982908069833, 0.47564399951165914, 0.47588816994261995, 0.47613234037358076, 0.4763765108045416, 0.4766206812355024, 0.4768648516664632, 0.477109022097424, 0.4773531925283848, 0.47759736295934563, 0.47784153339030644, 0.47808570382126725, 0.47832987425222806, 0.47857404468318887, 0.4788182151141497, 0.4790623855451105, 0.4793065559760713, 0.4795507264070321, 0.4797948968379929, 0.48003906726895373, 0.48028323769991454, 0.48052740813087536, 0.48077157856183617, 0.481015748992797, 0.4812599194237578, 0.4815040898547186, 0.4817482602856794, 0.4819924307166402, 0.48223660114760103, 0.48248077157856184, 0.48272494200952265, 0.48296911244048346, 0.48321328287144427, 0.4834574533024051, 0.4837016237333659, 0.4839457941643267, 0.4841899645952875, 0.4844341350262483, 0.48467830545720914, 0.48492247588816995, 0.48516664631913076, 0.48541081675009157, 0.4856549871810524, 0.4858991576120132, 0.486143328042974, 0.4863874984739348, 0.4866316689048956, 0.48687583933585643, 0.48712000976681724, 0.48736418019777805, 0.48760835062873886, 0.4878525210596997, 0.4880966914906605, 0.4883408619216213, 0.4885850323525821, 0.4888292027835429, 0.4890733732145037, 0.48931754364546454, 0.48956171407642535, 0.48980588450738616, 0.49005005493834697, 0.4902942253693078, 0.4905383958002686, 0.4907825662312294, 0.4910267366621902, 0.491270907093151, 0.49151507752411183, 0.49175924795507264, 0.49200341838603345, 0.49224758881699426, 0.4924917592479551, 0.4927359296789159, 0.4929801001098767, 0.4932242705408375, 0.4934684409717983, 0.4937126114027591, 0.49395678183371994, 0.49420095226468075, 0.49444512269564156, 0.49468929312660237, 0.4949334635575632, 0.495177633988524, 0.4954218044194848, 0.4956659748504456, 0.4959101452814064, 0.49615431571236723, 0.49639848614332804, 0.49664265657428885, 0.49688682700524966, 0.4971309974362105, 0.4973751678671713, 0.4976193382981321, 0.4978635087290929, 0.4981076791600537, 0.49835184959101453, 0.49859602002197534, 0.49884019045293615, 0.49908436088389696, 0.49932853131485777, 0.4995727017458186, 0.4998168721767794, 0.5000610426077402, 0.500305213038701, 0.5005493834696618, 0.5007935539006226, 0.5010377243315834, 0.5012818947625443, 0.5015260651935051, 0.5017702356244659, 0.5020144060554267, 0.5022585764863875, 0.5025027469173483, 0.5027469173483091, 0.5029910877792699, 0.5032352582102307, 0.5034794286411916, 0.5037235990721524, 0.5039677695031132, 0.504211939934074, 0.5044561103650348, 0.5047002807959956, 0.5049444512269564, 0.5051886216579172, 0.505432792088878, 0.5056769625198388, 0.5059211329507997, 0.5061653033817605, 0.5064094738127213, 0.5066536442436821, 0.5068978146746429, 0.5071419851056037, 0.5073861555365645, 0.5076303259675253, 0.5078744963984861, 0.508118666829447, 0.5083628372604078, 0.5086070076913686, 0.5088511781223294, 0.5090953485532902, 0.509339518984251, 0.5095836894152118, 0.5098278598461726, 0.5100720302771334, 0.5103162007080942, 0.5105603711390551, 0.5108045415700159, 0.5110487120009767, 0.5112928824319375, 0.5115370528628983, 0.5117812232938591, 0.5120253937248199, 0.5122695641557807, 0.5125137345867415, 0.5127579050177024, 0.5130020754486632, 0.513246245879624, 0.5134904163105848, 0.5137345867415456, 0.5139787571725064, 0.5142229276034672, 0.514467098034428, 0.5147112684653888, 0.5149554388963496, 0.5151996093273105, 0.5154437797582713, 0.5156879501892321, 0.5159321206201929, 0.5161762910511537, 0.5164204614821145, 0.5166646319130753, 0.5169088023440361, 0.5171529727749969, 0.5173971432059578, 0.5176413136369186, 0.5178854840678794, 0.5181296544988402, 0.518373824929801, 0.5186179953607618, 0.5188621657917226, 0.5191063362226834, 0.5193505066536442, 0.519594677084605, 0.5198388475155659, 0.5200830179465267, 0.5203271883774875, 0.5205713588084483, 0.5208155292394091, 0.5210596996703699, 0.5213038701013307, 0.5215480405322915, 0.5217922109632523, 0.5220363813942132, 0.522280551825174, 0.5225247222561348, 0.5227688926870956, 0.5230130631180564, 0.5232572335490172, 0.523501403979978, 0.5237455744109388, 0.5239897448418996, 0.5242339152728605, 0.5244780857038213, 0.5247222561347821, 0.5249664265657429, 0.5252105969967037, 0.5254547674276645, 0.5256989378586253, 0.5259431082895861, 0.5261872787205469, 0.5264314491515077, 0.5266756195824686, 0.5269197900134294, 0.5271639604443902, 0.527408130875351, 0.5276523013063118, 0.5278964717372726, 0.5281406421682334, 0.5283848125991942, 0.528628983030155, 0.5288731534611159, 0.5291173238920767, 0.5293614943230375, 0.5296056647539983, 0.5298498351849591, 0.5300940056159199, 0.5303381760468807, 0.5305823464778415, 0.5308265169088023, 0.5310706873397631, 0.531314857770724, 0.5315590282016848, 0.5318031986326456, 0.5320473690636064, 0.5322915394945672, 0.532535709925528, 0.5327798803564888, 0.5330240507874496, 0.5332682212184104, 0.5335123916493713, 0.5337565620803321, 0.5340007325112929, 0.5342449029422537, 0.5344890733732145, 0.5347332438041753, 0.5349774142351361, 0.5352215846660969, 0.5354657550970577, 0.5357099255280185, 0.5359540959589794, 0.5361982663899402, 0.536442436820901, 0.5366866072518618, 0.5369307776828226, 0.5371749481137834, 0.5374191185447442, 0.537663288975705, 0.5379074594066658, 0.5381516298376267, 0.5383958002685875, 0.5386399706995483, 0.5388841411305091, 0.5391283115614699, 0.5393724819924307, 0.5396166524233915, 0.5398608228543523, 0.5401049932853131, 0.540349163716274, 0.5405933341472348, 0.5408375045781956, 0.5410816750091564, 0.5413258454401172, 0.541570015871078, 0.5418141863020388, 0.5420583567329996, 0.5423025271639604, 0.5425466975949212, 0.5427908680258821, 0.5430350384568429, 0.5432792088878037, 0.5435233793187645, 0.5437675497497253, 0.5440117201806861, 0.5442558906116469, 0.5445000610426077, 0.5447442314735685, 0.5449884019045294, 0.5452325723354902, 0.545476742766451, 0.5457209131974118, 0.5459650836283726, 0.5462092540593334, 0.5464534244902942, 0.546697594921255, 0.5469417653522158, 0.5471859357831766, 0.5474301062141375, 0.5476742766450983, 0.5479184470760591, 0.5481626175070199, 0.5484067879379807, 0.5486509583689415, 0.5488951287999023, 0.5491392992308631, 0.5493834696618239, 0.5496276400927848, 0.5498718105237456, 0.5501159809547064, 0.5503601513856672, 0.550604321816628, 0.5508484922475888, 0.5510926626785496, 0.5513368331095104, 0.5515810035404712, 0.551825173971432, 0.5520693444023929, 0.5523135148333537, 0.5525576852643145, 0.5528018556952753, 0.5530460261262361, 0.5532901965571969, 0.5535343669881577, 0.5537785374191185, 0.5540227078500793, 0.5542668782810402, 0.554511048712001, 0.5547552191429618, 0.5549993895739226, 0.5552435600048834, 0.5554877304358442, 0.555731900866805, 0.5559760712977658, 0.5562202417287266, 0.5564644121596874, 0.5567085825906483, 0.5569527530216091, 0.5571969234525699, 0.5574410938835307, 0.5576852643144915, 0.5579294347454523, 0.5581736051764131, 0.5584177756073739, 0.5586619460383347, 0.5589061164692956, 0.5591502869002564, 0.5593944573312172, 0.559638627762178, 0.5598827981931388, 0.5601269686240996, 0.5603711390550604, 0.5606153094860212, 0.560859479916982, 0.5611036503479429, 0.5613478207789037, 0.5615919912098645, 0.5618361616408253, 0.5620803320717861, 0.5623245025027469, 0.5625686729337077, 0.5628128433646685, 0.5630570137956293, 0.5633011842265901, 0.563545354657551, 0.5637895250885118, 0.5640336955194726, 0.5642778659504334, 0.5645220363813942, 0.564766206812355, 0.5650103772433158, 0.5652545476742766, 0.5654987181052374, 0.5657428885361983, 0.5659870589671591, 0.5662312293981199, 0.5664753998290807, 0.5667195702600415, 0.5669637406910023, 0.5672079111219631, 0.5674520815529239, 0.5676962519838847, 0.5679404224148455, 0.5681845928458064, 0.5684287632767672, 0.568672933707728, 0.5689171041386888, 0.5691612745696496, 0.5694054450006104, 0.5696496154315712, 0.569893785862532, 0.5701379562934928, 0.5703821267244537, 0.5706262971554145, 0.5708704675863753, 0.5711146380173361, 0.5713588084482969, 0.5716029788792577, 0.5718471493102185, 0.5720913197411793, 0.5723354901721401, 0.572579660603101, 0.5728238310340618, 0.5730680014650226, 0.5733121718959834, 0.5735563423269442, 0.573800512757905, 0.5740446831888658, 0.5742888536198266, 0.5745330240507874, 0.5747771944817482, 0.575021364912709, 0.5752655353436699, 0.5755097057746307, 0.5757538762055915, 0.5759980466365523, 0.5762422170675131, 0.5764863874984739, 0.5767305579294347, 0.5769747283603955, 0.5772188987913563, 0.5774630692223172, 0.577707239653278, 0.5779514100842388, 0.5781955805151996, 0.5784397509461604, 0.5786839213771212, 0.578928091808082, 0.5791722622390428, 0.5794164326700036, 0.5796606031009645, 0.5799047735319253, 0.5801489439628861, 0.5803931143938469, 0.5806372848248077, 0.5808814552557685, 0.5811256256867293, 0.5813697961176901, 0.5816139665486509, 0.5818581369796118, 0.5821023074105726, 0.5823464778415334, 0.5825906482724942, 0.582834818703455, 0.5830789891344158, 0.5833231595653766, 0.5835673299963374, 0.5838115004272982, 0.584055670858259, 0.5842998412892199, 0.5845440117201807, 0.5847881821511415, 0.5850323525821023, 0.5852765230130631, 0.5855206934440239, 0.5857648638749847, 0.5860090343059455, 0.5862532047369063, 0.5864973751678672, 0.586741545598828, 0.5869857160297888, 0.5872298864607496, 0.5874740568917104, 0.5877182273226712, 0.587962397753632, 0.5882065681845928, 0.5884507386155536, 0.5886949090465144, 0.5889390794774753, 0.5891832499084361, 0.5894274203393969, 0.5896715907703577, 0.5899157612013185, 0.5901599316322793, 0.5904041020632401, 0.5906482724942009, 0.5908924429251617, 0.5911366133561226, 0.5913807837870834, 0.5916249542180442, 0.591869124649005, 0.5921132950799658, 0.5923574655109266, 0.5926016359418874, 0.5928458063728482, 0.593089976803809, 0.5933341472347698, 0.5935783176657307, 0.5938224880966915, 0.5940666585276523, 0.5943108289586131, 0.5945549993895739, 0.5947991698205347, 0.5950433402514955, 0.5952875106824563, 0.5955316811134171, 0.595775851544378, 0.5960200219753388, 0.5962641924062996, 0.5965083628372604, 0.5967525332682212, 0.596996703699182, 0.5972408741301428, 0.5974850445611036, 0.5977292149920644, 0.5979733854230252, 0.5982175558539861, 0.5984617262849469, 0.5987058967159077, 0.5989500671468685, 0.5991942375778293, 0.5994384080087901, 0.5996825784397509, 0.5999267488707117, 0.6001709193016725, 0.6004150897326334, 0.6006592601635942, 0.600903430594555, 0.6011476010255158, 0.6013917714564766, 0.6016359418874374, 0.6018801123183982, 0.602124282749359, 0.6023684531803198, 0.6026126236112807, 0.6028567940422415, 0.6031009644732023, 0.6033451349041631, 0.6035893053351239, 0.6038334757660847, 0.6040776461970455, 0.6043218166280063, 0.6045659870589671, 0.604810157489928, 0.6050543279208888, 0.6052984983518496, 0.6055426687828104, 0.6057868392137712, 0.606031009644732, 0.6062751800756928, 0.6065193505066536, 0.6067635209376144, 0.6070076913685752, 0.607251861799536, 0.6074960322304969, 0.6077402026614577, 0.6079843730924185, 0.6082285435233793, 0.6084727139543401, 0.6087168843853009, 0.6089610548162617, 0.6092052252472225, 0.6094493956781833, 0.6096935661091442, 0.609937736540105, 0.6101819069710658, 0.6104260774020266, 0.6106702478329874, 0.6109144182639482, 0.611158588694909, 0.6114027591258698, 0.6116469295568306, 0.6118910999877915, 0.6121352704187523, 0.6123794408497131, 0.6126236112806739, 0.6128677817116347, 0.6131119521425955, 0.6133561225735563, 0.6136002930045171, 0.6138444634354779, 0.6140886338664387, 0.6143328042973996, 0.6145769747283604, 0.6148211451593212, 0.615065315590282, 0.6153094860212428, 0.6155536564522036, 0.6157978268831644, 0.6160419973141252, 0.616286167745086, 0.6165303381760469, 0.6167745086070077, 0.6170186790379685, 0.6172628494689293, 0.6175070198998901, 0.6177511903308509, 0.6179953607618117, 0.6182395311927725, 0.6184837016237333, 0.6187278720546942, 0.618972042485655, 0.6192162129166158, 0.6194603833475766, 0.6197045537785374, 0.6199487242094982, 0.620192894640459, 0.6204370650714198, 0.6206812355023806, 0.6209254059333414, 0.6211695763643023, 0.6214137467952631, 0.6216579172262239, 0.6219020876571847, 0.6221462580881455, 0.6223904285191063, 0.6226345989500671, 0.6228787693810279, 0.6231229398119887, 0.6233671102429496, 0.6236112806739104, 0.6238554511048712, 0.624099621535832, 0.6243437919667928, 0.6245879623977536, 0.6248321328287144, 0.6250763032596752, 0.625320473690636, 0.6255646441215968, 0.6258088145525577, 0.6260529849835185, 0.6262971554144793, 0.6265413258454401, 0.6267854962764009, 0.6270296667073617, 0.6272738371383225, 0.6275180075692833, 0.6277621780002441, 0.628006348431205, 0.6282505188621658, 0.6284946892931266, 0.6287388597240874, 0.6289830301550482, 0.629227200586009, 0.6294713710169698, 0.6297155414479306, 0.6299597118788914, 0.6302038823098522, 0.6304480527408131, 0.6306922231717739, 0.6309363936027347, 0.6311805640336955, 0.6314247344646563, 0.6316689048956171, 0.6319130753265779, 0.6321572457575387, 0.6324014161884995, 0.6326455866194604, 0.6328897570504212, 0.633133927481382, 0.6333780979123428, 0.6336222683433036, 0.6338664387742644, 0.6341106092052252, 0.634354779636186, 0.6345989500671468, 0.6348431204981076, 0.6350872909290685, 0.6353314613600293, 0.6355756317909901, 0.6358198022219509, 0.6360639726529117, 0.6363081430838725, 0.6365523135148333, 0.6367964839457941, 0.637040654376755, 0.6372848248077158, 0.6375289952386766, 0.6377731656696374, 0.6380173361005982, 0.638261506531559, 0.6385056769625198, 0.6387498473934806, 0.6389940178244414, 0.6392381882554022, 0.639482358686363, 0.6397265291173239, 0.6399706995482847, 0.6402148699792455, 0.6404590404102063, 0.6407032108411671, 0.6409473812721279, 0.6411915517030887, 0.6414357221340495, 0.6416798925650103, 0.6419240629959712, 0.642168233426932, 0.6424124038578928, 0.6426565742888536, 0.6429007447198144, 0.6431449151507752, 0.643389085581736, 0.6436332560126968, 0.6438774264436576, 0.6441215968746185, 0.6443657673055793, 0.6446099377365401, 0.6448541081675009, 0.6450982785984617, 0.6453424490294225, 0.6455866194603833, 0.6458307898913441, 0.6460749603223049, 0.6463191307532657, 0.6465633011842266, 0.6468074716151874, 0.6470516420461482, 0.647295812477109, 0.6475399829080698, 0.6477841533390306, 0.6480283237699914, 0.6482724942009522, 0.648516664631913, 0.6487608350628739, 0.6490050054938347, 0.6492491759247955, 0.6494933463557563, 0.6497375167867171, 0.6499816872176779, 0.6502258576486387, 0.6504700280795995, 0.6507141985105603, 0.6509583689415211, 0.651202539372482, 0.6514467098034428, 0.6516908802344036, 0.6519350506653644, 0.6521792210963252, 0.652423391527286, 0.6526675619582468, 0.6529117323892076, 0.6531559028201684, 0.6534000732511293, 0.6536442436820901, 0.6538884141130509, 0.6541325845440117, 0.6543767549749725, 0.6546209254059333, 0.6548650958368941, 0.6551092662678549, 0.6553534366988157, 0.6555976071297765, 0.6558417775607374, 0.6560859479916982, 0.656330118422659, 0.6565742888536198, 0.6568184592845806, 0.6570626297155414, 0.6573068001465022, 0.657550970577463, 0.6577951410084238, 0.6580393114393847, 0.6582834818703455, 0.6585276523013063, 0.6587718227322671, 0.6590159931632279, 0.6592601635941887, 0.6595043340251495, 0.6597485044561103, 0.6599926748870711, 0.660236845318032, 0.6604810157489928, 0.6607251861799536, 0.6609693566109144, 0.6612135270418752, 0.661457697472836, 0.6617018679037968, 0.6619460383347576, 0.6621902087657184, 0.6624343791966792, 0.6626785496276401, 0.6629227200586009, 0.6631668904895617, 0.6634110609205225, 0.6636552313514833, 0.6638994017824441, 0.6641435722134049, 0.6643877426443657, 0.6646319130753265, 0.6648760835062874, 0.6651202539372482, 0.665364424368209, 0.6656085947991698, 0.6658527652301306, 0.6660969356610914, 0.6663411060920522, 0.666585276523013, 0.6668294469539738, 0.6670736173849346, 0.6673177878158955, 0.6675619582468563, 0.6678061286778171, 0.6680502991087779, 0.6682944695397387, 0.6685386399706995, 0.6687828104016603, 0.6690269808326211, 0.6692711512635819, 0.6695153216945428, 0.6697594921255036, 0.6700036625564644, 0.6702478329874252, 0.670492003418386, 0.6707361738493468, 0.6709803442803076, 0.6712245147112684, 0.6714686851422292, 0.67171285557319, 0.6719570260041509, 0.6722011964351117, 0.6724453668660725, 0.6726895372970333, 0.6729337077279941, 0.6731778781589549, 0.6734220485899157, 0.6736662190208765, 0.6739103894518373, 0.6741545598827982, 0.674398730313759, 0.6746429007447198, 0.6748870711756806, 0.6751312416066414, 0.6753754120376022, 0.675619582468563, 0.6758637528995238, 0.6761079233304846, 0.6763520937614454, 0.6765962641924063, 0.6768404346233671, 0.6770846050543279, 0.6773287754852887, 0.6775729459162495, 0.6778171163472103, 0.6780612867781711, 0.6783054572091319, 0.6785496276400927, 0.6787937980710536, 0.6790379685020144, 0.6792821389329752, 0.679526309363936, 0.6797704797948968, 0.6800146502258576, 0.6802588206568184, 0.6805029910877792, 0.68074716151874, 0.6809913319497009, 0.6812355023806617, 0.6814796728116225, 0.6817238432425833, 0.6819680136735441, 0.6822121841045049, 0.6824563545354657, 0.6827005249664265, 0.6829446953973873, 0.6831888658283481, 0.683433036259309, 0.6836772066902698, 0.6839213771212306, 0.6841655475521914, 0.6844097179831522, 0.684653888414113, 0.6848980588450738, 0.6851422292760346, 0.6853863997069954, 0.6856305701379563, 0.6858747405689171, 0.6861189109998779, 0.6863630814308387, 0.6866072518617995, 0.6868514222927603, 0.6870955927237211, 0.6873397631546819, 0.6875839335856427, 0.6878281040166035, 0.6880722744475644, 0.6883164448785252, 0.688560615309486, 0.6888047857404468, 0.6890489561714076, 0.6892931266023684, 0.6895372970333292, 0.68978146746429, 0.6900256378952508, 0.6902698083262117, 0.6905139787571725, 0.6907581491881333, 0.6910023196190941, 0.6912464900500549, 0.6914906604810157, 0.6917348309119765, 0.6919790013429373, 0.6922231717738981, 0.692467342204859, 0.6927115126358198, 0.6929556830667806, 0.6931998534977414, 0.6934440239287022, 0.693688194359663, 0.6939323647906238, 0.6941765352215846, 0.6944207056525454, 0.6946648760835062, 0.694909046514467, 0.6951532169454279, 0.6953973873763887, 0.6956415578073495, 0.6958857282383103, 0.6961298986692711, 0.6963740691002319, 0.6966182395311927, 0.6968624099621535, 0.6971065803931144, 0.6973507508240752, 0.697594921255036, 0.6978390916859968, 0.6980832621169576, 0.6983274325479184, 0.6985716029788792, 0.69881577340984, 0.6990599438408008, 0.6993041142717616, 0.6995482847027225, 0.6997924551336833, 0.7000366255646441, 0.7002807959956049, 0.7005249664265657, 0.7007691368575265, 0.7010133072884873, 0.7012574777194481, 0.7015016481504089, 0.7017458185813698, 0.7019899890123306, 0.7022341594432914, 0.7024783298742522, 0.702722500305213, 0.7029666707361738, 0.7032108411671346, 0.7034550115980954, 0.7036991820290562, 0.703943352460017, 0.7041875228909779, 0.7044316933219387, 0.7046758637528995, 0.7049200341838603, 0.7051642046148211, 0.7054083750457819, 0.7056525454767427, 0.7058967159077035, 0.7061408863386643, 0.7063850567696252, 0.706629227200586, 0.7068733976315468, 0.7071175680625076, 0.7073617384934684, 0.7076059089244292, 0.70785007935539, 0.7080942497863508, 0.7083384202173116, 0.7085825906482724, 0.7088267610792333, 0.7090709315101941, 0.7093151019411549, 0.7095592723721157, 0.7098034428030765, 0.7100476132340373, 0.7102917836649981, 0.7105359540959589, 0.7107801245269197, 0.7110242949578806, 0.7112684653888414, 0.7115126358198022, 0.711756806250763, 0.7120009766817238, 0.7122451471126846, 0.7124893175436454, 0.7127334879746062, 0.712977658405567, 0.7132218288365278, 0.7134659992674887, 0.7137101696984495, 0.7139543401294103, 0.7141985105603711, 0.7144426809913319, 0.7146868514222927, 0.7149310218532535, 0.7151751922842143, 0.7154193627151751, 0.715663533146136, 0.7159077035770968, 0.7161518740080576, 0.7163960444390184, 0.7166402148699792, 0.71688438530094, 0.7171285557319008, 0.7173727261628616, 0.7176168965938224, 0.7178610670247833, 0.7181052374557441, 0.7183494078867049, 0.7185935783176657, 0.7188377487486265, 0.7190819191795873, 0.7193260896105481, 0.7195702600415089, 0.7198144304724697, 0.7200586009034305, 0.7203027713343914, 0.7205469417653522, 0.720791112196313, 0.7210352826272738, 0.7212794530582346, 0.7215236234891954, 0.7217677939201562, 0.722011964351117, 0.7222561347820778, 0.7225003052130387, 0.7227444756439995, 0.7229886460749603, 0.7232328165059211, 0.7234769869368819, 0.7237211573678427, 0.7239653277988035, 0.7242094982297643, 0.7244536686607251, 0.724697839091686, 0.7249420095226468, 0.7251861799536076, 0.7254303503845684, 0.7256745208155292, 0.72591869124649, 0.7261628616774508, 0.7264070321084116, 0.7266512025393724, 0.7268953729703332, 0.727139543401294, 0.7273837138322549, 0.7276278842632157, 0.7278720546941765, 0.7281162251251373, 0.7283603955560981, 0.7286045659870589, 0.7288487364180197, 0.7290929068489805, 0.7293370772799413, 0.7295812477109022, 0.729825418141863, 0.7300695885728238, 0.7303137590037846, 0.7305579294347454, 0.7308020998657062, 0.731046270296667, 0.7312904407276278, 0.7315346111585886, 0.7317787815895495, 0.7320229520205103, 0.7322671224514711, 0.7325112928824319, 0.7327554633133927, 0.7329996337443535, 0.7332438041753143, 0.7334879746062751, 0.7337321450372359, 0.7339763154681967, 0.7342204858991576, 0.7344646563301184, 0.7347088267610792, 0.73495299719204, 0.7351971676230008, 0.7354413380539616, 0.7356855084849224, 0.7359296789158832, 0.736173849346844, 0.7364180197778049, 0.7366621902087657, 0.7369063606397265, 0.7371505310706873, 0.7373947015016481, 0.7376388719326089, 0.7378830423635697, 0.7381272127945305, 0.7383713832254913, 0.7386155536564522, 0.738859724087413, 0.7391038945183738, 0.7393480649493346, 0.7395922353802954, 0.7398364058112562, 0.740080576242217, 0.7403247466731778, 0.7405689171041386, 0.7408130875350994, 0.7410572579660603, 0.7413014283970211, 0.7415455988279819, 0.7417897692589427, 0.7420339396899035, 0.7422781101208643, 0.7425222805518251, 0.7427664509827859, 0.7430106214137467, 0.7432547918447076, 0.7434989622756684, 0.7437431327066292, 0.74398730313759, 0.7442314735685508, 0.7444756439995116, 0.7447198144304724, 0.7449639848614332, 0.745208155292394, 0.7454523257233548, 0.7456964961543157, 0.7459406665852765, 0.7461848370162373, 0.7464290074471981, 0.7466731778781589, 0.7469173483091197, 0.7471615187400805, 0.7474056891710413, 0.7476498596020021, 0.747894030032963, 0.7481382004639238, 0.7483823708948846, 0.7486265413258454, 0.7488707117568062, 0.749114882187767, 0.7493590526187278, 0.7496032230496886, 0.7498473934806494, 0.7500915639116104, 0.7503357343425712, 0.750579904773532, 0.7508240752044928, 0.7510682456354536, 0.7513124160664144, 0.7515565864973752, 0.751800756928336, 0.7520449273592968, 0.7522890977902577, 0.7525332682212185, 0.7527774386521793, 0.7530216090831401, 0.7532657795141009, 0.7535099499450617, 0.7537541203760225, 0.7539982908069833, 0.7542424612379441, 0.754486631668905, 0.7547308020998658, 0.7549749725308266, 0.7552191429617874, 0.7554633133927482, 0.755707483823709, 0.7559516542546698, 0.7561958246856306, 0.7564399951165914, 0.7566841655475522, 0.7569283359785131, 0.7571725064094739, 0.7574166768404347, 0.7576608472713955, 0.7579050177023563, 0.7581491881333171, 0.7583933585642779, 0.7586375289952387, 0.7588816994261995, 0.7591258698571604, 0.7593700402881212, 0.759614210719082, 0.7598583811500428, 0.7601025515810036, 0.7603467220119644, 0.7605908924429252, 0.760835062873886, 0.7610792333048468, 0.7613234037358076, 0.7615675741667685, 0.7618117445977293, 0.7620559150286901, 0.7623000854596509, 0.7625442558906117, 0.7627884263215725, 0.7630325967525333, 0.7632767671834941, 0.7635209376144549, 0.7637651080454158, 0.7640092784763766, 0.7642534489073374, 0.7644976193382982, 0.764741789769259, 0.7649859602002198, 0.7652301306311806, 0.7654743010621414, 0.7657184714931022, 0.765962641924063, 0.7662068123550239, 0.7664509827859847, 0.7666951532169455, 0.7669393236479063, 0.7671834940788671, 0.7674276645098279, 0.7676718349407887, 0.7679160053717495, 0.7681601758027103, 0.7684043462336712, 0.768648516664632, 0.7688926870955928, 0.7691368575265536, 0.7693810279575144, 0.7696251983884752, 0.769869368819436, 0.7701135392503968, 0.7703577096813576, 0.7706018801123184, 0.7708460505432793, 0.7710902209742401, 0.7713343914052009, 0.7715785618361617, 0.7718227322671225, 0.7720669026980833, 0.7723110731290441, 0.7725552435600049, 0.7727994139909657, 0.7730435844219266, 0.7732877548528874, 0.7735319252838482, 0.773776095714809, 0.7740202661457698, 0.7742644365767306, 0.7745086070076914, 0.7747527774386522, 0.774996947869613, 0.7752411183005739, 0.7754852887315347, 0.7757294591624955, 0.7759736295934563, 0.7762178000244171, 0.7764619704553779, 0.7767061408863387, 0.7769503113172995, 0.7771944817482603, 0.7774386521792211, 0.777682822610182, 0.7779269930411428, 0.7781711634721036, 0.7784153339030644, 0.7786595043340252, 0.778903674764986, 0.7791478451959468, 0.7793920156269076, 0.7796361860578684, 0.7798803564888293, 0.7801245269197901, 0.7803686973507509, 0.7806128677817117, 0.7808570382126725, 0.7811012086436333, 0.7813453790745941, 0.7815895495055549, 0.7818337199365157, 0.7820778903674765, 0.7823220607984374, 0.7825662312293982, 0.782810401660359, 0.7830545720913198, 0.7832987425222806, 0.7835429129532414, 0.7837870833842022, 0.784031253815163, 0.7842754242461238, 0.7845195946770847, 0.7847637651080455, 0.7850079355390063, 0.7852521059699671, 0.7854962764009279, 0.7857404468318887, 0.7859846172628495, 0.7862287876938103, 0.7864729581247711, 0.786717128555732, 0.7869612989866928, 0.7872054694176536, 0.7874496398486144, 0.7876938102795752, 0.787937980710536, 0.7881821511414968, 0.7884263215724576, 0.7886704920034184, 0.7889146624343792, 0.78915883286534, 0.7894030032963009, 0.7896471737272617, 0.7898913441582225, 0.7901355145891833, 0.7903796850201441, 0.7906238554511049, 0.7908680258820657, 0.7911121963130265, 0.7913563667439873, 0.7916005371749482, 0.791844707605909, 0.7920888780368698, 0.7923330484678306, 0.7925772188987914, 0.7928213893297522, 0.793065559760713, 0.7933097301916738, 0.7935539006226346, 0.7937980710535955, 0.7940422414845563, 0.7942864119155171, 0.7945305823464779, 0.7947747527774387, 0.7950189232083995, 0.7952630936393603, 0.7955072640703211, 0.7957514345012819, 0.7959956049322428, 0.7962397753632036, 0.7964839457941644, 0.7967281162251252, 0.796972286656086, 0.7972164570870468, 0.7974606275180076, 0.7977047979489684, 0.7979489683799292, 0.79819313881089, 0.7984373092418509, 0.7986814796728117, 0.7989256501037725, 0.7991698205347333, 0.7994139909656941, 0.7996581613966549, 0.7999023318276157, 0.8001465022585765, 0.8003906726895373, 0.8006348431204982, 0.800879013551459, 0.8011231839824198, 0.8013673544133806, 0.8016115248443414, 0.8018556952753022, 0.802099865706263, 0.8023440361372238, 0.8025882065681846, 0.8028323769991454, 0.8030765474301063, 0.8033207178610671, 0.8035648882920279, 0.8038090587229887, 0.8040532291539495, 0.8042973995849103, 0.8045415700158711, 0.8047857404468319, 0.8050299108777927, 0.8052740813087536, 0.8055182517397144, 0.8057624221706752, 0.806006592601636, 0.8062507630325968, 0.8064949334635576, 0.8067391038945184, 0.8069832743254792, 0.80722744475644, 0.8074716151874008, 0.8077157856183617, 0.8079599560493225, 0.8082041264802833, 0.8084482969112441, 0.8086924673422049, 0.8089366377731657, 0.8091808082041265, 0.8094249786350873, 0.8096691490660481, 0.809913319497009, 0.8101574899279698, 0.8104016603589306, 0.8106458307898914, 0.8108900012208522, 0.811134171651813, 0.8113783420827738, 0.8116225125137346, 0.8118666829446954, 0.8121108533756562, 0.8123550238066171, 0.8125991942375779, 0.8128433646685387, 0.8130875350994995, 0.8133317055304603, 0.8135758759614211, 0.8138200463923819, 0.8140642168233427, 0.8143083872543035, 0.8145525576852644, 0.8147967281162252, 0.815040898547186, 0.8152850689781468, 0.8155292394091076, 0.8157734098400684, 0.8160175802710292, 0.81626175070199, 0.8165059211329508, 0.8167500915639117, 0.8169942619948725, 0.8172384324258333, 0.8174826028567941, 0.8177267732877549, 0.8179709437187157, 0.8182151141496765, 0.8184592845806373, 0.8187034550115981, 0.818947625442559, 0.8191917958735198, 0.8194359663044806, 0.8196801367354414, 0.8199243071664022, 0.820168477597363, 0.8204126480283238, 0.8206568184592846, 0.8209009888902454, 0.8211451593212062, 0.821389329752167, 0.8216335001831279, 0.8218776706140887, 0.8221218410450495, 0.8223660114760103, 0.8226101819069711, 0.8228543523379319, 0.8230985227688927, 0.8233426931998535, 0.8235868636308143, 0.8238310340617752, 0.824075204492736, 0.8243193749236968, 0.8245635453546576, 0.8248077157856184, 0.8250518862165792, 0.82529605664754, 0.8255402270785008, 0.8257843975094616, 0.8260285679404225, 0.8262727383713833, 0.8265169088023441, 0.8267610792333049, 0.8270052496642657, 0.8272494200952265, 0.8274935905261873, 0.8277377609571481, 0.8279819313881089, 0.8282261018190697, 0.8284702722500306, 0.8287144426809914, 0.8289586131119522, 0.829202783542913, 0.8294469539738738, 0.8296911244048346, 0.8299352948357954, 0.8301794652667562, 0.830423635697717, 0.8306678061286779, 0.8309119765596387, 0.8311561469905995, 0.8314003174215603, 0.8316444878525211, 0.8318886582834819, 0.8321328287144427, 0.8323769991454035, 0.8326211695763643, 0.8328653400073252, 0.833109510438286, 0.8333536808692468, 0.8335978513002076, 0.8338420217311684, 0.8340861921621292, 0.83433036259309, 0.8345745330240508, 0.8348187034550116, 0.8350628738859724, 0.8353070443169333, 0.8355512147478941, 0.8357953851788549, 0.8360395556098157, 0.8362837260407765, 0.8365278964717373, 0.8367720669026981, 0.8370162373336589, 0.8372604077646197, 0.8375045781955806, 0.8377487486265414, 0.8379929190575022, 0.838237089488463, 0.8384812599194238, 0.8387254303503846, 0.8389696007813454, 0.8392137712123062, 0.839457941643267, 0.8397021120742278, 0.8399462825051887, 0.8401904529361495, 0.8404346233671103, 0.8406787937980711, 0.8409229642290319, 0.8411671346599927, 0.8414113050909535, 0.8416554755219143, 0.8418996459528751, 0.842143816383836, 0.8423879868147968, 0.8426321572457576, 0.8428763276767184, 0.8431204981076792, 0.84336466853864, 0.8436088389696008, 0.8438530094005616, 0.8440971798315224, 0.8443413502624832, 0.8445855206934441, 0.8448296911244049, 0.8450738615553657, 0.8453180319863265, 0.8455622024172873, 0.8458063728482481, 0.8460505432792089, 0.8462947137101697, 0.8465388841411305, 0.8467830545720914, 0.8470272250030522, 0.847271395434013, 0.8475155658649738, 0.8477597362959346, 0.8480039067268954, 0.8482480771578562, 0.848492247588817, 0.8487364180197778, 0.8489805884507386, 0.8492247588816995, 0.8494689293126603, 0.8497130997436211, 0.8499572701745819, 0.8502014406055427, 0.8504456110365035, 0.8506897814674643, 0.8509339518984251, 0.8511781223293859, 0.8514222927603468, 0.8516664631913076, 0.8519106336222684, 0.8521548040532292, 0.85239897448419, 0.8526431449151508, 0.8528873153461116, 0.8531314857770724, 0.8533756562080332, 0.853619826638994, 0.8538639970699549, 0.8541081675009157, 0.8543523379318765, 0.8545965083628373, 0.8548406787937981, 0.8550848492247589, 0.8553290196557197, 0.8555731900866805, 0.8558173605176413, 0.8560615309486022, 0.856305701379563, 0.8565498718105238, 0.8567940422414846, 0.8570382126724454, 0.8572823831034062, 0.857526553534367, 0.8577707239653278, 0.8580148943962886, 0.8582590648272495, 0.8585032352582103, 0.8587474056891711, 0.8589915761201319, 0.8592357465510927, 0.8594799169820535, 0.8597240874130143, 0.8599682578439751, 0.8602124282749359, 0.8604565987058967, 0.8607007691368576, 0.8609449395678184, 0.8611891099987792, 0.86143328042974, 0.8616774508607008, 0.8619216212916616, 0.8621657917226224, 0.8624099621535832, 0.862654132584544, 0.8628983030155049, 0.8631424734464657, 0.8633866438774265, 0.8636308143083873, 0.8638749847393481, 0.8641191551703089, 0.8643633256012697, 0.8646074960322305, 0.8648516664631913, 0.8650958368941521, 0.865340007325113, 0.8655841777560738, 0.8658283481870346, 0.8660725186179954, 0.8663166890489562, 0.866560859479917, 0.8668050299108778, 0.8670492003418386, 0.8672933707727994, 0.8675375412037603, 0.8677817116347211, 0.8680258820656819, 0.8682700524966427, 0.8685142229276035, 0.8687583933585643, 0.8690025637895251, 0.8692467342204859, 0.8694909046514467, 0.8697350750824075, 0.8699792455133684, 0.8702234159443292, 0.87046758637529, 0.8707117568062508, 0.8709559272372116, 0.8712000976681724, 0.8714442680991332, 0.871688438530094, 0.8719326089610548, 0.8721767793920157, 0.8724209498229765, 0.8726651202539373, 0.8729092906848981, 0.8731534611158589, 0.8733976315468197, 0.8736418019777805, 0.8738859724087413, 0.8741301428397021, 0.874374313270663, 0.8746184837016238, 0.8748626541325846, 0.8751068245635454, 0.8753509949945062, 0.875595165425467, 0.8758393358564278, 0.8760835062873886, 0.8763276767183494, 0.8765718471493102, 0.8768160175802711, 0.8770601880112319, 0.8773043584421927, 0.8775485288731535, 0.8777926993041143, 0.8780368697350751, 0.8782810401660359, 0.8785252105969967, 0.8787693810279575, 0.8790135514589184, 0.8792577218898792, 0.87950189232084, 0.8797460627518008, 0.8799902331827616, 0.8802344036137224, 0.8804785740446832, 0.880722744475644, 0.8809669149066048, 0.8812110853375656, 0.8814552557685265, 0.8816994261994873, 0.8819435966304481, 0.8821877670614089, 0.8824319374923697, 0.8826761079233305, 0.8829202783542913, 0.8831644487852521, 0.8834086192162129, 0.8836527896471738, 0.8838969600781346, 0.8841411305090954, 0.8843853009400562, 0.884629471371017, 0.8848736418019778, 0.8851178122329386, 0.8853619826638994, 0.8856061530948602, 0.885850323525821, 0.8860944939567819, 0.8863386643877427, 0.8865828348187035, 0.8868270052496643, 0.8870711756806251, 0.8873153461115859, 0.8875595165425467, 0.8878036869735075, 0.8880478574044683, 0.8882920278354292, 0.88853619826639, 0.8887803686973508, 0.8890245391283116, 0.8892687095592724, 0.8895128799902332, 0.889757050421194, 0.8900012208521548, 0.8902453912831156, 0.8904895617140764, 0.8907337321450373, 0.8909779025759981, 0.8912220730069589, 0.8914662434379197, 0.8917104138688805, 0.8919545842998413, 0.8921987547308021, 0.8924429251617629, 0.8926870955927237, 0.8929312660236846, 0.8931754364546454, 0.8934196068856062, 0.893663777316567, 0.8939079477475278, 0.8941521181784886, 0.8943962886094494, 0.8946404590404102, 0.894884629471371, 0.8951287999023319, 0.8953729703332927, 0.8956171407642535, 0.8958613111952143, 0.8961054816261751, 0.8963496520571359, 0.8965938224880967, 0.8968379929190575, 0.8970821633500183, 0.8973263337809791, 0.89757050421194, 0.8978146746429008, 0.8980588450738616, 0.8983030155048224, 0.8985471859357832, 0.898791356366744, 0.8990355267977048, 0.8992796972286656, 0.8995238676596264, 0.8997680380905873, 0.9000122085215481, 0.9002563789525089, 0.9005005493834697, 0.9007447198144305, 0.9009888902453913, 0.9012330606763521, 0.9014772311073129, 0.9017214015382737, 0.9019655719692345, 0.9022097424001954, 0.9024539128311562, 0.902698083262117, 0.9029422536930778, 0.9031864241240386, 0.9034305945549994, 0.9036747649859602, 0.903918935416921, 0.9041631058478818, 0.9044072762788427, 0.9046514467098035, 0.9048956171407643, 0.9051397875717251, 0.9053839580026859, 0.9056281284336467, 0.9058722988646075, 0.9061164692955683, 0.9063606397265291, 0.90660481015749, 0.9068489805884508, 0.9070931510194116, 0.9073373214503724, 0.9075814918813332, 0.907825662312294, 0.9080698327432548, 0.9083140031742156, 0.9085581736051764, 0.9088023440361372, 0.909046514467098, 0.9092906848980589, 0.9095348553290197, 0.9097790257599805, 0.9100231961909413, 0.9102673666219021, 0.9105115370528629, 0.9107557074838237, 0.9109998779147845, 0.9112440483457453, 0.9114882187767062, 0.911732389207667, 0.9119765596386278, 0.9122207300695886, 0.9124649005005494, 0.9127090709315102, 0.912953241362471, 0.9131974117934318, 0.9134415822243926, 0.9136857526553535, 0.9139299230863143, 0.9141740935172751, 0.9144182639482359, 0.9146624343791967, 0.9149066048101575, 0.9151507752411183, 0.9153949456720791, 0.9156391161030399, 0.9158832865340008, 0.9161274569649616, 0.9163716273959224, 0.9166157978268832, 0.916859968257844, 0.9171041386888048, 0.9173483091197656, 0.9175924795507264, 0.9178366499816872, 0.918080820412648, 0.9183249908436089, 0.9185691612745697, 0.9188133317055305, 0.9190575021364913, 0.9193016725674521, 0.9195458429984129, 0.9197900134293737, 0.9200341838603345, 0.9202783542912953, 0.9205225247222562, 0.920766695153217, 0.9210108655841778, 0.9212550360151386, 0.9214992064460994, 0.9217433768770602, 0.921987547308021, 0.9222317177389818, 0.9224758881699426, 0.9227200586009034, 0.9229642290318643, 0.9232083994628251, 0.9234525698937859, 0.9236967403247467, 0.9239409107557075, 0.9241850811866683, 0.9244292516176291, 0.9246734220485899, 0.9249175924795507, 0.9251617629105116, 0.9254059333414724, 0.9256501037724332, 0.925894274203394, 0.9261384446343548, 0.9263826150653156, 0.9266267854962764, 0.9268709559272372, 0.927115126358198, 0.9273592967891588, 0.9276034672201197, 0.9278476376510805, 0.9280918080820413, 0.9283359785130021, 0.9285801489439629, 0.9288243193749237, 0.9290684898058845, 0.9293126602368453, 0.9295568306678061, 0.929801001098767, 0.9300451715297278, 0.9302893419606886, 0.9305335123916494, 0.9307776828226102, 0.931021853253571, 0.9312660236845318, 0.9315101941154926, 0.9317543645464534, 0.9319985349774143, 0.9322427054083751, 0.9324868758393359, 0.9327310462702967, 0.9329752167012575, 0.9332193871322183, 0.9334635575631791, 0.9337077279941399, 0.9339518984251007, 0.9341960688560615, 0.9344402392870224, 0.9346844097179832, 0.934928580148944, 0.9351727505799048, 0.9354169210108656, 0.9356610914418264, 0.9359052618727872, 0.936149432303748, 0.9363936027347088, 0.9366377731656697, 0.9368819435966305, 0.9371261140275913, 0.9373702844585521, 0.9376144548895129, 0.9378586253204737, 0.9381027957514345, 0.9383469661823953, 0.9385911366133561, 0.938835307044317, 0.9390794774752778, 0.9393236479062386, 0.9395678183371994, 0.9398119887681602, 0.940056159199121, 0.9403003296300818, 0.9405445000610426, 0.9407886704920034, 0.9410328409229642, 0.941277011353925, 0.9415211817848859, 0.9417653522158467, 0.9420095226468075, 0.9422536930777683, 0.9424978635087291, 0.9427420339396899, 0.9429862043706507, 0.9432303748016115, 0.9434745452325723, 0.9437187156635332, 0.943962886094494, 0.9442070565254548, 0.9444512269564156, 0.9446953973873764, 0.9449395678183372, 0.945183738249298, 0.9454279086802588, 0.9456720791112196, 0.9459162495421805, 0.9461604199731413, 0.9464045904041021, 0.9466487608350629, 0.9468929312660237, 0.9471371016969845, 0.9473812721279453, 0.9476254425589061, 0.9478696129898669, 0.9481137834208277, 0.9483579538517886, 0.9486021242827494, 0.9488462947137102, 0.949090465144671, 0.9493346355756318, 0.9495788060065926, 0.9498229764375534, 0.9500671468685142, 0.950311317299475, 0.9505554877304359, 0.9507996581613967, 0.9510438285923575, 0.9512879990233183, 0.9515321694542791, 0.9517763398852399, 0.9520205103162007, 0.9522646807471615, 0.9525088511781223, 0.9527530216090832, 0.952997192040044, 0.9532413624710048, 0.9534855329019656, 0.9537297033329264, 0.9539738737638872, 0.954218044194848, 0.9544622146258088, 0.9547063850567696, 0.9549505554877304, 0.9551947259186913, 0.9554388963496521, 0.9556830667806129, 0.9559272372115737, 0.9561714076425345, 0.9564155780734953, 0.9566597485044561, 0.9569039189354169, 0.9571480893663777, 0.9573922597973386, 0.9576364302282994, 0.9578806006592602, 0.958124771090221, 0.9583689415211818, 0.9586131119521426, 0.9588572823831034, 0.9591014528140642, 0.959345623245025, 0.9595897936759858, 0.9598339641069467, 0.9600781345379075, 0.9603223049688683, 0.9605664753998291, 0.9608106458307899, 0.9610548162617507, 0.9612989866927115, 0.9615431571236723, 0.9617873275546331, 0.962031497985594, 0.9622756684165548, 0.9625198388475156, 0.9627640092784764, 0.9630081797094372, 0.963252350140398, 0.9634965205713588, 0.9637406910023196, 0.9639848614332804, 0.9642290318642412, 0.9644732022952021, 0.9647173727261629, 0.9649615431571237, 0.9652057135880845, 0.9654498840190453, 0.9656940544500061, 0.9659382248809669, 0.9661823953119277, 0.9664265657428885, 0.9666707361738494, 0.9669149066048102, 0.967159077035771, 0.9674032474667318, 0.9676474178976926, 0.9678915883286534, 0.9681357587596142, 0.968379929190575, 0.9686240996215358, 0.9688682700524966, 0.9691124404834575, 0.9693566109144183, 0.9696007813453791, 0.9698449517763399, 0.9700891222073007, 0.9703332926382615, 0.9705774630692223, 0.9708216335001831, 0.971065803931144, 0.9713099743621048, 0.9715541447930656, 0.9717983152240264, 0.9720424856549872, 0.972286656085948, 0.9725308265169088, 0.9727749969478696, 0.9730191673788304, 0.9732633378097912, 0.973507508240752, 0.9737516786717129, 0.9739958491026737, 0.9742400195336345, 0.9744841899645953, 0.9747283603955561, 0.9749725308265169, 0.9752167012574777, 0.9754608716884385, 0.9757050421193993, 0.9759492125503602, 0.976193382981321, 0.9764375534122818, 0.9766817238432426, 0.9769258942742034, 0.9771700647051642, 0.977414235136125, 0.9776584055670858, 0.9779025759980466, 0.9781467464290075, 0.9783909168599683, 0.9786350872909291, 0.9788792577218899, 0.9791234281528507, 0.9793675985838115, 0.9796117690147723, 0.9798559394457331, 0.9801001098766939, 0.9803442803076547, 0.9805884507386156, 0.9808326211695764, 0.9810767916005372, 0.981320962031498, 0.9815651324624588, 0.9818093028934196, 0.9820534733243804, 0.9822976437553412, 0.982541814186302, 0.9827859846172629, 0.9830301550482237, 0.9832743254791845, 0.9835184959101453, 0.9837626663411061, 0.9840068367720669, 0.9842510072030277, 0.9844951776339885, 0.9847393480649493, 0.9849835184959101, 0.985227688926871, 0.9854718593578318, 0.9857160297887926, 0.9859602002197534, 0.9862043706507142, 0.986448541081675, 0.9866927115126358, 0.9869368819435966, 0.9871810523745574, 0.9874252228055183, 0.9876693932364791, 0.9879135636674399, 0.9881577340984007, 0.9884019045293615, 0.9886460749603223, 0.9888902453912831, 0.9891344158222439, 0.9893785862532047, 0.9896227566841655, 0.9898669271151264, 0.9901110975460872, 0.990355267977048, 0.9905994384080088, 0.9908436088389696, 0.9910877792699304, 0.9913319497008912, 0.991576120131852, 0.9918202905628128, 0.9920644609937737, 0.9923086314247345, 0.9925528018556953, 0.9927969722866561, 0.9930411427176169, 0.9932853131485777, 0.9935294835795385, 0.9937736540104993, 0.9940178244414601, 0.994261994872421, 0.9945061653033818, 0.9947503357343426, 0.9949945061653034, 0.9952386765962642, 0.995482847027225, 0.9957270174581858, 0.9959711878891466, 0.9962153583201074, 0.9964595287510682, 0.9967036991820291, 0.9969478696129899, 0.9971920400439507, 0.9974362104749115, 0.9976803809058723, 0.9979245513368331, 0.9981687217677939, 0.9984128921987547, 0.9986570626297155, 0.9989012330606764, 0.9991454034916372, 0.999389573922598, 0.9996337443535588, 0.9998779147845196], "p1": [2.6615291405483533e-05, 0.000218599889218276, 0.00033813135074660866, 0.00028001532744982197, 0.0002329366845675677, 0.00022860537861078012, 0.00022692397709207424, 0.0004964844575823748, 0.0003445621074444471, 0.00038160101270241233, 0.0003757420522703686, 0.0003113974310579919, 0.0002742225998174004, 0.00029218325591307876, 0.00029572441483389285, 0.0004364901787649718, 0.0003208872802517365, 0.0002717090794178365, 0.00028957044029946904, 0.0002898238413293329, 0.0003144082093626885, 0.0002918690311038979, 0.00024129607499994994, 0.00024010024937214818, 0.00036248597765475415, 0.0002330085406152456, 0.0003726563409255145, 0.0003030667606745719, 0.0003358397489041537, 0.00032682664742368037, 0.00028390345029395643, 0.00029598843513423584, 0.0003614912433152972, 0.00033825068897335006, 0.0002926273403243017, 0.000243650554236628, 0.0003011642297861712, 0.000330955022005638, 0.0003027708033198736, 0.00030356471570709833, 0.0003265672538659382, 0.00035688600743302354, 0.0002677879154171751, 0.0002747959248990319, 0.00024398931375049128, 0.00026985873793811094, 0.0002890105488392582, 0.00030436123993503, 0.000363158266097376, 0.000319002638406859, 0.00029308599219777246, 0.0003472771915179201, 0.0002975885944259411, 0.00030917263840871324, 0.0003163399784482578, 0.00029175446573292686, 0.000305543183836632, 0.0003683201857542335, 0.0003607372876842555, 0.00029486974214512114, 0.0003214239137436211, 0.00033845394931098145, 0.00030684844788435203, 0.00029748862012069887, 0.0003174612777224598, 0.0004024564955815827, 0.000303808838407944, 0.00031050337423466523, 0.0003091694635597167, 0.0003149668711589298, 0.00027690858924559294, 0.0002555381612340578, 0.00034708619517186297, 0.00034867355708345535, 0.0003419589823027573, 0.00035451224560614704, 0.00031390569998352574, 0.00034657197002565767, 0.0003147953054649402, 0.00030294791849256377, 0.000274102006728507, 0.00029436787570825366, 0.00028915936567081295, 0.00033958823454832547, 0.0003039106354056393, 0.0003227676612278479, 0.0002780190823665423, 0.000281912703499345, 0.0003114833824250908, 0.00029265455281434497, 0.00045181931225018546, 0.0003559608578663, 0.0002561895546035734, 0.00021882865347299155, 0.00040438807604408183, 0.00034593248304162565, 0.0003581797952526882, 0.0003865410190565925, 0.0003210804725841524, 0.00033744137947733504, 0.00035735461477432915, 0.0004654067278514814, 0.00030504686634422016, 0.0002507600936497577, 0.0003830829705020969, 0.00032639938377011785, 0.000268596332769522, 0.0002695548330986317, 0.0002757568862536934, 0.0002785520009896701, 0.0003301050501928939, 0.00034120123519093093, 0.0003541224499872961, 0.0003307539523107177, 0.00029633919456671014, 0.00028038333664619794, 0.0002921441456559866, 0.0003017847318427124, 0.0003818712085817988, 0.00041627771953886713, 0.00035364510940892857, 0.00034430145752608335, 0.00035130904681789695, 0.00034443919820468686, 0.00036642838484188207, 0.00031295313701323267, 0.0002929882604541849, 0.0002873355611429397, 0.00027161298342876595, 0.00032472684242978815, 0.0003445359880354185, 0.00032084134118956097, 0.00038326472806389544, 0.00033548317550209563, 0.0003313435458616624, 0.00031805285133323143, 0.0003721386424187251, 0.00029885429414447536, 0.0003104465782320822, 0.0003313869562367377, 0.0003432141830954808, 0.00035964513415686, 0.0003897840965913701, 0.00036972263567914193, 0.0002870902683845428, 0.00023796375271741346, 0.00036907953060283686, 0.0004227979449759572, 0.00029056741883724433, 0.00025480732395229794, 0.00028490670472623004, 0.00034087360674153413, 0.00031652680244322, 0.0003160564928143587, 0.0003879516392719876, 0.00036679302179590565, 0.00030259086278645853, 0.0003959375618855306, 0.0003936313587451347, 0.0003327017409591781, 0.00039277084210826736, 0.00036038289452920946, 0.0003199437570063216, 0.00028941478371379844, 0.0003893454318610746, 0.00037913120957539935, 0.0003577318601853612, 0.0003784193193936985, 0.00035382765075366783, 0.00031732748619912296, 0.00028531621678441163, 0.0004092874512300407, 0.00042822547685729406, 0.00033157731147050455, 0.0002833287589193921, 0.0003231634632602692, 0.00033092865157483285, 0.00029215156165128504, 0.00027156172326631736, 0.00033061952863616093, 0.0003593795706072729, 0.00036466883857230525, 0.00036361162902057343, 0.00043823715894798364, 0.0003742431315945378, 0.00030689134246928205, 0.00032291685647971996, 0.00038442965146369906, 0.00037644503532564957, 0.00030001337893330635, 0.0003258529388192387, 0.00033996161019373, 0.0002729479921005832, 0.00028480131585311065, 0.00034925929893651995, 0.0003955535486655295, 0.0003434655352699548, 0.00037659171367500344, 0.0002915023095313395, 0.0003711869907263832, 0.00026904999144552913, 0.000390887349823493, 0.000330086908299692, 0.0004162403493486707, 0.00042752501265433466, 0.0003469774874073947, 0.000358341889639549, 0.00032038055901398245, 0.00035389773247782334, 0.0003748657901452675, 0.0003738231776726422, 0.0002716455483168114, 0.00035866580599902515, 0.00030252061765313434, 0.0003660742746192762, 0.0004188065932381688, 0.0002952973504229716, 0.00039999521077885026, 0.00037018489031191617, 0.00036654616704990124, 0.0003885610410209351, 0.0003959334510902032, 0.00035574872457305213, 0.00039988349404425984, 0.000374730338231648, 0.00036287287010724757, 0.0003551008022407711, 0.00033781258580233497, 0.000308938717014145, 0.0003323117880299247, 0.0003656051751429945, 0.00033247896471761583, 0.00032391109621566816, 0.00041597538381391616, 0.0003669735872179272, 0.0004330866624249, 0.00037899411761839144, 0.0003226027926802758, 0.0003358793824768079, 0.00030110973561716097, 0.0003205862031848935, 0.00030121101702430835, 0.00043486247849792867, 0.00038170281105170614, 0.00043076423882605424, 0.0003555189190707042, 0.00032052120847659405, 0.0003831079119837805, 0.0003692927622792312, 0.00035370356449089025, 0.0003779456297559678, 0.00039491782468555937, 0.00034274891707804955, 0.0003672646110311098, 0.00031035071745570274, 0.00040570939681150897, 0.00038183360281373165, 0.0003508540426960645, 0.00030705417923583317, 0.0003159531791304436, 0.00035686054623021863, 0.0003581578257921302, 0.00036578025554208317, 0.0004109000069404813, 0.0003444787361120899, 0.00031278543194902776, 0.0003641595408929232, 0.00035440887203979775, 0.00037277316593840615, 0.00047114416628091027, 0.0003920333242155159, 0.0003892530824742882, 0.00043203495500189747, 0.00035136439648256944, 0.00033964934369228413, 0.0003527826339214399, 0.0004725838014643455, 0.00042469369659003313, 0.0003921744971250785, 0.00037716062910336513, 0.0003430937291355848, 0.0002938928963429915, 0.0003526462063570315, 0.0003829010912730553, 0.00043722917754084105, 0.000390916636079689, 0.0004120754033624231, 0.0003861913641678169, 0.00033396392647009807, 0.00040745638791232894, 0.0004116043212669961, 0.00035767762600319946, 0.0003780845795775325, 0.000437285672772877, 0.0004197976741837843, 0.00035795316398862844, 0.00034755120779863304, 0.0003521253830360424, 0.00031562271225109404, 0.0003264910391274531, 0.000346147014482328, 0.000353033814575138, 0.0004087295443015864, 0.0004713564667460208, 0.00035177593377135887, 0.00032802401048377986, 0.0005060819235143295, 0.000372312301659377, 0.00037311188303390736, 0.00038676314632678666, 0.0004443962153770026, 0.00037561934235874427, 0.0003665732230249661, 0.00042576394266253745, 0.0004179995952052021, 0.0004158270041464911, 0.00034261514823660046, 0.00033527674668732934, 0.0003889361919070559, 0.00038928615371505796, 0.00038235715235235106, 0.00041972354432203476, 0.00038003925813262203, 0.0004099053413648667, 0.0003966287506386633, 0.0003500870946500776, 0.0003646032449196492, 0.00038988894399842925, 0.0004408137349965539, 0.00033670661692213175, 0.0003003094511765727, 0.0004674479755667194, 0.00039047082819015233, 0.00037304569015932814, 0.0004004846567476889, 0.00034382909579868325, 0.00034503395431706197, 0.00036840732005810845, 0.0003838761415699333, 0.00041174447070057397, 0.0003518840631609468, 0.000358438443659719, 0.0004410551001595158, 0.000411391300932573, 0.0003757042182129719, 0.00031105814454249897, 0.000477578935293048, 0.0004240001013107392, 0.00039990116100285057, 0.00037545097689111395, 0.0003651493278504887, 0.00045531593102835584, 0.00030342377336068114, 0.00040825849849509253, 0.0003764542829757658, 0.00044990031043259373, 0.00036090553313278137, 0.0004044089291137811, 0.0003681159837456181, 0.00045852242190149226, 0.000459786576901304, 0.0004390500757190451, 0.00034582387477711764, 0.0003988531993977195, 0.0004099958757130269, 0.00037712928662046074, 0.0003880350434295412, 0.0003758719944960912, 0.0003637015199537083, 0.00045498189973832467, 0.00041498421931357687, 0.00037080856177039586, 0.00032636781634820197, 0.0004283560775701036, 0.000395623400859224, 0.0003929066460031255, 0.00037695707590098344, 0.00036725410898038105, 0.00040977956046353694, 0.00045265235545758513, 0.0004209025622294551, 0.000394643306325184, 0.0004148025649152546, 0.00040147581025265283, 0.00039648046660111283, 0.00044267057690976485, 0.00042414852945847674, 0.0003876332497458262, 0.0004738588104161021, 0.00038881786265384627, 0.0003845195950647804, 0.00037946368966339033, 0.0004125947999204254, 0.0005249329914703984, 0.00037929426956856465, 0.0003215019230175744, 0.000455873469704401, 0.0004694109534220455, 0.0003776715062365093, 0.00040281389095149863, 0.00035699678221210276, 0.0003553109316190909, 0.00044713438000191033, 0.0004199360929926504, 0.00042862194457208273, 0.00041242241575089916, 0.00048460452559805566, 0.0005386655485867022, 0.0004245551569149466, 0.00034571093669088056, 0.00044764769809190624, 0.00040393097458401217, 0.0003729398151052589, 0.00035653250627092374, 0.00042451497125985826, 0.00045925272514702543, 0.00040051586529100535, 0.0004058752195956207, 0.00042637870585583774, 0.0003693896768548107, 0.00042742266435806466, 0.00039462398809839914, 0.0003914718020899814, 0.0004402021484474792, 0.0005241460654448652, 0.00037748014921556837, 0.0004041034593500901, 0.00045100591185844876, 0.00039263215614739326, 0.0004429954714193872, 0.0004289520389904065, 0.0004000031496199962, 0.00046031814543146606, 0.00041606514759162086, 0.0003833072424889716, 0.0004208794456866397, 0.0004679716257720659, 0.00041207688790411833, 0.00045985762105366193, 0.00044363622540967407, 0.0003726766616382056, 0.0004049998701269458, 0.0004722117487559094, 0.0003890850776235596, 0.00042665465277725217, 0.0004015367972620193, 0.00038893198307777773, 0.00041541489820558035, 0.00041786420746815344, 0.0004461632062641204, 0.00045192072477319336, 0.00041126619963735594, 0.0003902499024487309, 0.00045023533646057967, 0.00041207901864183383, 0.0004025694402477903, 0.00046768768605500935, 0.0004853177335477692, 0.00042489907598962563, 0.0004705460639048127, 0.00048664418822995056, 0.0004941271754798573, 0.000397026504661663, 0.0004376199628754754, 0.000406580671857729, 0.0004086150576547775, 0.00042787906082592935, 0.00040574188235680355, 0.0004660911944094969, 0.00038526494267208554, 0.0003933435737831178, 0.0004200181828892698, 0.0004397695450183283, 0.0005070081379553176, 0.0004273087494815482, 0.0004046812449475481, 0.00048045010561921644, 0.0004085934642919713, 0.00041095094009068394, 0.0003965745285200798, 0.0004885766800289131, 0.0005026269492375084, 0.00042397076409211377, 0.0004353487948293397, 0.0004178799156789666, 0.00041134877018806645, 0.00040484594046950715, 0.0004205371264482358, 0.00042611038631350484, 0.0004172336873317918, 0.00042356322444050374, 0.0004740777658198262, 0.0004624709927630688, 0.00047665622855326393, 0.0004535754680261522, 0.0004541661348742688, 0.0004743318272343469, 0.0004086409329070076, 0.0003833221637170567, 0.0004678062901428426, 0.0004174568060326307, 0.0004173598963229189, 0.0005136356320154813, 0.0005064039615760881, 0.0005120408613258416, 0.0004762249499454321, 0.0004145930695996674, 0.0004042191193540404, 0.00040662449147996346, 0.0005500788457156817, 0.000463286207214953, 0.0005170118671890472, 0.00039647575712987006, 0.0005001420818695926, 0.0003929979216729813, 0.00045809591194634217, 0.000444004330988461, 0.00039942786994693117, 0.0003622196697913327, 0.0005543891221436782, 0.00046181669055294684, 0.0003791843314269904, 0.00042774963691482996, 0.0005187750691307655, 0.0004613380473786767, 0.00044107608259288245, 0.00041382459634829315, 0.0005089929690798003, 0.00046006827463092266, 0.0005112407424706817, 0.0004934953642913291, 0.0004370619450214884, 0.000370405921803033, 0.00045602054081611044, 0.0005400229394578753, 0.0004655195353649326, 0.0004163703967082158, 0.0004730829381074501, 0.00044302038131550263, 0.00043241161424846324, 0.000427105614790002, 0.000462048805391761, 0.0005126596862400462, 0.00047565434327043204, 0.0004208522200378288, 0.000549203050291644, 0.0004427740264249241, 0.0004249602202315109, 0.00040887753772885714, 0.0004205106179045636, 0.0004723419892279858, 0.00044035637921770404, 0.0004320801968224541, 0.00045624196014173594, 0.0005838884074889811, 0.00045329740463218065, 0.0004116637157267176, 0.000522546494743962, 0.0005099535812717556, 0.000464372511151677, 0.00046360803079714257, 0.0004507774950778706, 0.00046384077010554333, 0.0005215121166524032, 0.00048613075546683875, 0.0004579067256832241, 0.0004481321427957884, 0.00044180609419371835, 0.00045060555219439104, 0.0005055207411181494, 0.0004583748335233511, 0.0004073938868661837, 0.0005482430234648065, 0.0005085314091870667, 0.00045686453554418704, 0.0004633260743124556, 0.0005448892330760677, 0.0005258361282966495, 0.00042525009588395253, 0.0004536579959939663, 0.0006114830786574285, 0.00041306076426502283, 0.0005825898941181316, 0.00047031591696042866, 0.0004179390263442383, 0.00041738337399303523, 0.0004463925180608209, 0.000465389413733483, 0.00048169054417248247, 0.0004920225710879672, 0.0004543717255224336, 0.00047494174239489485, 0.00048715115257473443, 0.000526613653638288, 0.0005760640199090047, 0.0004520425453302958, 0.0005380704737935181, 0.0004887522945333087, 0.00045400141864720115, 0.00044084221239706537, 0.0005021176820395032, 0.00048243571633643627, 0.00044320803396797535, 0.00040072412435506957, 0.00044093159492675677, 0.0005386723093165976, 0.0005416265815729569, 0.00046838340984849786, 0.0005127404792218188, 0.0005198069209479585, 0.00045881737300300775, 0.0005067336288322329, 0.0005776557948150229, 0.0005316844498191598, 0.00045877461370156554, 0.0004770243410949884, 0.00047985663368031885, 0.0004506572427524556, 0.0005498030728348019, 0.0005534236215329719, 0.0004974949287192726, 0.00048789400144356055, 0.0004612484793441538, 0.00044951664895401705, 0.0005029622150535286, 0.0005276452390066444, 0.00048071418090852636, 0.0005235787923814964, 0.0005257828247045372, 0.0005066505335416572, 0.00045690175503717954, 0.00044464035014881516, 0.00045499179784565534, 0.0005194334791032955, 0.00046624749491224236, 0.0005107514614835965, 0.0005340761634993761, 0.0005199773879252181, 0.0004578363015396851, 0.0005359055664910696, 0.0005324967146444703, 0.000496887220170025, 0.0004611826611328626, 0.0004008328505441894, 0.000500245198470702, 0.0005496058416203517, 0.0005055299664902426, 0.000499734780464267, 0.0004907851027145055, 0.0005765455108426235, 0.0005139728426704909, 0.00046793312678548643, 0.0005540728438517455, 0.0005671782521982067, 0.00045540601280200766, 0.000513813422055951, 0.0004887765355634711, 0.00047466024384646235, 0.00047828496489745446, 0.0004988783110803323, 0.0005329238565877217, 0.0005099650730927035, 0.0005016113669478513, 0.0004638455205530809, 0.00048047088394242884, 0.0005438769406699846, 0.0005447131296516047, 0.0005020993084717539, 0.0005254791781487394, 0.00047962059862497565, 0.0005032737889359196, 0.0005137838135494794, 0.0005302605935990764, 0.0004689523058070251, 0.000464822916142015, 0.0004913666081245188, 0.0005432851918321192, 0.0005234254980362382, 0.0005437758491268801, 0.000481422718836502, 0.0004388176364521542, 0.0005271412109035193, 0.0004921833303302723, 0.0004678394483867539, 0.0005216276649056421, 0.00048184444099967443, 0.00060511380490533, 0.0005262133271975192, 0.0005260144461568629, 0.000518624199286209, 0.0005604227330786468, 0.0005491231065995141, 0.0005421427852146767, 0.0005136889846067063, 0.0004993513762794499, 0.0005200218462431717, 0.000494724721459432, 0.0005261223324766027, 0.0005303590409188316, 0.0004637744021887263, 0.0005666411103953742, 0.0006054473299089709, 0.0005716131085465564, 0.000536915344912995, 0.0005638739133528892, 0.0005464136498671623, 0.0005389247987065268, 0.0005704751554245046, 0.0005696519594223465, 0.0006110154960739279, 0.0005856984359835803, 0.0005149307348715312, 0.00046932553279896725, 0.0005164902777822227, 0.0005144307360246444, 0.0005303590995787216, 0.0006084301222159693, 0.0005337109409289509, 0.0004585098194226619, 0.0004897053913730553, 0.0005154376113225914, 0.000549180942073574, 0.0006023091542418007, 0.0004974917605757077, 0.0005831698528010576, 0.0005568220690677941, 0.0005026109297500793, 0.0005883346286824783, 0.0004696526743334803, 0.0006127556664091519, 0.0006068814933343456, 0.000572740144665037, 0.0005554224330483012, 0.0005767175388853217, 0.0005180079170920332, 0.0005452937635865885, 0.0005567001591097042, 0.0005183170684523272, 0.0005068911506588462, 0.0005383882917474138, 0.0005744737230818215, 0.0005869010687826511, 0.000572638932063222, 0.0005924613236731058, 0.0005539147340182306, 0.0004895691163401188, 0.0004733682162666118, 0.0005629106793477316, 0.0005945131109942171, 0.0005753918829351439, 0.000605776947615495, 0.0005068506980931858, 0.0005378186336206065, 0.0005548683419644174, 0.000602346852930126, 0.0005833502609204547, 0.0005877660069819484, 0.0004965847569512931, 0.0004907418573726222, 0.0005896596718090102, 0.0005413794420994236, 0.0005185324250946944, 0.0005925122621853609, 0.000603942152142313, 0.0005695761472667411, 0.0005629421769436904, 0.0005365473823312187, 0.0005387232130005292, 0.0005589718932824826, 0.0006112371300440536, 0.0005391867842486868, 0.0005254782798554673, 0.0005252715843130145, 0.0004948220525988332, 0.0005227098674729713, 0.0006101391478877717, 0.0006182113334041138, 0.000552665005885938, 0.0005968979822833192, 0.0005561169597905031, 0.0005295501974697795, 0.0005748729173946886, 0.0006004013244066304, 0.0006271502801832588, 0.0005631449890783269, 0.0006884629868174488, 0.0005735587911834094, 0.0005776920624590047, 0.000558271740144021, 0.0004891498157179479, 0.000557266768035294, 0.0005646442909025975, 0.00047330189972404925, 0.0005422265547761748, 0.0007030354920410464, 0.0005975839483638656, 0.0005349326597287221, 0.0005696077592876236, 0.0006763900299312074, 0.0005620189918102158, 0.000580101242013567, 0.0005142964002470255, 0.0006161709762177432, 0.0006504993984766537, 0.0005682886370257739, 0.0006072773340967002, 0.0005403324873713084, 0.0005283078145159392, 0.0005430322201788225, 0.0005436007006190686, 0.0005340759943028285, 0.0006742423592569394, 0.0007052182297924051, 0.0005988335945529179, 0.000631872334375837, 0.0005611885704204108, 0.0005749598135153122, 0.0005989102401227984, 0.00047331064835327353, 0.0006869345521586761, 0.0006362092734747589, 0.0005118217322230438, 0.0006069384347832075, 0.0005783655176239657, 0.0005755190117309715, 0.0006559515987485791, 0.0005958200177570755, 0.0005368333223788152, 0.0006390094220017314, 0.0005957041164713493, 0.0005726603613192831, 0.0006313556763561785, 0.000578890507870407, 0.0005541205927850406, 0.0005738934838736803, 0.0005914524010805951, 0.0005787005126370742, 0.0005691453110023989, 0.0005887611869417382, 0.0005349293471703354, 0.0005704271686088967, 0.0007310155197040911, 0.0006454930212717474, 0.0006044438460914567, 0.0006220798717059006, 0.0005682523846055287, 0.0006317044956178191, 0.0005840762960302282, 0.0006196209700457795, 0.0006632050937680092, 0.0006351438824895761, 0.0005485376970194214, 0.0005832166876451028, 0.0005944538518832674, 0.0005376912909051891, 0.0006587981546339172, 0.000664818818625108, 0.0005476799411186314, 0.0005363651801120071, 0.0006285082600102795, 0.0006674814562170049, 0.0006387396872298647, 0.000589154685366472, 0.0005716822462528964, 0.0006034310618414455, 0.000559311466259332, 0.0006657973614311169, 0.0006621185444732812, 0.0006209765997795499, 0.0005960378672322488, 0.0007050274063483104, 0.0006896996726834211, 0.0005751590736028698, 0.0005957527393331738, 0.0005934017480110212, 0.0005310209762563219, 0.0006730572280109666, 0.0006111267644574362, 0.0005998210890373653, 0.0006234985010478663, 0.0006426666793129614, 0.0006414841132636603, 0.0006971012422688378, 0.0006358692062987398, 0.0006295551676113825, 0.000602184930860876, 0.0006793551456424421, 0.0006506138561857227, 0.0006461794509609487, 0.0006287093441267358, 0.0006180867479293152, 0.0005976150518314733, 0.0006226410538797793, 0.0006791899476155406, 0.0006132822788388442, 0.0006018665703455998, 0.0006602289101616034, 0.0006351477774653461, 0.0006066632466031376, 0.0006077178922900907, 0.0006195544756539623, 0.0006034265593632165, 0.0005963881185591095, 0.0006925454375077181, 0.0007153188100971517, 0.000649209503967969, 0.0006087834387334906, 0.0006140256211196485, 0.0006405285717611001, 0.0006076034434391584, 0.0006482259909408735, 0.0006668081259276921, 0.0006830005102199988, 0.0006900158238212976, 0.0006670757206844268, 0.0006308134305351103, 0.0006183829305055059, 0.0006739227634312272, 0.0006652560467890107, 0.000631878590337951, 0.0005971030941425221, 0.0006679006393458086, 0.0006365184059219723, 0.0006313902659165103, 0.0006536476051019938, 0.0006706143334044949, 0.0006314391210582173, 0.0006920109394666347, 0.0006689216665479499, 0.0006651486408174302, 0.0006458762701607452, 0.0006615433829246132, 0.0006363193639887705, 0.0006759384597125015, 0.0006075829205423992, 0.0006136696864111288, 0.0006628069854995496, 0.0005878341573207063, 0.0006655413531766285, 0.0006778236438537177, 0.0006755620117750044, 0.0006910873348513476, 0.0006480775834614408, 0.0006525633537374118, 0.0006528347948320255, 0.0006664080088009669, 0.0006881601640060136, 0.0006817011529217885, 0.0007049275974741347, 0.000692172606627301, 0.0006679446919432615, 0.000699458112357083, 0.0006254685718563256, 0.0005925967190926924, 0.000614590538458718, 0.0006263130026591382, 0.0007102134013142724, 0.0006778907592156616, 0.0006119787337415262, 0.0007310128541764889, 0.000653744650100248, 0.0006958880626365488, 0.0006810898056211169, 0.0006671459392420338, 0.0006742322712080058, 0.0006861217631084424, 0.0006495545322058992, 0.0006626597767938225, 0.0006694836957021724, 0.0007092139222710153, 0.0007497511551565773, 0.0007117039029016219, 0.0006321585637678057, 0.0005967501631950723, 0.0005757339175520166, 0.0007206973848152883, 0.0008207902904368205, 0.0006585668583838261, 0.0006545070877271069, 0.0006910964694717968, 0.0007088333106042231, 0.0006912330097631721, 0.000648513216189402, 0.0006732154078973373, 0.000748979298474895, 0.0007153880220015194, 0.0006346385453469176, 0.0006790585083940089, 0.0007302303669015533, 0.0006224267700248774, 0.0006945611854755098, 0.000595945901007094, 0.0007498662172860156, 0.0007690694017686282, 0.0006812679809402455, 0.0007616158226281873, 0.0007663388302050348, 0.0006350777546304592, 0.0007313636590505484, 0.0005686345175936919, 0.0007736686145844754, 0.000717154862210716, 0.0007273511071862817, 0.000736170212660262, 0.0006777823931742123, 0.0006889486825864641, 0.0007027968633369119, 0.0007126399017884922, 0.0006617978205108996, 0.0006540543260551415, 0.0006929535874665808, 0.0007189549553779412, 0.0006917242258523907, 0.0006916849577804449, 0.0007120134675701296, 0.0007315477365828171, 0.000740746697909512, 0.000705308430630628, 0.000719089577801481, 0.0007587487307604217, 0.0006259777291779006, 0.0006545269083990716, 0.0007254482489219831, 0.0007113594346314576, 0.0006526694071909518, 0.0006840305445094047, 0.0007204670886113451, 0.0006868336680208631, 0.0008100036318232547, 0.0007337030035690201, 0.0006755370092934945, 0.0007100739072235066, 0.00077150584802325, 0.0007403311283261639, 0.0006823170324669757, 0.0006807599372936574, 0.000722275569539683, 0.0007019369275453296, 0.0008571701356327013, 0.0008177727615393844, 0.0007345001846741638, 0.00072319394103173, 0.0007404631369753364, 0.0007251121649218508, 0.0007498332705858567, 0.0007047435351534494, 0.000781366359299368, 0.0006738150088269099, 0.0006216209891968511, 0.0007814109830784316, 0.0008182145603984055, 0.0007228706124313162, 0.0007677270774429808, 0.0007079729359074729, 0.0007276608032212151, 0.0008266575145726533, 0.0007443426218332789, 0.0008023306045129578, 0.0007507433089693209, 0.0007178496750969201, 0.000691650863340079, 0.0007616972403272067, 0.0007041541417336006, 0.0007716052200650899, 0.0006418920046415613, 0.0007442900086680921, 0.0008039433153154428, 0.0007501535741015704, 0.0007302086816966922, 0.0007700831105082267, 0.0007535403548327491, 0.0007120759131675336, 0.0007606316577104667, 0.0007268006748119211, 0.00076263727980233, 0.0007467462719945219, 0.0006755879759423541, 0.0007803235220211935, 0.0007628219270678907, 0.0007223859513565466, 0.0007284383082285928, 0.000744150270747793, 0.0007659340158683894, 0.0007373441894322466, 0.0007121597444908212, 0.0007625772924649221, 0.0006776852391029509, 0.0007918684637104752, 0.0007709830398269239, 0.0007629257815244258, 0.0008382240128534585, 0.0008837665737131187, 0.0008328432041061183, 0.000704714523296611, 0.0006669098597000286, 0.0007157468449059686, 0.0007769253096301354, 0.0008349755210830853, 0.0007642235874284423, 0.0007623316943147617, 0.0008007853458931284, 0.0007457991760087771, 0.0007672762212919061, 0.0006897192027976126, 0.0007795341092319643, 0.0008036908983580985, 0.0007822456365902249, 0.0007844678901876053, 0.0007497851975036648, 0.000743766179230161, 0.0007875014105348633, 0.0008388054766308237, 0.0007666022695287597, 0.0007157811353653729, 0.0007946275593093403, 0.0006981051303546324, 0.0008966438230175546, 0.0008368578262836998, 0.000785673800691022, 0.0008083182303655869, 0.0008034652055527282, 0.0007529767013334181, 0.000718789597273753, 0.0007787737003464098, 0.0008002231072388202, 0.0008317491702951475, 0.0008730052695433594, 0.0007954839881709243, 0.0008219330888696701, 0.0007427237094384516, 0.0007732138990331107, 0.0008795824367620917, 0.000842054345126718, 0.000806335719207435, 0.0007252339038595769, 0.0008215990426044243, 0.0008003265461230786, 0.0006462432633818993, 0.0008777899297430812, 0.0007570881240155756, 0.0008103124548675133, 0.0009332297606402654, 0.000780631332426498, 0.0008596705084637291, 0.000866111877121418, 0.000777224886584941, 0.0007662234362501872, 0.0006952105547366813, 0.0009411408796271511, 0.0008564465525458195, 0.000721778347954752, 0.0007794558627078524, 0.0007176758209120015, 0.0009244493311565813, 0.000739452615680077, 0.0008093357199030293, 0.0008075138341264209, 0.0007710816854298806, 0.0008538269744697821, 0.0008581289139987834, 0.0007993822601225955, 0.0009178699909254705, 0.0008743228162076407, 0.0008596658865923286, 0.0007426459818578281, 0.000836292797268164, 0.0008790139503796945, 0.0007458863686775968, 0.0007894048875958497, 0.0008057224730232048, 0.0007764281452701505, 0.000876533317712486, 0.0008248684581565201, 0.0007896511520135201, 0.0009481547137939725, 0.0008334737566753563, 0.0007038452930928541, 0.0008405522365755884, 0.0007480188083108895, 0.0009787391985361365, 0.000951410244556626, 0.000817242942274728, 0.0007791135441634813, 0.0008161516272903672, 0.0009062375517392448, 0.0008745928106384704, 0.0007970956626727458, 0.000841867446149172, 0.0008157367593161199, 0.0008787497377773713, 0.0007575881689921629, 0.0008599922927514785, 0.0008333552256542762, 0.0008371678824198699, 0.0008666907646351332, 0.0007575160308565855, 0.0008994740400275202, 0.0008468618877972064, 0.0008943508718585957, 0.0009023376995270399, 0.0007466613497404908, 0.0008307047914685735, 0.0008641532303454569, 0.0009097115564571444, 0.0009109702652713491, 0.0008088270886685327, 0.0008390301755506346, 0.0009113979309844555, 0.0007409217364063578, 0.0009234297791884597, 0.0008229741206002843, 0.0008495668635087095, 0.0009750057983856649, 0.0008728609697293416, 0.0008596997874882166, 0.0008718082895326707, 0.0008355854734426519, 0.000866564308063249, 0.0008894231166711952, 0.0008851046644533369, 0.0008955865512945062, 0.0009646551060486611, 0.0008892152208932433, 0.0008439930604593093, 0.0008012813546249946, 0.0008765506830503281, 0.0009226123194608618, 0.0009223718768855656, 0.0009029820947403652, 0.0009073185764188151, 0.0008865939246375948, 0.000836170079793903, 0.0008745373052281955, 0.0009304614760413111, 0.000788301556456488, 0.0009219332524942334, 0.0008651124932118652, 0.0009239970919559708, 0.000927191093527995, 0.0008262390402609634, 0.0009014777366791599, 0.0009527535915680041, 0.0008080323194582013, 0.0007672350205711517, 0.001017084154162527, 0.0008701233379856288, 0.0008033566593573087, 0.0008165684212956319, 0.0008469291202568037, 0.0009510111165340547, 0.0010637018737089372, 0.0008905414206348553, 0.0008113635852164061, 0.000962811925722714, 0.0008925981245897313, 0.0007768718661553261, 0.0009560181847773402, 0.0009911352489882517, 0.0009900403703636757, 0.0008438483708369107, 0.0008072654816816293, 0.0009392678906756748, 0.0009958255666815564, 0.0008214355592840583, 0.0009303942923995809, 0.0009213145140009273, 0.000826997124259278, 0.0009488626434355104, 0.001007738172403537, 0.0009450448692637654, 0.0009169295549666617, 0.0009422914774630112, 0.0009294660098957964, 0.0009171263024938633, 0.0008828898854675159, 0.000876162332886493, 0.0009452451609082004, 0.0009795966937033405, 0.0009568046235934664, 0.0009135887676817036, 0.0009700211014909003, 0.0009747928117515176, 0.0009579012350493047, 0.0009828081378272624, 0.000922295622427217, 0.0008905723066824988, 0.000862222203866666, 0.0009448210172561538, 0.0010079102060305495, 0.0009496833305988741, 0.0009198834208244283, 0.0009544138736514792, 0.0008772546445691358, 0.0008809426516374927, 0.0008967971548400499, 0.0009438877471239272, 0.0009912309643338502, 0.000959257309922215, 0.0008988420339177112, 0.0009355069269874482, 0.0009537334729093277, 0.0009222281787182424, 0.000968060039544131, 0.000909506408581734, 0.0008603233850293546, 0.0008809254742041039, 0.001027653690173135, 0.000992861272314911, 0.0010028653795701582, 0.0009764165581276222, 0.0009386742342550257, 0.0010057920695589046, 0.0009678173988256354, 0.0009886314175950974, 0.0009893656248236452, 0.0008989654509037383, 0.0009425261074637462, 0.0009723934876253407, 0.0009881640584022346, 0.0009729465846161137, 0.0008871313304861722, 0.0008857235027860291, 0.0009531761114677308, 0.0011555005396892896, 0.0009335910181529888, 0.001100655378464615, 0.001055361086267581, 0.0008481469380771417, 0.0011022935419910545, 0.0009873138191007409, 0.0009238593527926833, 0.000983491351378334, 0.0010047077201886393, 0.0009143379787962465, 0.0009164930345545047, 0.0009749984929592398, 0.0010217125170047, 0.0010153622949969565, 0.0009853553877686842, 0.001027976453874988, 0.0010116134554672416, 0.0009221989941211049, 0.000911706199559041, 0.0008997035909003897, 0.0009929173540437835, 0.0010074686701488714, 0.000962345568396372, 0.0011286049410212664, 0.0009613384309271856, 0.0010501175165251824, 0.001010273636647671, 0.0010005155949469034, 0.0010015489881274645, 0.001009588732290286, 0.001015542196840556, 0.0010637925424187174, 0.0010113512686286213, 0.0008948837889805498, 0.0010555292512145129, 0.001003212613362314, 0.0009645611858014101, 0.0010474637094023125, 0.0010893733526602617, 0.0009643229059663685, 0.0011403266186607254, 0.001026334548136709, 0.0009335735815737063, 0.0009439011228387404, 0.001132111571608418, 0.0010508109931563606, 0.0009387898254528981, 0.0009622428153856155, 0.00100109028593043, 0.0010811117640005192, 0.0010614648566550217, 0.00103492303172944, 0.0010394995421469195, 0.0010312753184541284, 0.0009618197240799721, 0.0010008471261489555, 0.0010488117977052998, 0.001009202414847425, 0.0008965356633399154, 0.0010604531546058449, 0.0010921109017851419, 0.0010375095482027636, 0.0011263006391788717, 0.000994680584379251, 0.0010994219116096874, 0.0011482117992622314, 0.0010106878946912945, 0.0011405225524842577, 0.0010298921786757805, 0.0010585004757187823, 0.0010167364820385107, 0.0011545494978396705, 0.0008299523593636667, 0.0011824253656450856, 0.0010621074827553488, 0.0010637423741978395, 0.0010779570114776706, 0.0009972352922664432, 0.0009573778936486494, 0.0012751642065593428, 0.0010321651823830004, 0.0010473227972369564, 0.0009428905409090463, 0.0010593470259951257, 0.0010699876639606364, 0.0011304460897061917, 0.0011073630228511909, 0.0010356287010484246, 0.001012537565890581, 0.0011487943760069706, 0.0010423337182537493, 0.0010171469545845267, 0.0010604865343714393, 0.0010970949834597738, 0.001064951211270123, 0.0010615396561660909, 0.0010762629760207956, 0.0010810322260939916, 0.001087232849988241, 0.0011163142216076322, 0.0011349002970463835, 0.0011548211592719612, 0.00113580683815368, 0.001066886882295801, 0.0011390727298895527, 0.0011152111871448103, 0.0010796661699926124, 0.0012312932570994618, 0.0011617616746316024, 0.001019922590476244, 0.00098469877488154, 0.0011241654947013627, 0.0011835296411510214, 0.001009927808643298, 0.0009667239783955091, 0.001154899300882821, 0.0011276523890072848, 0.001104031701611071, 0.0009986796260913712, 0.001231753249502802, 0.0010902577991004413, 0.0010807799850402423, 0.001106089715235407, 0.0011184257238959303, 0.0010922019606580424, 0.0011016085580942841, 0.0010862592480998313, 0.0011227765421198568, 0.0011760088649316993, 0.0011214981414484784, 0.0010249948775060457, 0.0009668427664673194, 0.0011960936040551922, 0.0011538214269851558, 0.0010955849966754084, 0.0010726810193699592, 0.0011649544460924275, 0.0012140005775110845, 0.0012074514728836194, 0.0012079342127899616, 0.001125947269887838, 0.001077667640400507, 0.0010679688573288321, 0.0011973366326240497, 0.00117285533350837, 0.001127935105377832, 0.0011734299368399259, 0.0011110228689540833, 0.0011111464751649806, 0.001235734504805702, 0.0012084488955451133, 0.001154277007137845, 0.0011449775556086656, 0.0011146519821614493, 0.0012204728459354719, 0.0012521086970661293, 0.0012622945444014596, 0.0010801504784784203, 0.001033957447621302, 0.0012020540790484092, 0.0012304384510190736, 0.001125932594827505, 0.00116265487370223, 0.0012260037729275727, 0.0011570090125677724, 0.0012541364886724778, 0.001235085485078371, 0.0011791135259533966, 0.0012042661732282168, 0.0011756903837925453, 0.0010421006993911017, 0.0010806655586052595, 0.0011291010427068161, 0.0011084916921114008, 0.0012873693508023765, 0.0012765271580155479, 0.0011798759673879377, 0.0010800569476442498, 0.001125236745539003, 0.0012575008482603772, 0.0011728547955333897, 0.0012041919422573952, 0.00122055707026353, 0.00121273937964606, 0.0012443656554472588, 0.001237238010784971, 0.0012448046980558845, 0.0011683450297077398, 0.0012998220115254836, 0.0012456036764323434, 0.0012388450904335553, 0.0011597734985187439, 0.0012400004230352108, 0.001257483676699169, 0.001028911132918214, 0.0011647026066720961, 0.0012898466262959163, 0.001237796755058868, 0.0012588819402137384, 0.0010779898064066712, 0.0010534740461260767, 0.0012278314672810992, 0.0013342161348680942, 0.0012287276896627676, 0.0013596878010511228, 0.001131122346388802, 0.001292628775656784, 0.0012978946503481848, 0.001184756656641849, 0.001214400607770637, 0.0011571631276639676, 0.0011812538974447333, 0.0011999497051184136, 0.0014226687204250564, 0.0013163333788460659, 0.001313613040559719, 0.0011511940126670255, 0.001134604753514578, 0.001217343806148644, 0.0012490894336863072, 0.0012623305010643297, 0.0012180178749820179, 0.0012368552536604857, 0.001116981309511727, 0.001325368905979147, 0.0011700314075051995, 0.0012854870667711783, 0.0012474386580380297, 0.001080596136197706, 0.0012918421030614117, 0.001341047845222891, 0.0012461396457357598, 0.0013923755224150016, 0.001459487041099752, 0.001211540539608816, 0.0012216030523878479, 0.0011876446603908872, 0.0012953004624616296, 0.0013032452943616576, 0.0013120092538186964, 0.0009533526376298583, 1.9692446330120712e-07, 8.576011919352522e-08, 3.7907248060669916e-08, 1.6290542279180656e-08, 5.6273995069741885e-09, 1.9543348695196428e-09, 1.5329211730289153e-09, 1.4742412579415374e-09, 1.4171556455263775e-09, 1.3617453386661993e-09, 1.307234645242604e-09, 1.2542556831402358e-09, 1.2014331477892198e-09, 1.1492090509768382e-09, 1.0975416303623857e-09, 1.0464936051233552e-09, 9.961358967442026e-10, 9.466071205933721e-10, 8.978848041378009e-10, 8.509368968882429e-10, 8.062946889661909e-10, 7.621172117775824e-10, 7.186724689876584e-10, 6.765415495161836e-10, 6.35416847133117e-10, 5.948078997667674e-10, 5.549708292357875e-10, 5.156922481270574e-10, 4.773042025214259e-10, 4.399969959710446e-10, 4.0473953886711154e-10, 3.7071465805634107e-10, 3.380010544462783e-10, 3.068884610489449e-10, 2.771653744121148e-10, 2.4985293147034915e-10, 2.244205492955289e-10, 2.0424146433410544e-10, 1.8740271520633983e-10, 1.7313804376743304e-10, 1.62190436903991e-10, 2.430807955859854e-10, 2.237879885242977e-10, 2.0979062639873445e-10, 1.983904956413487e-10, 1.8755239360402232e-10, 1.7716912237389806e-10, 1.6707295677083912e-10, 1.5745983751712542e-10, 1.481708825754275e-10, 1.3901711085670863e-10, 1.3043136224837892e-10, 1.2188113684691368e-10, 1.1365791859471325e-10, 1.0550825970231391e-10, 9.759527352214137e-11, 9.021962739149409e-11, 8.288909333815691e-11, 7.593020480866357e-11, 6.941944319784963e-11, 6.335199297879519e-11, 5.757353744336112e-11, 5.220101199302052e-11, 4.727884152574341e-11, 4.246479093109155e-11, 3.79767383639269e-11, 3.391207210176582e-11, 2.994658132677096e-11, 2.6125124366567687e-11, 2.2731518688974664e-11, 1.9531988948656186e-11, 1.6544614222724008e-11, 1.3819997995044145e-11, 1.1408556959716227e-11, 9.526065651818135e-12, 8.014865595580076e-12, 7.0353919936920385e-12, 6.200157172795728e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12, 5.960464477611511e-12], "a2": [0.00012208521548040532, 0.000366255646441216, 0.0006104260774020266, 0.0008545965083628373, 0.0010987669393236479, 0.0013429373702844585, 0.0015871078012452693, 0.0018312782322060799, 0.0020754486631668905, 0.002319619094127701, 0.0025637895250885116, 0.0028079599560493222, 0.0030521303870101333, 0.003296300817970944, 0.0035404712489317544, 0.003784641679892565, 0.004028812110853376, 0.004272982541814186, 0.004517152972774997, 0.004761323403735807, 0.005005493834696618, 0.005249664265657429, 0.005493834696618239, 0.00573800512757905, 0.005982175558539861, 0.006226345989500672, 0.006470516420461482, 0.006714686851422293, 0.006958857282383104, 0.007203027713343914, 0.007447198144304725, 0.007691368575265535, 0.007935539006226346, 0.008179709437187157, 0.008423879868147967, 0.008668050299108778, 0.008912220730069588, 0.009156391161030399, 0.00940056159199121, 0.00964473202295202, 0.00988890245391283, 0.010133072884873641, 0.010377243315834452, 0.010621413746795262, 0.010865584177756073, 0.011109754608716884, 0.011353925039677694, 0.011598095470638505, 0.011842265901599317, 0.012086436332560128, 0.012330606763520938, 0.012574777194481749, 0.01281894762544256, 0.01306311805640337, 0.01330728848736418, 0.013551458918324991, 0.013795629349285802, 0.014039799780246612, 0.014283970211207423, 0.014528140642168234, 0.014772311073129044, 0.015016481504089855, 0.015260651935050665, 0.015504822366011476, 0.015748992796972287, 0.015993163227933097, 0.016237333658893908, 0.01648150408985472, 0.01672567452081553, 0.01696984495177634, 0.01721401538273715, 0.01745818581369796, 0.01770235624465877, 0.017946526675619582, 0.018190697106580393, 0.018434867537541203, 0.018679037968502014, 0.018923208399462824, 0.019167378830423635, 0.019411549261384446, 0.019655719692345256, 0.019899890123306067, 0.020144060554266877, 0.020388230985227688, 0.0206324014161885, 0.02087657184714931, 0.02112074227811012, 0.02136491270907093, 0.02160908314003174, 0.02185325357099255, 0.022097424001953362, 0.022341594432914173, 0.022585764863874983, 0.022829935294835794, 0.023074105725796604, 0.023318276156757415, 0.02356244658771823, 0.02380661701867904, 0.02405078744963985, 0.02429495788060066, 0.02453912831156147, 0.024783298742522282, 0.025027469173483093, 0.025271639604443903, 0.025515810035404714, 0.025759980466365524, 0.026004150897326335, 0.026248321328287146, 0.026492491759247956, 0.026736662190208767, 0.026980832621169577, 0.027225003052130388, 0.0274691734830912, 0.02771334391405201, 0.02795751434501282, 0.02820168477597363, 0.02844585520693444, 0.02869002563789525, 0.028934196068856062, 0.029178366499816873, 0.029422536930777683, 0.029666707361738494, 0.029910877792699304, 0.030155048223660115, 0.030399218654620926, 0.030643389085581736, 0.030887559516542547, 0.031131729947503357, 0.03137590037846417, 0.03162007080942498, 0.03186424124038579, 0.0321084116713466, 0.03235258210230741, 0.03259675253326822, 0.03284092296422903, 0.03308509339518984, 0.03332926382615065, 0.03357343425711146, 0.033817604688072274, 0.034061775119033084, 0.034305945549993895, 0.034550115980954706, 0.034794286411915516, 0.03503845684287633, 0.03528262727383714, 0.03552679770479795, 0.03577096813575876, 0.03601513856671957, 0.03625930899768038, 0.03650347942864119, 0.036747649859602, 0.03699182029056281, 0.03723599072152362, 0.03748016115248443, 0.03772433158344524, 0.037968502014406054, 0.038212672445366865, 0.038456842876327675, 0.038701013307288486, 0.038945183738249296, 0.03918935416921011, 0.03943352460017092, 0.03967769503113173, 0.03992186546209254, 0.04016603589305335, 0.04041020632401416, 0.04065437675497497, 0.04089854718593578, 0.04114271761689659, 0.0413868880478574, 0.04163105847881821, 0.04187522890977902, 0.042119399340739834, 0.042363569771700645, 0.042607740202661455, 0.042851910633622266, 0.043096081064583076, 0.04334025149554389, 0.0435844219265047, 0.04382859235746551, 0.04407276278842632, 0.04431693321938713, 0.04456110365034794, 0.04480527408130875, 0.04504944451226956, 0.04529361494323037, 0.04553778537419118, 0.04578195580515199, 0.0460261262361128, 0.046270296667073614, 0.046514467098034425, 0.046758637528995235, 0.04700280795995605, 0.04724697839091686, 0.047491148821877674, 0.047735319252838485, 0.047979489683799295, 0.048223660114760106, 0.048467830545720916, 0.04871200097668173, 0.04895617140764254, 0.04920034183860335, 0.04944451226956416, 0.04968868270052497, 0.04993285313148578, 0.05017702356244659, 0.0504211939934074, 0.05066536442436821, 0.05090953485532902, 0.05115370528628983, 0.05139787571725064, 0.051642046148211454, 0.051886216579172265, 0.052130387010133075, 0.052374557441093886, 0.052618727872054696, 0.05286289830301551, 0.05310706873397632, 0.05335123916493713, 0.05359540959589794, 0.05383958002685875, 0.05408375045781956, 0.05432792088878037, 0.05457209131974118, 0.05481626175070199, 0.0550604321816628, 0.05530460261262361, 0.055548773043584423, 0.055792943474545234, 0.056037113905506045, 0.056281284336466855, 0.056525454767427666, 0.056769625198388476, 0.05701379562934929, 0.0572579660603101, 0.05750213649127091, 0.05774630692223172, 0.05799047735319253, 0.05823464778415334, 0.05847881821511415, 0.05872298864607496, 0.05896715907703577, 0.05921132950799658, 0.05945549993895739, 0.059699670369918204, 0.059943840800879014, 0.060188011231839825, 0.060432181662800635, 0.060676352093761446, 0.060920522524722256, 0.06116469295568307, 0.06140886338664388, 0.06165303381760469, 0.0618972042485655, 0.06214137467952631, 0.06238554511048712, 0.06262971554144793, 0.06287388597240874, 0.06311805640336955, 0.06336222683433036, 0.06360639726529117, 0.06385056769625198, 0.0640947381272128, 0.0643389085581736, 0.06458307898913442, 0.06482724942009523, 0.06507141985105604, 0.06531559028201685, 0.06555976071297766, 0.06580393114393847, 0.06604810157489928, 0.06629227200586009, 0.0665364424368209, 0.06678061286778171, 0.06702478329874252, 0.06726895372970333, 0.06751312416066414, 0.06775729459162495, 0.06800146502258576, 0.06824563545354657, 0.06848980588450738, 0.0687339763154682, 0.068978146746429, 0.06922231717738982, 0.06946648760835063, 0.06971065803931144, 0.06995482847027225, 0.07019899890123306, 0.07044316933219387, 0.07068733976315468, 0.07093151019411549, 0.0711756806250763, 0.07141985105603711, 0.07166402148699792, 0.07190819191795873, 0.07215236234891954, 0.07239653277988035, 0.07264070321084116, 0.07288487364180198, 0.07312904407276279, 0.0733732145037236, 0.07361738493468441, 0.07386155536564522, 0.07410572579660603, 0.07434989622756684, 0.07459406665852765, 0.07483823708948846, 0.07508240752044927, 0.07532657795141008, 0.07557074838237089, 0.0758149188133317, 0.07605908924429251, 0.07630325967525332, 0.07654743010621413, 0.07679160053717494, 0.07703577096813576, 0.07727994139909657, 0.07752411183005738, 0.07776828226101819, 0.078012452691979, 0.07825662312293981, 0.07850079355390062, 0.07874496398486143, 0.07898913441582224, 0.07923330484678305, 0.07947747527774386, 0.07972164570870467, 0.07996581613966548, 0.0802099865706263, 0.0804541570015871, 0.08069832743254791, 0.08094249786350872, 0.08118666829446954, 0.08143083872543035, 0.08167500915639116, 0.08191917958735197, 0.08216335001831278, 0.08240752044927359, 0.0826516908802344, 0.08289586131119521, 0.08314003174215602, 0.08338420217311683, 0.08362837260407764, 0.08387254303503845, 0.08411671346599926, 0.08436088389696007, 0.08460505432792088, 0.0848492247588817, 0.0850933951898425, 0.08533756562080332, 0.08558173605176413, 0.08582590648272494, 0.08607007691368575, 0.08631424734464656, 0.08655841777560737, 0.08680258820656818, 0.08704675863752899, 0.0872909290684898, 0.08753509949945061, 0.08777926993041142, 0.08802344036137223, 0.08826761079233304, 0.08851178122329385, 0.08875595165425466, 0.08900012208521547, 0.08924429251617629, 0.0894884629471371, 0.0897326333780979, 0.08997680380905872, 0.09022097424001953, 0.09046514467098034, 0.09070931510194115, 0.09095348553290196, 0.09119765596386277, 0.09144182639482358, 0.09168599682578439, 0.0919301672567452, 0.09217433768770601, 0.09241850811866682, 0.09266267854962763, 0.09290684898058844, 0.09315101941154925, 0.09339518984251007, 0.09363936027347088, 0.0938835307044317, 0.09412770113539251, 0.09437187156635332, 0.09461604199731413, 0.09486021242827494, 0.09510438285923575, 0.09534855329019656, 0.09559272372115737, 0.09583689415211818, 0.096081064583079, 0.0963252350140398, 0.09656940544500062, 0.09681357587596143, 0.09705774630692224, 0.09730191673788305, 0.09754608716884386, 0.09779025759980467, 0.09803442803076548, 0.09827859846172629, 0.0985227688926871, 0.09876693932364791, 0.09901110975460872, 0.09925528018556953, 0.09949945061653034, 0.09974362104749115, 0.09998779147845197, 0.10023196190941278, 0.10047613234037359, 0.1007203027713344, 0.10096447320229521, 0.10120864363325602, 0.10145281406421683, 0.10169698449517764, 0.10194115492613845, 0.10218532535709926, 0.10242949578806007, 0.10267366621902088, 0.10291783664998169, 0.1031620070809425, 0.10340617751190331, 0.10365034794286412, 0.10389451837382493, 0.10413868880478575, 0.10438285923574656, 0.10462702966670737, 0.10487120009766818, 0.10511537052862899, 0.1053595409595898, 0.10560371139055061, 0.10584788182151142, 0.10609205225247223, 0.10633622268343304, 0.10658039311439385, 0.10682456354535466, 0.10706873397631547, 0.10731290440727628, 0.1075570748382371, 0.1078012452691979, 0.10804541570015871, 0.10828958613111953, 0.10853375656208034, 0.10877792699304115, 0.10902209742400196, 0.10926626785496277, 0.10951043828592358, 0.10975460871688439, 0.1099987791478452, 0.11024294957880601, 0.11048712000976682, 0.11073129044072763, 0.11097546087168844, 0.11121963130264925, 0.11146380173361006, 0.11170797216457087, 0.11195214259553168, 0.1121963130264925, 0.1124404834574533, 0.11268465388841412, 0.11292882431937493, 0.11317299475033574, 0.11341716518129655, 0.11366133561225736, 0.11390550604321817, 0.11414967647417898, 0.11439384690513979, 0.1146380173361006, 0.11488218776706141, 0.11512635819802222, 0.11537052862898303, 0.11561469905994384, 0.11585886949090465, 0.11610303992186546, 0.11634721035282627, 0.11659138078378709, 0.1168355512147479, 0.1170797216457087, 0.11732389207666952, 0.11756806250763033, 0.11781223293859114, 0.11805640336955195, 0.11830057380051276, 0.11854474423147357, 0.11878891466243438, 0.11903308509339519, 0.119277255524356, 0.11952142595531681, 0.11976559638627762, 0.12000976681723843, 0.12025393724819924, 0.12049810767916005, 0.12074227811012087, 0.12098644854108168, 0.12123061897204249, 0.1214747894030033, 0.12171895983396411, 0.12196313026492492, 0.12220730069588573, 0.12245147112684654, 0.12269564155780735, 0.12293981198876816, 0.12318398241972897, 0.12342815285068978, 0.12367232328165059, 0.1239164937126114, 0.12416066414357221, 0.12440483457453302, 0.12464900500549383, 0.12489317543645465, 0.12513734586741546, 0.12538151629837627, 0.12562568672933708, 0.1258698571602979, 0.1261140275912587, 0.1263581980222195, 0.12660236845318032, 0.12684653888414113, 0.12709070931510194, 0.12733487974606275, 0.12757905017702356, 0.12782322060798437, 0.12806739103894518, 0.128311561469906, 0.1285557319008668, 0.12879990233182761, 0.12904407276278843, 0.12928824319374924, 0.12953241362471005, 0.12977658405567086, 0.13002075448663167, 0.13026492491759248, 0.1305090953485533, 0.1307532657795141, 0.1309974362104749, 0.13124160664143572, 0.13148577707239653, 0.13172994750335734, 0.13197411793431815, 0.13221828836527896, 0.13246245879623977, 0.13270662922720058, 0.1329507996581614, 0.1331949700891222, 0.13343914052008302, 0.13368331095104383, 0.13392748138200464, 0.13417165181296545, 0.13441582224392626, 0.13465999267488707, 0.13490416310584788, 0.1351483335368087, 0.1353925039677695, 0.1356366743987303, 0.13588084482969112, 0.13612501526065193, 0.13636918569161274, 0.13661335612257355, 0.13685752655353436, 0.13710169698449517, 0.13734586741545599, 0.1375900378464168, 0.1378342082773776, 0.13807837870833842, 0.13832254913929923, 0.13856671957026004, 0.13881089000122085, 0.13905506043218166, 0.13929923086314247, 0.13954340129410328, 0.1397875717250641, 0.1400317421560249, 0.1402759125869857, 0.14052008301794652, 0.14076425344890733, 0.14100842387986814, 0.14125259431082896, 0.14149676474178977, 0.14174093517275058, 0.1419851056037114, 0.1422292760346722, 0.142473446465633, 0.14271761689659382, 0.14296178732755463, 0.14320595775851544, 0.14345012818947625, 0.14369429862043706, 0.14393846905139787, 0.14418263948235868, 0.1444268099133195, 0.1446709803442803, 0.14491515077524111, 0.14515932120620192, 0.14540349163716274, 0.14564766206812355, 0.14589183249908436, 0.14613600293004517, 0.14638017336100598, 0.1466243437919668, 0.1468685142229276, 0.1471126846538884, 0.14735685508484922, 0.14760102551581003, 0.14784519594677084, 0.14808936637773165, 0.14833353680869246, 0.14857770723965327, 0.14882187767061408, 0.1490660481015749, 0.1493102185325357, 0.14955438896349652, 0.14979855939445733, 0.15004272982541814, 0.15028690025637895, 0.15053107068733976, 0.15077524111830057, 0.15101941154926138, 0.1512635819802222, 0.151507752411183, 0.1517519228421438, 0.15199609327310462, 0.15224026370406543, 0.15248443413502624, 0.15272860456598705, 0.15297277499694786, 0.15321694542790867, 0.15346111585886948, 0.1537052862898303, 0.1539494567207911, 0.15419362715175192, 0.15443779758271273, 0.15468196801367354, 0.15492613844463435, 0.15517030887559516, 0.15541447930655597, 0.15565864973751678, 0.1559028201684776, 0.1561469905994384, 0.1563911610303992, 0.15663533146136002, 0.15687950189232083, 0.15712367232328164, 0.15736784275424245, 0.15761201318520326, 0.15785618361616408, 0.15810035404712489, 0.1583445244780857, 0.1585886949090465, 0.15883286534000732, 0.15907703577096813, 0.15932120620192894, 0.15956537663288975, 0.15980954706385056, 0.16005371749481137, 0.16029788792577218, 0.160542058356733, 0.1607862287876938, 0.1610303992186546, 0.16127456964961542, 0.16151874008057623, 0.16176291051153704, 0.16200708094249786, 0.16225125137345867, 0.16249542180441948, 0.1627395922353803, 0.1629837626663411, 0.1632279330973019, 0.16347210352826272, 0.16371627395922353, 0.16396044439018434, 0.16420461482114515, 0.16444878525210596, 0.16469295568306677, 0.16493712611402758, 0.1651812965449884, 0.1654254669759492, 0.16566963740691001, 0.16591380783787082, 0.16615797826883164, 0.16640214869979245, 0.16664631913075326, 0.16689048956171407, 0.16713465999267488, 0.1673788304236357, 0.1676230008545965, 0.1678671712855573, 0.16811134171651812, 0.16835551214747893, 0.16859968257843974, 0.16884385300940055, 0.16908802344036136, 0.16933219387132217, 0.16957636430228298, 0.1698205347332438, 0.1700647051642046, 0.17030887559516542, 0.17055304602612623, 0.17079721645708704, 0.17104138688804785, 0.17128555731900866, 0.17152972774996947, 0.17177389818093028, 0.1720180686118911, 0.1722622390428519, 0.1725064094738127, 0.17275057990477352, 0.17299475033573433, 0.17323892076669514, 0.17348309119765595, 0.17372726162861676, 0.17397143205957757, 0.17421560249053838, 0.1744597729214992, 0.17470394335246, 0.17494811378342082, 0.17519228421438163, 0.17543645464534244, 0.17568062507630325, 0.17592479550726406, 0.17616896593822487, 0.17641313636918568, 0.1766573068001465, 0.1769014772311073, 0.1771456476620681, 0.17738981809302892, 0.17763398852398973, 0.17787815895495054, 0.17812232938591135, 0.17836649981687216, 0.17861067024783298, 0.17885484067879379, 0.1790990111097546, 0.1793431815407154, 0.17958735197167622, 0.17983152240263703, 0.18007569283359784, 0.18031986326455865, 0.18056403369551946, 0.18080820412648027, 0.18105237455744108, 0.1812965449884019, 0.1815407154193627, 0.1817848858503235, 0.18202905628128432, 0.18227322671224513, 0.18251739714320594, 0.18276156757416676, 0.18300573800512757, 0.18324990843608838, 0.1834940788670492, 0.18373824929801, 0.1839824197289708, 0.18422659015993162, 0.18447076059089243, 0.18471493102185324, 0.18495910145281405, 0.18520327188377486, 0.18544744231473567, 0.18569161274569648, 0.1859357831766573, 0.1861799536076181, 0.18642412403857891, 0.18666829446953973, 0.18691246490050054, 0.18715663533146135, 0.18740080576242216, 0.187644976193383, 0.1878891466243438, 0.18813331705530462, 0.18837748748626543, 0.18862165791722624, 0.18886582834818705, 0.18910999877914786, 0.18935416921010867, 0.18959833964106948, 0.1898425100720303, 0.1900866805029911, 0.1903308509339519, 0.19057502136491272, 0.19081919179587353, 0.19106336222683434, 0.19130753265779515, 0.19155170308875596, 0.19179587351971678, 0.19204004395067759, 0.1922842143816384, 0.1925283848125992, 0.19277255524356002, 0.19301672567452083, 0.19326089610548164, 0.19350506653644245, 0.19374923696740326, 0.19399340739836407, 0.19423757782932488, 0.1944817482602857, 0.1947259186912465, 0.1949700891222073, 0.19521425955316812, 0.19545842998412893, 0.19570260041508974, 0.19594677084605056, 0.19619094127701137, 0.19643511170797218, 0.196679282138933, 0.1969234525698938, 0.1971676230008546, 0.19741179343181542, 0.19765596386277623, 0.19790013429373704, 0.19814430472469785, 0.19838847515565866, 0.19863264558661947, 0.19887681601758028, 0.1991209864485411, 0.1993651568795019, 0.19960932731046271, 0.19985349774142352, 0.20009766817238434, 0.20034183860334515, 0.20058600903430596, 0.20083017946526677, 0.20107434989622758, 0.2013185203271884, 0.2015626907581492, 0.20180686118911, 0.20205103162007082, 0.20229520205103163, 0.20253937248199244, 0.20278354291295325, 0.20302771334391406, 0.20327188377487487, 0.20351605420583568, 0.2037602246367965, 0.2040043950677573, 0.20424856549871812, 0.20449273592967893, 0.20473690636063974, 0.20498107679160055, 0.20522524722256136, 0.20546941765352217, 0.20571358808448298, 0.2059577585154438, 0.2062019289464046, 0.2064460993773654, 0.20669026980832622, 0.20693444023928703, 0.20717861067024784, 0.20742278110120865, 0.20766695153216946, 0.20791112196313027, 0.20815529239409108, 0.2083994628250519, 0.2086436332560127, 0.20888780368697352, 0.20913197411793433, 0.20937614454889514, 0.20962031497985595, 0.20986448541081676, 0.21010865584177757, 0.21035282627273838, 0.2105969967036992, 0.21084116713466, 0.2110853375656208, 0.21132950799658162, 0.21157367842754243, 0.21181784885850324, 0.21206201928946405, 0.21230618972042486, 0.21255036015138568, 0.21279453058234649, 0.2130387010133073, 0.2132828714442681, 0.21352704187522892, 0.21377121230618973, 0.21401538273715054, 0.21425955316811135, 0.21450372359907216, 0.21474789403003297, 0.21499206446099378, 0.2152362348919546, 0.2154804053229154, 0.2157245757538762, 0.21596874618483702, 0.21621291661579783, 0.21645708704675864, 0.21670125747771946, 0.21694542790868027, 0.21718959833964108, 0.2174337687706019, 0.2176779392015627, 0.2179221096325235, 0.21816628006348432, 0.21841045049444513, 0.21865462092540594, 0.21889879135636675, 0.21914296178732756, 0.21938713221828837, 0.21963130264924918, 0.21987547308021, 0.2201196435111708, 0.22036381394213161, 0.22060798437309243, 0.22085215480405324, 0.22109632523501405, 0.22134049566597486, 0.22158466609693567, 0.22182883652789648, 0.2220730069588573, 0.2223171773898181, 0.2225613478207789, 0.22280551825173972, 0.22304968868270053, 0.22329385911366134, 0.22353802954462215, 0.22378219997558296, 0.22402637040654377, 0.22427054083750458, 0.2245147112684654, 0.2247588816994262, 0.22500305213038702, 0.22524722256134783, 0.22549139299230864, 0.22573556342326945, 0.22597973385423026, 0.22622390428519107, 0.22646807471615188, 0.2267122451471127, 0.2269564155780735, 0.2272005860090343, 0.22744475643999512, 0.22768892687095593, 0.22793309730191674, 0.22817726773287755, 0.22842143816383836, 0.22866560859479917, 0.22890977902575999, 0.2291539494567208, 0.2293981198876816, 0.22964229031864242, 0.22988646074960323, 0.23013063118056404, 0.23037480161152485, 0.23061897204248566, 0.23086314247344647, 0.23110731290440728, 0.2313514833353681, 0.2315956537663289, 0.2318398241972897, 0.23208399462825052, 0.23232816505921133, 0.23257233549017214, 0.23281650592113295, 0.23306067635209377, 0.23330484678305458, 0.2335490172140154, 0.2337931876449762, 0.234037358075937, 0.23428152850689782, 0.23452569893785863, 0.23476986936881944, 0.23501403979978025, 0.23525821023074106, 0.23550238066170187, 0.23574655109266268, 0.2359907215236235, 0.2362348919545843, 0.2364790623855451, 0.23672323281650592, 0.23696740324746673, 0.23721157367842755, 0.23745574410938836, 0.23769991454034917, 0.23794408497130998, 0.2381882554022708, 0.2384324258332316, 0.2386765962641924, 0.23892076669515322, 0.23916493712611403, 0.23940910755707484, 0.23965327798803565, 0.23989744841899646, 0.24014161884995727, 0.24038578928091808, 0.2406299597118789, 0.2408741301428397, 0.24111830057380051, 0.24136247100476133, 0.24160664143572214, 0.24185081186668295, 0.24209498229764376, 0.24233915272860457, 0.24258332315956538, 0.2428274935905262, 0.243071664021487, 0.2433158344524478, 0.24356000488340862, 0.24380417531436943, 0.24404834574533024, 0.24429251617629105, 0.24453668660725186, 0.24478085703821267, 0.24502502746917348, 0.2452691979001343, 0.2455133683310951, 0.24575753876205592, 0.24600170919301673, 0.24624587962397754, 0.24649005005493835, 0.24673422048589916, 0.24697839091685997, 0.24722256134782078, 0.2474667317787816, 0.2477109022097424, 0.2479550726407032, 0.24819924307166402, 0.24844341350262483, 0.24868758393358564, 0.24893175436454645, 0.24917592479550726, 0.24942009522646807, 0.24966426565742889, 0.2499084360883897, 0.2501526065193505, 0.2503967769503113, 0.25064094738127213, 0.25088511781223294, 0.25112928824319375, 0.25137345867415456, 0.25161762910511537, 0.2518617995360762, 0.252105969967037, 0.2523501403979978, 0.2525943108289586, 0.2528384812599194, 0.25308265169088023, 0.25332682212184104, 0.25357099255280185, 0.25381516298376267, 0.2540593334147235, 0.2543035038456843, 0.2545476742766451, 0.2547918447076059, 0.2550360151385667, 0.25528018556952753, 0.25552435600048834, 0.25576852643144915, 0.25601269686240996, 0.25625686729337077, 0.2565010377243316, 0.2567452081552924, 0.2569893785862532, 0.257233549017214, 0.2574777194481748, 0.25772188987913563, 0.25796606031009645, 0.25821023074105726, 0.25845440117201807, 0.2586985716029789, 0.2589427420339397, 0.2591869124649005, 0.2594310828958613, 0.2596752533268221, 0.25991942375778293, 0.26016359418874374, 0.26040776461970455, 0.26065193505066536, 0.2608961054816262, 0.261140275912587, 0.2613844463435478, 0.2616286167745086, 0.2618727872054694, 0.2621169576364302, 0.26236112806739104, 0.26260529849835185, 0.26284946892931266, 0.26309363936027347, 0.2633378097912343, 0.2635819802221951, 0.2638261506531559, 0.2640703210841167, 0.2643144915150775, 0.26455866194603833, 0.26480283237699914, 0.26504700280795995, 0.26529117323892076, 0.2655353436698816, 0.2657795141008424, 0.2660236845318032, 0.266267854962764, 0.2665120253937248, 0.2667561958246856, 0.26700036625564644, 0.26724453668660725, 0.26748870711756806, 0.26773287754852887, 0.2679770479794897, 0.2682212184104505, 0.2684653888414113, 0.2687095592723721, 0.2689537297033329, 0.26919790013429373, 0.26944207056525454, 0.26968624099621535, 0.26993041142717616, 0.270174581858137, 0.2704187522890978, 0.2706629227200586, 0.2709070931510194, 0.2711512635819802, 0.27139543401294103, 0.27163960444390184, 0.27188377487486265, 0.27212794530582346, 0.27237211573678427, 0.2726162861677451, 0.2728604565987059, 0.2731046270296667, 0.2733487974606275, 0.2735929678915883, 0.27383713832254913, 0.27408130875350994, 0.27432547918447076, 0.27456964961543157, 0.2748138200463924, 0.2750579904773532, 0.275302160908314, 0.2755463313392748, 0.2757905017702356, 0.27603467220119643, 0.27627884263215724, 0.27652301306311805, 0.27676718349407886, 0.27701135392503967, 0.2772555243560005, 0.2774996947869613, 0.2777438652179221, 0.2779880356488829, 0.2782322060798437, 0.27847637651080454, 0.27872054694176535, 0.27896471737272616, 0.27920888780368697, 0.2794530582346478, 0.2796972286656086, 0.2799413990965694, 0.2801855695275302, 0.280429739958491, 0.28067391038945183, 0.28091808082041264, 0.28116225125137345, 0.28140642168233426, 0.2816505921132951, 0.2818947625442559, 0.2821389329752167, 0.2823831034061775, 0.2826272738371383, 0.2828714442680991, 0.28311561469905994, 0.28335978513002075, 0.28360395556098156, 0.28384812599194237, 0.2840922964229032, 0.284336466853864, 0.2845806372848248, 0.2848248077157856, 0.2850689781467464, 0.28531314857770723, 0.28555731900866804, 0.28580148943962885, 0.28604565987058966, 0.2862898303015505, 0.2865340007325113, 0.2867781711634721, 0.2870223415944329, 0.2872665120253937, 0.2875106824563545, 0.28775485288731534, 0.28799902331827615, 0.28824319374923696, 0.28848736418019777, 0.2887315346111586, 0.2889757050421194, 0.2892198754730802, 0.289464045904041, 0.2897082163350018, 0.28995238676596263, 0.29019655719692344, 0.29044072762788425, 0.29068489805884506, 0.2909290684898059, 0.2911732389207667, 0.2914174093517275, 0.2916615797826883, 0.2919057502136491, 0.29214992064460993, 0.29239409107557074, 0.29263826150653155, 0.29288243193749236, 0.29312660236845317, 0.293370772799414, 0.2936149432303748, 0.2938591136613356, 0.2941032840922964, 0.2943474545232572, 0.29459162495421803, 0.29483579538517884, 0.29507996581613966, 0.29532413624710047, 0.2955683066780613, 0.2958124771090221, 0.2960566475399829, 0.2963008179709437, 0.2965449884019045, 0.29678915883286533, 0.29703332926382614, 0.29727749969478695, 0.29752167012574776, 0.29776584055670857, 0.2980100109876694, 0.2982541814186302, 0.298498351849591, 0.2987425222805518, 0.2989866927115126, 0.29923086314247344, 0.29947503357343425, 0.29971920400439506, 0.29996337443535587, 0.3002075448663167, 0.3004517152972775, 0.3006958857282383, 0.3009400561591991, 0.3011842265901599, 0.30142839702112073, 0.30167256745208154, 0.30191673788304235, 0.30216090831400316, 0.302405078744964, 0.3026492491759248, 0.3028934196068856, 0.3031375900378464, 0.3033817604688072, 0.303625930899768, 0.30387010133072884, 0.30411427176168965, 0.30435844219265046, 0.30460261262361127, 0.3048467830545721, 0.3050909534855329, 0.3053351239164937, 0.3055792943474545, 0.3058234647784153, 0.30606763520937613, 0.30631180564033694, 0.30655597607129775, 0.30680014650225856, 0.3070443169332194, 0.3072884873641802, 0.307532657795141, 0.3077768282261018, 0.3080209986570626, 0.3082651690880234, 0.30850933951898424, 0.30875350994994505, 0.30899768038090586, 0.30924185081186667, 0.3094860212428275, 0.3097301916737883, 0.3099743621047491, 0.3102185325357099, 0.3104627029666707, 0.31070687339763153, 0.31095104382859234, 0.31119521425955315, 0.31143938469051397, 0.3116835551214748, 0.3119277255524356, 0.3121718959833964, 0.3124160664143572, 0.312660236845318, 0.31290440727627883, 0.31314857770723964, 0.31339274813820045, 0.31363691856916126, 0.31388108900012207, 0.3141252594310829, 0.3143694298620437, 0.3146136002930045, 0.3148577707239653, 0.3151019411549261, 0.31534611158588693, 0.31559028201684775, 0.31583445244780856, 0.31607862287876937, 0.3163227933097302, 0.316566963740691, 0.3168111341716518, 0.3170553046026126, 0.3172994750335734, 0.31754364546453423, 0.31778781589549504, 0.31803198632645585, 0.31827615675741666, 0.3185203271883775, 0.3187644976193383, 0.3190086680502991, 0.3192528384812599, 0.3194970089122207, 0.3197411793431815, 0.31998534977414234, 0.32022952020510315, 0.32047369063606396, 0.32071786106702477, 0.3209620314979856, 0.3212062019289464, 0.3214503723599072, 0.321694542790868, 0.3219387132218288, 0.32218288365278963, 0.32242705408375044, 0.32267122451471125, 0.32291539494567206, 0.3231595653766329, 0.3234037358075937, 0.3236479062385545, 0.3238920766695153, 0.3241362471004761, 0.3243804175314369, 0.32462458796239774, 0.32486875839335855, 0.32511292882431936, 0.32535709925528017, 0.325601269686241, 0.3258454401172018, 0.3260896105481626, 0.3263337809791234, 0.3265779514100842, 0.32682212184104503, 0.32706629227200584, 0.32731046270296665, 0.32755463313392746, 0.3277988035648883, 0.3280429739958491, 0.3282871444268099, 0.3285313148577707, 0.3287754852887315, 0.3290196557196923, 0.32926382615065314, 0.32950799658161395, 0.32975216701257476, 0.32999633744353557, 0.3302405078744964, 0.3304846783054572, 0.330728848736418, 0.3309730191673788, 0.3312171895983396, 0.33146136002930043, 0.33170553046026124, 0.33194970089122205, 0.33219387132218287, 0.3324380417531437, 0.3326822121841045, 0.3329263826150653, 0.3331705530460261, 0.3334147234769869, 0.33365889390794773, 0.33390306433890854, 0.33414723476986935, 0.33439140520083016, 0.33463557563179097, 0.3348797460627518, 0.3351239164937126, 0.3353680869246734, 0.3356122573556342, 0.335856427786595, 0.33610059821755583, 0.33634476864851665, 0.33658893907947746, 0.33683310951043827, 0.3370772799413991, 0.3373214503723599, 0.3375656208033207, 0.3378097912342815, 0.3380539616652423, 0.33829813209620313, 0.33854230252716394, 0.33878647295812475, 0.33903064338908556, 0.3392748138200464, 0.3395189842510072, 0.339763154681968, 0.3400073251129288, 0.3402514955438896, 0.3404956659748504, 0.34073983640581124, 0.34098400683677205, 0.34122817726773286, 0.34147234769869367, 0.3417165181296545, 0.3419606885606153, 0.3422048589915761, 0.3424490294225369, 0.3426931998534977, 0.34293737028445853, 0.34318154071541934, 0.34342571114638015, 0.34366988157734096, 0.3439140520083018, 0.3441582224392626, 0.3444023928702234, 0.3446465633011842, 0.344890733732145, 0.3451349041631058, 0.34537907459406664, 0.34562324502502745, 0.34586741545598826, 0.34611158588694907, 0.3463557563179099, 0.3465999267488707, 0.3468440971798315, 0.3470882676107923, 0.3473324380417531, 0.34757660847271393, 0.34782077890367474, 0.34806494933463555, 0.34830911976559636, 0.3485532901965572, 0.348797460627518, 0.3490416310584788, 0.3492858014894396, 0.3495299719204004, 0.34977414235136123, 0.35001831278232204, 0.35026248321328285, 0.35050665364424366, 0.35075082407520447, 0.3509949945061653, 0.3512391649371261, 0.3514833353680869, 0.3517275057990477, 0.3519716762300085, 0.35221584666096933, 0.35246001709193014, 0.35270418752289096, 0.35294835795385177, 0.3531925283848126, 0.3534366988157734, 0.3536808692467342, 0.353925039677695, 0.3541692101086558, 0.35441338053961663, 0.35465755097057744, 0.35490172140153825, 0.35514589183249906, 0.35539006226345987, 0.3556342326944207, 0.3558784031253815, 0.3561225735563423, 0.3563667439873031, 0.3566109144182639, 0.35685508484922474, 0.35709925528018555, 0.35734342571114636, 0.35758759614210717, 0.357831766573068, 0.3580759370040288, 0.3583201074349896, 0.3585642778659504, 0.3588084482969112, 0.35905261872787203, 0.35929678915883284, 0.35954095958979365, 0.35978513002075446, 0.3600293004517153, 0.3602734708826761, 0.3605176413136369, 0.3607618117445977, 0.3610059821755585, 0.3612501526065193, 0.36149432303748014, 0.36173849346844095, 0.36198266389940176, 0.36222683433036257, 0.3624710047613234, 0.3627151751922842, 0.362959345623245, 0.3632035160542058, 0.3634476864851666, 0.36369185691612743, 0.36393602734708824, 0.36418019777804905, 0.36442436820900986, 0.3646685386399707, 0.3649127090709315, 0.3651568795018923, 0.3654010499328531, 0.3656452203638139, 0.3658893907947747, 0.36613356122573554, 0.36637773165669635, 0.36662190208765716, 0.36686607251861797, 0.3671102429495788, 0.3673544133805396, 0.3675985838115004, 0.3678427542424612, 0.368086924673422, 0.36833109510438283, 0.36857526553534364, 0.36881943596630445, 0.36906360639726526, 0.3693077768282261, 0.3695519472591869, 0.3697961176901477, 0.3700402881211085, 0.3702844585520693, 0.37052862898303013, 0.37077279941399094, 0.37101696984495175, 0.37126114027591256, 0.37150531070687337, 0.3717494811378342, 0.371993651568795, 0.3722378219997558, 0.3724819924307166, 0.3727261628616774, 0.37297033329263823, 0.37321450372359904, 0.37345867415455986, 0.37370284458552067, 0.3739470150164815, 0.3741911854474423, 0.3744353558784031, 0.3746795263093639, 0.3749236967403247, 0.3751678671712856, 0.3754120376022464, 0.3756562080332072, 0.375900378464168, 0.3761445488951288, 0.37638871932608964, 0.37663288975705045, 0.37687706018801126, 0.37712123061897207, 0.3773654010499329, 0.3776095714808937, 0.3778537419118545, 0.3780979123428153, 0.3783420827737761, 0.37858625320473693, 0.37883042363569774, 0.37907459406665855, 0.37931876449761937, 0.3795629349285802, 0.379807105359541, 0.3800512757905018, 0.3802954462214626, 0.3805396166524234, 0.38078378708338423, 0.38102795751434504, 0.38127212794530585, 0.38151629837626666, 0.38176046880722747, 0.3820046392381883, 0.3822488096691491, 0.3824929801001099, 0.3827371505310707, 0.3829813209620315, 0.38322549139299233, 0.38346966182395315, 0.38371383225491396, 0.38395800268587477, 0.3842021731168356, 0.3844463435477964, 0.3846905139787572, 0.384934684409718, 0.3851788548406788, 0.38542302527163963, 0.38566719570260044, 0.38591136613356125, 0.38615553656452206, 0.3863997069954829, 0.3866438774264437, 0.3868880478574045, 0.3871322182883653, 0.3873763887193261, 0.3876205591502869, 0.38786472958124774, 0.38810890001220855, 0.38835307044316936, 0.38859724087413017, 0.388841411305091, 0.3890855817360518, 0.3893297521670126, 0.3895739225979734, 0.3898180930289342, 0.39006226345989503, 0.39030643389085584, 0.39055060432181665, 0.39079477475277746, 0.3910389451837383, 0.3912831156146991, 0.3915272860456599, 0.3917714564766207, 0.3920156269075815, 0.3922597973385423, 0.39250396776950314, 0.39274813820046395, 0.39299230863142476, 0.39323647906238557, 0.3934806494933464, 0.3937248199243072, 0.393968990355268, 0.3942131607862288, 0.3944573312171896, 0.39470150164815043, 0.39494567207911124, 0.39518984251007205, 0.39543401294103286, 0.3956781833719937, 0.3959223538029545, 0.3961665242339153, 0.3964106946648761, 0.3966548650958369, 0.3968990355267977, 0.39714320595775854, 0.39738737638871935, 0.39763154681968016, 0.39787571725064097, 0.3981198876816018, 0.3983640581125626, 0.3986082285435234, 0.3988523989744842, 0.399096569405445, 0.39934073983640583, 0.39958491026736664, 0.39982908069832745, 0.40007325112928827, 0.4003174215602491, 0.4005615919912099, 0.4008057624221707, 0.4010499328531315, 0.4012941032840923, 0.40153827371505313, 0.40178244414601394, 0.40202661457697475, 0.40227078500793556, 0.40251495543889637, 0.4027591258698572, 0.403003296300818, 0.4032474667317788, 0.4034916371627396, 0.4037358075937004, 0.40397997802466123, 0.40422414845562205, 0.40446831888658286, 0.40471248931754367, 0.4049566597485045, 0.4052008301794653, 0.4054450006104261, 0.4056891710413869, 0.4059333414723477, 0.40617751190330853, 0.40642168233426934, 0.40666585276523015, 0.40691002319619096, 0.4071541936271518, 0.4073983640581126, 0.4076425344890734, 0.4078867049200342, 0.408130875350995, 0.4083750457819558, 0.40861921621291664, 0.40886338664387745, 0.40910755707483826, 0.40935172750579907, 0.4095958979367599, 0.4098400683677207, 0.4100842387986815, 0.4103284092296423, 0.4105725796606031, 0.41081675009156393, 0.41106092052252474, 0.41130509095348555, 0.41154926138444636, 0.4117934318154072, 0.412037602246368, 0.4122817726773288, 0.4125259431082896, 0.4127701135392504, 0.4130142839702112, 0.41325845440117204, 0.41350262483213285, 0.41374679526309366, 0.41399096569405447, 0.4142351361250153, 0.4144793065559761, 0.4147234769869369, 0.4149676474178977, 0.4152118178488585, 0.41545598827981933, 0.41570015871078014, 0.41594432914174095, 0.41618849957270176, 0.4164326700036626, 0.4166768404346234, 0.4169210108655842, 0.417165181296545, 0.4174093517275058, 0.41765352215846663, 0.41789769258942744, 0.41814186302038825, 0.41838603345134906, 0.41863020388230987, 0.4188743743132707, 0.4191185447442315, 0.4193627151751923, 0.4196068856061531, 0.4198510560371139, 0.42009522646807473, 0.42033939689903554, 0.42058356732999636, 0.42082773776095717, 0.421071908191918, 0.4213160786228788, 0.4215602490538396, 0.4218044194848004, 0.4220485899157612, 0.42229276034672203, 0.42253693077768284, 0.42278110120864365, 0.42302527163960446, 0.42326944207056527, 0.4235136125015261, 0.4237577829324869, 0.4240019533634477, 0.4242461237944085, 0.4244902942253693, 0.42473446465633014, 0.42497863508729095, 0.42522280551825176, 0.42546697594921257, 0.4257111463801734, 0.4259553168111342, 0.426199487242095, 0.4264436576730558, 0.4266878281040166, 0.42693199853497743, 0.42717616896593824, 0.42742033939689905, 0.42766450982785986, 0.4279086802588207, 0.4281528506897815, 0.4283970211207423, 0.4286411915517031, 0.4288853619826639, 0.4291295324136247, 0.42937370284458554, 0.42961787327554635, 0.42986204370650716, 0.43010621413746797, 0.4303503845684288, 0.4305945549993896, 0.4308387254303504, 0.4310828958613112, 0.431327066292272, 0.43157123672323283, 0.43181540715419364, 0.43205957758515445, 0.43230374801611526, 0.4325479184470761, 0.4327920888780369, 0.4330362593089977, 0.4332804297399585, 0.4335246001709193, 0.4337687706018801, 0.43401294103284094, 0.43425711146380175, 0.43450128189476256, 0.43474545232572337, 0.4349896227566842, 0.435233793187645, 0.4354779636186058, 0.4357221340495666, 0.4359663044805274, 0.43621047491148823, 0.43645464534244904, 0.43669881577340985, 0.43694298620437066, 0.4371871566353315, 0.4374313270662923, 0.4376754974972531, 0.4379196679282139, 0.4381638383591747, 0.43840800879013553, 0.43865217922109634, 0.43889634965205715, 0.43914052008301796, 0.43938469051397877, 0.4396288609449396, 0.4398730313759004, 0.4401172018068612, 0.440361372237822, 0.4406055426687828, 0.44084971309974363, 0.44109388353070444, 0.44133805396166526, 0.44158222439262607, 0.4418263948235869, 0.4420705652545477, 0.4423147356855085, 0.4425589061164693, 0.4428030765474301, 0.44304724697839093, 0.44329141740935174, 0.44353558784031255, 0.44377975827127336, 0.44402392870223417, 0.444268099133195, 0.4445122695641558, 0.4447564399951166, 0.4450006104260774, 0.4452447808570382, 0.44548895128799904, 0.44573312171895985, 0.44597729214992066, 0.44622146258088147, 0.4464656330118423, 0.4467098034428031, 0.4469539738737639, 0.4471981443047247, 0.4474423147356855, 0.44768648516664633, 0.44793065559760714, 0.44817482602856795, 0.44841899645952876, 0.4486631668904896, 0.4489073373214504, 0.4491515077524112, 0.449395678183372, 0.4496398486143328, 0.4498840190452936, 0.45012818947625444, 0.45037235990721525, 0.45061653033817606, 0.45086070076913687, 0.4511048712000977, 0.4513490416310585, 0.4515932120620193, 0.4518373824929801, 0.4520815529239409, 0.45232572335490173, 0.45256989378586254, 0.45281406421682335, 0.45305823464778416, 0.453302405078745, 0.4535465755097058, 0.4537907459406666, 0.4540349163716274, 0.4542790868025882, 0.454523257233549, 0.45476742766450984, 0.45501159809547065, 0.45525576852643146, 0.45549993895739227, 0.4557441093883531, 0.4559882798193139, 0.4562324502502747, 0.4564766206812355, 0.4567207911121963, 0.45696496154315713, 0.45720913197411794, 0.45745330240507875, 0.45769747283603957, 0.4579416432670004, 0.4581858136979612, 0.458429984128922, 0.4586741545598828, 0.4589183249908436, 0.45916249542180443, 0.45940666585276524, 0.45965083628372605, 0.45989500671468686, 0.46013917714564767, 0.4603833475766085, 0.4606275180075693, 0.4608716884385301, 0.4611158588694909, 0.4613600293004517, 0.46160419973141253, 0.46184837016237335, 0.46209254059333416, 0.46233671102429497, 0.4625808814552558, 0.4628250518862166, 0.4630692223171774, 0.4633133927481382, 0.463557563179099, 0.46380173361005983, 0.46404590404102064, 0.46429007447198145, 0.46453424490294226, 0.46477841533390307, 0.4650225857648639, 0.4652667561958247, 0.4655109266267855, 0.4657550970577463, 0.4659992674887071, 0.46624343791966794, 0.46648760835062875, 0.46673177878158956, 0.46697594921255037, 0.4672201196435112, 0.467464290074472, 0.4677084605054328, 0.4679526309363936, 0.4681968013673544, 0.46844097179831523, 0.46868514222927604, 0.46892931266023685, 0.46917348309119766, 0.4694176535221585, 0.4696618239531193, 0.4699059943840801, 0.4701501648150409, 0.4703943352460017, 0.4706385056769625, 0.47088267610792334, 0.47112684653888415, 0.47137101696984496, 0.47161518740080577, 0.4718593578317666, 0.4721035282627274, 0.4723476986936882, 0.472591869124649, 0.4728360395556098, 0.47308020998657063, 0.47332438041753144, 0.47356855084849225, 0.47381272127945306, 0.4740568917104139, 0.4743010621413747, 0.4745452325723355, 0.4747894030032963, 0.4750335734342571, 0.4752777438652179, 0.47552191429617874, 0.47576608472713955, 0.47601025515810036, 0.47625442558906117, 0.476498596020022, 0.4767427664509828, 0.4769869368819436, 0.4772311073129044, 0.4774752777438652, 0.47771944817482603, 0.47796361860578684, 0.47820778903674765, 0.47845195946770847, 0.4786961298986693, 0.4789403003296301, 0.4791844707605909, 0.4794286411915517, 0.4796728116225125, 0.47991698205347333, 0.48016115248443414, 0.48040532291539495, 0.48064949334635576, 0.48089366377731657, 0.4811378342082774, 0.4813820046392382, 0.481626175070199, 0.4818703455011598, 0.4821145159321206, 0.48235868636308143, 0.48260285679404225, 0.48284702722500306, 0.48309119765596387, 0.4833353680869247, 0.4835795385178855, 0.4838237089488463, 0.4840678793798071, 0.4843120498107679, 0.48455622024172873, 0.48480039067268954, 0.48504456110365035, 0.48528873153461116, 0.485532901965572, 0.4857770723965328, 0.4860212428274936, 0.4862654132584544, 0.4865095836894152, 0.486753754120376, 0.48699792455133684, 0.48724209498229765, 0.48748626541325846, 0.48773043584421927, 0.4879746062751801, 0.4882187767061409, 0.4884629471371017, 0.4887071175680625, 0.4889512879990233, 0.48919545842998413, 0.48943962886094494, 0.48968379929190575, 0.48992796972286656, 0.4901721401538274, 0.4904163105847882, 0.490660481015749, 0.4909046514467098, 0.4911488218776706, 0.4913929923086314, 0.49163716273959224, 0.49188133317055305, 0.49212550360151386, 0.49236967403247467, 0.4926138444634355, 0.4928580148943963, 0.4931021853253571, 0.4933463557563179, 0.4935905261872787, 0.49383469661823953, 0.49407886704920034, 0.49432303748016115, 0.49456720791112196, 0.4948113783420828, 0.4950555487730436, 0.4952997192040044, 0.4955438896349652, 0.495788060065926, 0.49603223049688683, 0.49627640092784764, 0.49652057135880845, 0.49676474178976926, 0.49700891222073007, 0.4972530826516909, 0.4974972530826517, 0.4977414235136125, 0.4979855939445733, 0.4982297643755341, 0.49847393480649493, 0.49871810523745574, 0.49896227566841655, 0.49920644609937737, 0.4994506165303382, 0.499694786961299, 0.4999389573922598, 0.5001831278232206, 0.5004272982541814, 0.5006714686851422, 0.500915639116103, 0.5011598095470639, 0.5014039799780247, 0.5016481504089855, 0.5018923208399463, 0.5021364912709071, 0.5023806617018679, 0.5026248321328287, 0.5028690025637895, 0.5031131729947503, 0.5033573434257111, 0.503601513856672, 0.5038456842876328, 0.5040898547185936, 0.5043340251495544, 0.5045781955805152, 0.504822366011476, 0.5050665364424368, 0.5053107068733976, 0.5055548773043584, 0.5057990477353193, 0.5060432181662801, 0.5062873885972409, 0.5065315590282017, 0.5067757294591625, 0.5070198998901233, 0.5072640703210841, 0.5075082407520449, 0.5077524111830057, 0.5079965816139665, 0.5082407520449274, 0.5084849224758882, 0.508729092906849, 0.5089732633378098, 0.5092174337687706, 0.5094616041997314, 0.5097057746306922, 0.509949945061653, 0.5101941154926138, 0.5104382859235747, 0.5106824563545355, 0.5109266267854963, 0.5111707972164571, 0.5114149676474179, 0.5116591380783787, 0.5119033085093395, 0.5121474789403003, 0.5123916493712611, 0.512635819802222, 0.5128799902331828, 0.5131241606641436, 0.5133683310951044, 0.5136125015260652, 0.513856671957026, 0.5141008423879868, 0.5143450128189476, 0.5145891832499084, 0.5148333536808692, 0.51507752411183, 0.5153216945427909, 0.5155658649737517, 0.5158100354047125, 0.5160542058356733, 0.5162983762666341, 0.5165425466975949, 0.5167867171285557, 0.5170308875595165, 0.5172750579904773, 0.5175192284214382, 0.517763398852399, 0.5180075692833598, 0.5182517397143206, 0.5184959101452814, 0.5187400805762422, 0.518984251007203, 0.5192284214381638, 0.5194725918691246, 0.5197167623000855, 0.5199609327310463, 0.5202051031620071, 0.5204492735929679, 0.5206934440239287, 0.5209376144548895, 0.5211817848858503, 0.5214259553168111, 0.5216701257477719, 0.5219142961787328, 0.5221584666096936, 0.5224026370406544, 0.5226468074716152, 0.522890977902576, 0.5231351483335368, 0.5233793187644976, 0.5236234891954584, 0.5238676596264192, 0.52411183005738, 0.5243560004883409, 0.5246001709193017, 0.5248443413502625, 0.5250885117812233, 0.5253326822121841, 0.5255768526431449, 0.5258210230741057, 0.5260651935050665, 0.5263093639360273, 0.5265535343669882, 0.526797704797949, 0.5270418752289098, 0.5272860456598706, 0.5275302160908314, 0.5277743865217922, 0.528018556952753, 0.5282627273837138, 0.5285068978146746, 0.5287510682456354, 0.5289952386765963, 0.5292394091075571, 0.5294835795385179, 0.5297277499694787, 0.5299719204004395, 0.5302160908314003, 0.5304602612623611, 0.5307044316933219, 0.5309486021242827, 0.5311927725552436, 0.5314369429862044, 0.5316811134171652, 0.531925283848126, 0.5321694542790868, 0.5324136247100476, 0.5326577951410084, 0.5329019655719692, 0.53314613600293, 0.5333903064338908, 0.5336344768648517, 0.5338786472958125, 0.5341228177267733, 0.5343669881577341, 0.5346111585886949, 0.5348553290196557, 0.5350994994506165, 0.5353436698815773, 0.5355878403125381, 0.535832010743499, 0.5360761811744598, 0.5363203516054206, 0.5365645220363814, 0.5368086924673422, 0.537052862898303, 0.5372970333292638, 0.5375412037602246, 0.5377853741911854, 0.5380295446221462, 0.5382737150531071, 0.5385178854840679, 0.5387620559150287, 0.5390062263459895, 0.5392503967769503, 0.5394945672079111, 0.5397387376388719, 0.5399829080698327, 0.5402270785007935, 0.5404712489317544, 0.5407154193627152, 0.540959589793676, 0.5412037602246368, 0.5414479306555976, 0.5416921010865584, 0.5419362715175192, 0.54218044194848, 0.5424246123794408, 0.5426687828104017, 0.5429129532413625, 0.5431571236723233, 0.5434012941032841, 0.5436454645342449, 0.5438896349652057, 0.5441338053961665, 0.5443779758271273, 0.5446221462580881, 0.544866316689049, 0.5451104871200098, 0.5453546575509706, 0.5455988279819314, 0.5458429984128922, 0.546087168843853, 0.5463313392748138, 0.5465755097057746, 0.5468196801367354, 0.5470638505676962, 0.547308020998657, 0.5475521914296179, 0.5477963618605787, 0.5480405322915395, 0.5482847027225003, 0.5485288731534611, 0.5487730435844219, 0.5490172140153827, 0.5492613844463435, 0.5495055548773043, 0.5497497253082652, 0.549993895739226, 0.5502380661701868, 0.5504822366011476, 0.5507264070321084, 0.5509705774630692, 0.55121474789403, 0.5514589183249908, 0.5517030887559516, 0.5519472591869125, 0.5521914296178733, 0.5524356000488341, 0.5526797704797949, 0.5529239409107557, 0.5531681113417165, 0.5534122817726773, 0.5536564522036381, 0.5539006226345989, 0.5541447930655597, 0.5543889634965206, 0.5546331339274814, 0.5548773043584422, 0.555121474789403, 0.5553656452203638, 0.5556098156513246, 0.5558539860822854, 0.5560981565132462, 0.556342326944207, 0.5565864973751679, 0.5568306678061287, 0.5570748382370895, 0.5573190086680503, 0.5575631790990111, 0.5578073495299719, 0.5580515199609327, 0.5582956903918935, 0.5585398608228543, 0.5587840312538151, 0.559028201684776, 0.5592723721157368, 0.5595165425466976, 0.5597607129776584, 0.5600048834086192, 0.56024905383958, 0.5604932242705408, 0.5607373947015016, 0.5609815651324624, 0.5612257355634233, 0.5614699059943841, 0.5617140764253449, 0.5619582468563057, 0.5622024172872665, 0.5624465877182273, 0.5626907581491881, 0.5629349285801489, 0.5631790990111097, 0.5634232694420706, 0.5636674398730314, 0.5639116103039922, 0.564155780734953, 0.5643999511659138, 0.5646441215968746, 0.5648882920278354, 0.5651324624587962, 0.565376632889757, 0.5656208033207178, 0.5658649737516787, 0.5661091441826395, 0.5663533146136003, 0.5665974850445611, 0.5668416554755219, 0.5670858259064827, 0.5673299963374435, 0.5675741667684043, 0.5678183371993651, 0.568062507630326, 0.5683066780612868, 0.5685508484922476, 0.5687950189232084, 0.5690391893541692, 0.56928335978513, 0.5695275302160908, 0.5697717006470516, 0.5700158710780124, 0.5702600415089732, 0.5705042119399341, 0.5707483823708949, 0.5709925528018557, 0.5712367232328165, 0.5714808936637773, 0.5717250640947381, 0.5719692345256989, 0.5722134049566597, 0.5724575753876205, 0.5727017458185814, 0.5729459162495422, 0.573190086680503, 0.5734342571114638, 0.5736784275424246, 0.5739225979733854, 0.5741667684043462, 0.574410938835307, 0.5746551092662678, 0.5748992796972286, 0.5751434501281895, 0.5753876205591503, 0.5756317909901111, 0.5758759614210719, 0.5761201318520327, 0.5763643022829935, 0.5766084727139543, 0.5768526431449151, 0.5770968135758759, 0.5773409840068368, 0.5775851544377976, 0.5778293248687584, 0.5780734952997192, 0.57831766573068, 0.5785618361616408, 0.5788060065926016, 0.5790501770235624, 0.5792943474545232, 0.579538517885484, 0.5797826883164449, 0.5800268587474057, 0.5802710291783665, 0.5805151996093273, 0.5807593700402881, 0.5810035404712489, 0.5812477109022097, 0.5814918813331705, 0.5817360517641313, 0.5819802221950922, 0.582224392626053, 0.5824685630570138, 0.5827127334879746, 0.5829569039189354, 0.5832010743498962, 0.583445244780857, 0.5836894152118178, 0.5839335856427786, 0.5841777560737395, 0.5844219265047003, 0.5846660969356611, 0.5849102673666219, 0.5851544377975827, 0.5853986082285435, 0.5856427786595043, 0.5858869490904651, 0.5861311195214259, 0.5863752899523867, 0.5866194603833476, 0.5868636308143084, 0.5871078012452692, 0.58735197167623, 0.5875961421071908, 0.5878403125381516, 0.5880844829691124, 0.5883286534000732, 0.588572823831034, 0.5888169942619949, 0.5890611646929557, 0.5893053351239165, 0.5895495055548773, 0.5897936759858381, 0.5900378464167989, 0.5902820168477597, 0.5905261872787205, 0.5907703577096813, 0.5910145281406421, 0.591258698571603, 0.5915028690025638, 0.5917470394335246, 0.5919912098644854, 0.5922353802954462, 0.592479550726407, 0.5927237211573678, 0.5929678915883286, 0.5932120620192894, 0.5934562324502503, 0.5937004028812111, 0.5939445733121719, 0.5941887437431327, 0.5944329141740935, 0.5946770846050543, 0.5949212550360151, 0.5951654254669759, 0.5954095958979367, 0.5956537663288975, 0.5958979367598584, 0.5961421071908192, 0.59638627762178, 0.5966304480527408, 0.5968746184837016, 0.5971187889146624, 0.5973629593456232, 0.597607129776584, 0.5978513002075448, 0.5980954706385057, 0.5983396410694665, 0.5985838115004273, 0.5988279819313881, 0.5990721523623489, 0.5993163227933097, 0.5995604932242705, 0.5998046636552313, 0.6000488340861921, 0.600293004517153, 0.6005371749481138, 0.6007813453790746, 0.6010255158100354, 0.6012696862409962, 0.601513856671957, 0.6017580271029178, 0.6020021975338786, 0.6022463679648394, 0.6024905383958002, 0.6027347088267611, 0.6029788792577219, 0.6032230496886827, 0.6034672201196435, 0.6037113905506043, 0.6039555609815651, 0.6041997314125259, 0.6044439018434867, 0.6046880722744475, 0.6049322427054084, 0.6051764131363692, 0.60542058356733, 0.6056647539982908, 0.6059089244292516, 0.6061530948602124, 0.6063972652911732, 0.606641435722134, 0.6068856061530948, 0.6071297765840556, 0.6073739470150165, 0.6076181174459773, 0.6078622878769381, 0.6081064583078989, 0.6083506287388597, 0.6085947991698205, 0.6088389696007813, 0.6090831400317421, 0.6093273104627029, 0.6095714808936638, 0.6098156513246246, 0.6100598217555854, 0.6103039921865462, 0.610548162617507, 0.6107923330484678, 0.6110365034794286, 0.6112806739103894, 0.6115248443413502, 0.611769014772311, 0.6120131852032719, 0.6122573556342327, 0.6125015260651935, 0.6127456964961543, 0.6129898669271151, 0.6132340373580759, 0.6134782077890367, 0.6137223782199975, 0.6139665486509583, 0.6142107190819192, 0.61445488951288, 0.6146990599438408, 0.6149432303748016, 0.6151874008057624, 0.6154315712367232, 0.615675741667684, 0.6159199120986448, 0.6161640825296056, 0.6164082529605664, 0.6166524233915273, 0.6168965938224881, 0.6171407642534489, 0.6173849346844097, 0.6176291051153705, 0.6178732755463313, 0.6181174459772921, 0.6183616164082529, 0.6186057868392137, 0.6188499572701746, 0.6190941277011354, 0.6193382981320962, 0.619582468563057, 0.6198266389940178, 0.6200708094249786, 0.6203149798559394, 0.6205591502869002, 0.620803320717861, 0.6210474911488219, 0.6212916615797827, 0.6215358320107435, 0.6217800024417043, 0.6220241728726651, 0.6222683433036259, 0.6225125137345867, 0.6227566841655475, 0.6230008545965083, 0.6232450250274691, 0.62348919545843, 0.6237333658893908, 0.6239775363203516, 0.6242217067513124, 0.6244658771822732, 0.624710047613234, 0.6249542180441948, 0.6251983884751556, 0.6254425589061164, 0.6256867293370773, 0.6259308997680381, 0.6261750701989989, 0.6264192406299597, 0.6266634110609205, 0.6269075814918813, 0.6271517519228421, 0.6273959223538029, 0.6276400927847637, 0.6278842632157245, 0.6281284336466854, 0.6283726040776462, 0.628616774508607, 0.6288609449395678, 0.6291051153705286, 0.6293492858014894, 0.6295934562324502, 0.629837626663411, 0.6300817970943718, 0.6303259675253327, 0.6305701379562935, 0.6308143083872543, 0.6310584788182151, 0.6313026492491759, 0.6315468196801367, 0.6317909901110975, 0.6320351605420583, 0.6322793309730191, 0.63252350140398, 0.6327676718349408, 0.6330118422659016, 0.6332560126968624, 0.6335001831278232, 0.633744353558784, 0.6339885239897448, 0.6342326944207056, 0.6344768648516664, 0.6347210352826272, 0.634965205713588, 0.6352093761445489, 0.6354535465755097, 0.6356977170064705, 0.6359418874374313, 0.6361860578683921, 0.6364302282993529, 0.6366743987303137, 0.6369185691612745, 0.6371627395922353, 0.6374069100231962, 0.637651080454157, 0.6378952508851178, 0.6381394213160786, 0.6383835917470394, 0.6386277621780002, 0.638871932608961, 0.6391161030399218, 0.6393602734708826, 0.6396044439018435, 0.6398486143328043, 0.6400927847637651, 0.6403369551947259, 0.6405811256256867, 0.6408252960566475, 0.6410694664876083, 0.6413136369185691, 0.6415578073495299, 0.6418019777804908, 0.6420461482114516, 0.6422903186424124, 0.6425344890733732, 0.642778659504334, 0.6430228299352948, 0.6432670003662556, 0.6435111707972164, 0.6437553412281772, 0.643999511659138, 0.6442436820900989, 0.6444878525210597, 0.6447320229520205, 0.6449761933829813, 0.6452203638139421, 0.6454645342449029, 0.6457087046758637, 0.6459528751068245, 0.6461970455377853, 0.6464412159687462, 0.646685386399707, 0.6469295568306678, 0.6471737272616286, 0.6474178976925894, 0.6476620681235502, 0.647906238554511, 0.6481504089854718, 0.6483945794164326, 0.6486387498473934, 0.6488829202783543, 0.6491270907093151, 0.6493712611402759, 0.6496154315712367, 0.6498596020021975, 0.6501037724331583, 0.6503479428641191, 0.6505921132950799, 0.6508362837260407, 0.6510804541570016, 0.6513246245879624, 0.6515687950189232, 0.651812965449884, 0.6520571358808448, 0.6523013063118056, 0.6525454767427664, 0.6527896471737272, 0.653033817604688, 0.6532779880356488, 0.6535221584666097, 0.6537663288975705, 0.6540104993285313, 0.6542546697594921, 0.6544988401904529, 0.6547430106214137, 0.6549871810523745, 0.6552313514833353, 0.6554755219142961, 0.655719692345257, 0.6559638627762178, 0.6562080332071786, 0.6564522036381394, 0.6566963740691002, 0.656940544500061, 0.6571847149310218, 0.6574288853619826, 0.6576730557929434, 0.6579172262239043, 0.6581613966548651, 0.6584055670858259, 0.6586497375167867, 0.6588939079477475, 0.6591380783787083, 0.6593822488096691, 0.6596264192406299, 0.6598705896715907, 0.6601147601025515, 0.6603589305335124, 0.6606031009644732, 0.660847271395434, 0.6610914418263948, 0.6613356122573556, 0.6615797826883164, 0.6618239531192772, 0.662068123550238, 0.6623122939811988, 0.6625564644121597, 0.6628006348431205, 0.6630448052740813, 0.6632889757050421, 0.6635331461360029, 0.6637773165669637, 0.6640214869979245, 0.6642656574288853, 0.6645098278598461, 0.664753998290807, 0.6649981687217678, 0.6652423391527286, 0.6654865095836894, 0.6657306800146502, 0.665974850445611, 0.6662190208765718, 0.6664631913075326, 0.6667073617384934, 0.6669515321694542, 0.667195702600415, 0.6674398730313759, 0.6676840434623367, 0.6679282138932975, 0.6681723843242583, 0.6684165547552191, 0.6686607251861799, 0.6689048956171407, 0.6691490660481015, 0.6693932364790623, 0.6696374069100232, 0.669881577340984, 0.6701257477719448, 0.6703699182029056, 0.6706140886338664, 0.6708582590648272, 0.671102429495788, 0.6713465999267488, 0.6715907703577096, 0.6718349407886705, 0.6720791112196313, 0.6723232816505921, 0.6725674520815529, 0.6728116225125137, 0.6730557929434745, 0.6732999633744353, 0.6735441338053961, 0.6737883042363569, 0.6740324746673177, 0.6742766450982786, 0.6745208155292394, 0.6747649859602002, 0.675009156391161, 0.6752533268221218, 0.6754974972530826, 0.6757416676840434, 0.6759858381150042, 0.676230008545965, 0.6764741789769259, 0.6767183494078867, 0.6769625198388475, 0.6772066902698083, 0.6774508607007691, 0.6776950311317299, 0.6779392015626907, 0.6781833719936515, 0.6784275424246123, 0.6786717128555732, 0.678915883286534, 0.6791600537174948, 0.6794042241484556, 0.6796483945794164, 0.6798925650103772, 0.680136735441338, 0.6803809058722988, 0.6806250763032596, 0.6808692467342204, 0.6811134171651813, 0.6813575875961421, 0.6816017580271029, 0.6818459284580637, 0.6820900988890245, 0.6823342693199853, 0.6825784397509461, 0.6828226101819069, 0.6830667806128677, 0.6833109510438286, 0.6835551214747894, 0.6837992919057502, 0.684043462336711, 0.6842876327676718, 0.6845318031986326, 0.6847759736295934, 0.6850201440605542, 0.685264314491515, 0.6855084849224758, 0.6857526553534367, 0.6859968257843975, 0.6862409962153583, 0.6864851666463191, 0.6867293370772799, 0.6869735075082407, 0.6872176779392015, 0.6874618483701623, 0.6877060188011231, 0.687950189232084, 0.6881943596630448, 0.6884385300940056, 0.6886827005249664, 0.6889268709559272, 0.689171041386888, 0.6894152118178488, 0.6896593822488096, 0.6899035526797704, 0.6901477231107312, 0.6903918935416921, 0.6906360639726529, 0.6908802344036137, 0.6911244048345745, 0.6913685752655353, 0.6916127456964961, 0.6918569161274569, 0.6921010865584177, 0.6923452569893785, 0.6925894274203394, 0.6928335978513002, 0.693077768282261, 0.6933219387132218, 0.6935661091441826, 0.6938102795751434, 0.6940544500061042, 0.694298620437065, 0.6945427908680258, 0.6947869612989866, 0.6950311317299475, 0.6952753021609083, 0.6955194725918691, 0.6957636430228299, 0.6960078134537907, 0.6962519838847515, 0.6964961543157123, 0.6967403247466731, 0.696984495177634, 0.6972286656085948, 0.6974728360395556, 0.6977170064705164, 0.6979611769014772, 0.698205347332438, 0.6984495177633988, 0.6986936881943596, 0.6989378586253204, 0.6991820290562812, 0.699426199487242, 0.6996703699182029, 0.6999145403491637, 0.7001587107801245, 0.7004028812110853, 0.7006470516420461, 0.7008912220730069, 0.7011353925039677, 0.7013795629349285, 0.7016237333658893, 0.7018679037968502, 0.702112074227811, 0.7023562446587718, 0.7026004150897326, 0.7028445855206934, 0.7030887559516542, 0.703332926382615, 0.7035770968135758, 0.7038212672445366, 0.7040654376754975, 0.7043096081064583, 0.7045537785374191, 0.7047979489683799, 0.7050421193993407, 0.7052862898303015, 0.7055304602612623, 0.7057746306922231, 0.7060188011231839, 0.7062629715541447, 0.7065071419851056, 0.7067513124160664, 0.7069954828470272, 0.707239653277988, 0.7074838237089488, 0.7077279941399096, 0.7079721645708704, 0.7082163350018312, 0.708460505432792, 0.7087046758637529, 0.7089488462947137, 0.7091930167256745, 0.7094371871566353, 0.7096813575875961, 0.7099255280185569, 0.7101696984495177, 0.7104138688804785, 0.7106580393114393, 0.7109022097424001, 0.711146380173361, 0.7113905506043218, 0.7116347210352826, 0.7118788914662434, 0.7121230618972042, 0.712367232328165, 0.7126114027591258, 0.7128555731900866, 0.7130997436210474, 0.7133439140520083, 0.7135880844829691, 0.7138322549139299, 0.7140764253448907, 0.7143205957758515, 0.7145647662068123, 0.7148089366377731, 0.7150531070687339, 0.7152972774996947, 0.7155414479306555, 0.7157856183616164, 0.7160297887925772, 0.716273959223538, 0.7165181296544988, 0.7167623000854596, 0.7170064705164204, 0.7172506409473812, 0.717494811378342, 0.7177389818093028, 0.7179831522402637, 0.7182273226712245, 0.7184714931021853, 0.7187156635331461, 0.7189598339641069, 0.7192040043950677, 0.7194481748260285, 0.7196923452569893, 0.7199365156879501, 0.720180686118911, 0.7204248565498718, 0.7206690269808326, 0.7209131974117934, 0.7211573678427542, 0.721401538273715, 0.7216457087046758, 0.7218898791356366, 0.7221340495665974, 0.7223782199975582, 0.7226223904285191, 0.7228665608594799, 0.7231107312904407, 0.7233549017214015, 0.7235990721523623, 0.7238432425833231, 0.7240874130142839, 0.7243315834452447, 0.7245757538762055, 0.7248199243071664, 0.7250640947381272, 0.725308265169088, 0.7255524356000488, 0.7257966060310096, 0.7260407764619704, 0.7262849468929312, 0.726529117323892, 0.7267732877548528, 0.7270174581858136, 0.7272616286167745, 0.7275057990477353, 0.7277499694786961, 0.7279941399096569, 0.7282383103406177, 0.7284824807715785, 0.7287266512025393, 0.7289708216335001, 0.7292149920644609, 0.7294591624954218, 0.7297033329263826, 0.7299475033573434, 0.7301916737883042, 0.730435844219265, 0.7306800146502258, 0.7309241850811866, 0.7311683555121474, 0.7314125259431082, 0.731656696374069, 0.7319008668050299, 0.7321450372359907, 0.7323892076669515, 0.7326333780979123, 0.7328775485288731, 0.7331217189598339, 0.7333658893907947, 0.7336100598217555, 0.7338542302527163, 0.7340984006836772, 0.734342571114638, 0.7345867415455988, 0.7348309119765596, 0.7350750824075204, 0.7353192528384812, 0.735563423269442, 0.7358075937004028, 0.7360517641313636, 0.7362959345623245, 0.7365401049932853, 0.7367842754242461, 0.7370284458552069, 0.7372726162861677, 0.7375167867171285, 0.7377609571480893, 0.7380051275790501, 0.7382492980100109, 0.7384934684409717, 0.7387376388719326, 0.7389818093028934, 0.7392259797338542, 0.739470150164815, 0.7397143205957758, 0.7399584910267366, 0.7402026614576974, 0.7404468318886582, 0.740691002319619, 0.7409351727505799, 0.7411793431815407, 0.7414235136125015, 0.7416676840434623, 0.7419118544744231, 0.7421560249053839, 0.7424001953363447, 0.7426443657673055, 0.7428885361982663, 0.7431327066292271, 0.743376877060188, 0.7436210474911488, 0.7438652179221096, 0.7441093883530704, 0.7443535587840312, 0.744597729214992, 0.7448418996459528, 0.7450860700769136, 0.7453302405078744, 0.7455744109388353, 0.7458185813697961, 0.7460627518007569, 0.7463069222317177, 0.7465510926626785, 0.7467952630936393, 0.7470394335246001, 0.7472836039555609, 0.7475277743865217, 0.7477719448174825, 0.7480161152484434, 0.7482602856794042, 0.748504456110365, 0.7487486265413258, 0.7489927969722866, 0.7492369674032474, 0.7494811378342082, 0.749725308265169, 0.7499694786961298, 0.7502136491270908, 0.7504578195580516, 0.7507019899890124, 0.7509461604199732, 0.751190330850934, 0.7514345012818948, 0.7516786717128556, 0.7519228421438164, 0.7521670125747772, 0.7524111830057381, 0.7526553534366989, 0.7528995238676597, 0.7531436942986205, 0.7533878647295813, 0.7536320351605421, 0.7538762055915029, 0.7541203760224637, 0.7543645464534245, 0.7546087168843854, 0.7548528873153462, 0.755097057746307, 0.7553412281772678, 0.7555853986082286, 0.7558295690391894, 0.7560737394701502, 0.756317909901111, 0.7565620803320718, 0.7568062507630327, 0.7570504211939935, 0.7572945916249543, 0.7575387620559151, 0.7577829324868759, 0.7580271029178367, 0.7582712733487975, 0.7585154437797583, 0.7587596142107191, 0.75900378464168, 0.7592479550726408, 0.7594921255036016, 0.7597362959345624, 0.7599804663655232, 0.760224636796484, 0.7604688072274448, 0.7607129776584056, 0.7609571480893664, 0.7612013185203272, 0.761445488951288, 0.7616896593822489, 0.7619338298132097, 0.7621780002441705, 0.7624221706751313, 0.7626663411060921, 0.7629105115370529, 0.7631546819680137, 0.7633988523989745, 0.7636430228299353, 0.7638871932608962, 0.764131363691857, 0.7643755341228178, 0.7646197045537786, 0.7648638749847394, 0.7651080454157002, 0.765352215846661, 0.7655963862776218, 0.7658405567085826, 0.7660847271395435, 0.7663288975705043, 0.7665730680014651, 0.7668172384324259, 0.7670614088633867, 0.7673055792943475, 0.7675497497253083, 0.7677939201562691, 0.7680380905872299, 0.7682822610181907, 0.7685264314491516, 0.7687706018801124, 0.7690147723110732, 0.769258942742034, 0.7695031131729948, 0.7697472836039556, 0.7699914540349164, 0.7702356244658772, 0.770479794896838, 0.7707239653277989, 0.7709681357587597, 0.7712123061897205, 0.7714564766206813, 0.7717006470516421, 0.7719448174826029, 0.7721889879135637, 0.7724331583445245, 0.7726773287754853, 0.7729214992064461, 0.773165669637407, 0.7734098400683678, 0.7736540104993286, 0.7738981809302894, 0.7741423513612502, 0.774386521792211, 0.7746306922231718, 0.7748748626541326, 0.7751190330850934, 0.7753632035160543, 0.7756073739470151, 0.7758515443779759, 0.7760957148089367, 0.7763398852398975, 0.7765840556708583, 0.7768282261018191, 0.7770723965327799, 0.7773165669637407, 0.7775607373947016, 0.7778049078256624, 0.7780490782566232, 0.778293248687584, 0.7785374191185448, 0.7787815895495056, 0.7790257599804664, 0.7792699304114272, 0.779514100842388, 0.7797582712733488, 0.7800024417043097, 0.7802466121352705, 0.7804907825662313, 0.7807349529971921, 0.7809791234281529, 0.7812232938591137, 0.7814674642900745, 0.7817116347210353, 0.7819558051519961, 0.782199975582957, 0.7824441460139178, 0.7826883164448786, 0.7829324868758394, 0.7831766573068002, 0.783420827737761, 0.7836649981687218, 0.7839091685996826, 0.7841533390306434, 0.7843975094616042, 0.7846416798925651, 0.7848858503235259, 0.7851300207544867, 0.7853741911854475, 0.7856183616164083, 0.7858625320473691, 0.7861067024783299, 0.7863508729092907, 0.7865950433402515, 0.7868392137712124, 0.7870833842021732, 0.787327554633134, 0.7875717250640948, 0.7878158954950556, 0.7880600659260164, 0.7883042363569772, 0.788548406787938, 0.7887925772188988, 0.7890367476498596, 0.7892809180808205, 0.7895250885117813, 0.7897692589427421, 0.7900134293737029, 0.7902575998046637, 0.7905017702356245, 0.7907459406665853, 0.7909901110975461, 0.7912342815285069, 0.7914784519594678, 0.7917226223904286, 0.7919667928213894, 0.7922109632523502, 0.792455133683311, 0.7926993041142718, 0.7929434745452326, 0.7931876449761934, 0.7934318154071542, 0.793675985838115, 0.7939201562690759, 0.7941643267000367, 0.7944084971309975, 0.7946526675619583, 0.7948968379929191, 0.7951410084238799, 0.7953851788548407, 0.7956293492858015, 0.7958735197167623, 0.7961176901477232, 0.796361860578684, 0.7966060310096448, 0.7968502014406056, 0.7970943718715664, 0.7973385423025272, 0.797582712733488, 0.7978268831644488, 0.7980710535954096, 0.7983152240263705, 0.7985593944573313, 0.7988035648882921, 0.7990477353192529, 0.7992919057502137, 0.7995360761811745, 0.7997802466121353, 0.8000244170430961, 0.8002685874740569, 0.8005127579050177, 0.8007569283359786, 0.8010010987669394, 0.8012452691979002, 0.801489439628861, 0.8017336100598218, 0.8019777804907826, 0.8022219509217434, 0.8024661213527042, 0.802710291783665, 0.8029544622146259, 0.8031986326455867, 0.8034428030765475, 0.8036869735075083, 0.8039311439384691, 0.8041753143694299, 0.8044194848003907, 0.8046636552313515, 0.8049078256623123, 0.8051519960932731, 0.805396166524234, 0.8056403369551948, 0.8058845073861556, 0.8061286778171164, 0.8063728482480772, 0.806617018679038, 0.8068611891099988, 0.8071053595409596, 0.8073495299719204, 0.8075937004028813, 0.8078378708338421, 0.8080820412648029, 0.8083262116957637, 0.8085703821267245, 0.8088145525576853, 0.8090587229886461, 0.8093028934196069, 0.8095470638505677, 0.8097912342815285, 0.8100354047124894, 0.8102795751434502, 0.810523745574411, 0.8107679160053718, 0.8110120864363326, 0.8112562568672934, 0.8115004272982542, 0.811744597729215, 0.8119887681601758, 0.8122329385911367, 0.8124771090220975, 0.8127212794530583, 0.8129654498840191, 0.8132096203149799, 0.8134537907459407, 0.8136979611769015, 0.8139421316078623, 0.8141863020388231, 0.814430472469784, 0.8146746429007448, 0.8149188133317056, 0.8151629837626664, 0.8154071541936272, 0.815651324624588, 0.8158954950555488, 0.8161396654865096, 0.8163838359174704, 0.8166280063484312, 0.8168721767793921, 0.8171163472103529, 0.8173605176413137, 0.8176046880722745, 0.8178488585032353, 0.8180930289341961, 0.8183371993651569, 0.8185813697961177, 0.8188255402270785, 0.8190697106580394, 0.8193138810890002, 0.819558051519961, 0.8198022219509218, 0.8200463923818826, 0.8202905628128434, 0.8205347332438042, 0.820778903674765, 0.8210230741057258, 0.8212672445366866, 0.8215114149676475, 0.8217555853986083, 0.8219997558295691, 0.8222439262605299, 0.8224880966914907, 0.8227322671224515, 0.8229764375534123, 0.8232206079843731, 0.8234647784153339, 0.8237089488462948, 0.8239531192772556, 0.8241972897082164, 0.8244414601391772, 0.824685630570138, 0.8249298010010988, 0.8251739714320596, 0.8254181418630204, 0.8256623122939812, 0.825906482724942, 0.8261506531559029, 0.8263948235868637, 0.8266389940178245, 0.8268831644487853, 0.8271273348797461, 0.8273715053107069, 0.8276156757416677, 0.8278598461726285, 0.8281040166035893, 0.8283481870345502, 0.828592357465511, 0.8288365278964718, 0.8290806983274326, 0.8293248687583934, 0.8295690391893542, 0.829813209620315, 0.8300573800512758, 0.8303015504822366, 0.8305457209131974, 0.8307898913441583, 0.8310340617751191, 0.8312782322060799, 0.8315224026370407, 0.8317665730680015, 0.8320107434989623, 0.8322549139299231, 0.8324990843608839, 0.8327432547918447, 0.8329874252228056, 0.8332315956537664, 0.8334757660847272, 0.833719936515688, 0.8339641069466488, 0.8342082773776096, 0.8344524478085704, 0.8346966182395312, 0.834940788670492, 0.8351849591014529, 0.8354291295324137, 0.8356732999633745, 0.8359174703943353, 0.8361616408252961, 0.8364058112562569, 0.8366499816872177, 0.8368941521181785, 0.8371383225491393, 0.8373824929801001, 0.837626663411061, 0.8378708338420218, 0.8381150042729826, 0.8383591747039434, 0.8386033451349042, 0.838847515565865, 0.8390916859968258, 0.8393358564277866, 0.8395800268587474, 0.8398241972897083, 0.8400683677206691, 0.8403125381516299, 0.8405567085825907, 0.8408008790135515, 0.8410450494445123, 0.8412892198754731, 0.8415333903064339, 0.8417775607373947, 0.8420217311683555, 0.8422659015993164, 0.8425100720302772, 0.842754242461238, 0.8429984128921988, 0.8432425833231596, 0.8434867537541204, 0.8437309241850812, 0.843975094616042, 0.8442192650470028, 0.8444634354779637, 0.8447076059089245, 0.8449517763398853, 0.8451959467708461, 0.8454401172018069, 0.8456842876327677, 0.8459284580637285, 0.8461726284946893, 0.8464167989256501, 0.846660969356611, 0.8469051397875718, 0.8471493102185326, 0.8473934806494934, 0.8476376510804542, 0.847881821511415, 0.8481259919423758, 0.8483701623733366, 0.8486143328042974, 0.8488585032352582, 0.849102673666219, 0.8493468440971799, 0.8495910145281407, 0.8498351849591015, 0.8500793553900623, 0.8503235258210231, 0.8505676962519839, 0.8508118666829447, 0.8510560371139055, 0.8513002075448663, 0.8515443779758272, 0.851788548406788, 0.8520327188377488, 0.8522768892687096, 0.8525210596996704, 0.8527652301306312, 0.853009400561592, 0.8532535709925528, 0.8534977414235136, 0.8537419118544745, 0.8539860822854353, 0.8542302527163961, 0.8544744231473569, 0.8547185935783177, 0.8549627640092785, 0.8552069344402393, 0.8554511048712001, 0.8556952753021609, 0.8559394457331218, 0.8561836161640826, 0.8564277865950434, 0.8566719570260042, 0.856916127456965, 0.8571602978879258, 0.8574044683188866, 0.8576486387498474, 0.8578928091808082, 0.858136979611769, 0.8583811500427299, 0.8586253204736907, 0.8588694909046515, 0.8591136613356123, 0.8593578317665731, 0.8596020021975339, 0.8598461726284947, 0.8600903430594555, 0.8603345134904163, 0.8605786839213772, 0.860822854352338, 0.8610670247832988, 0.8613111952142596, 0.8615553656452204, 0.8617995360761812, 0.862043706507142, 0.8622878769381028, 0.8625320473690636, 0.8627762178000244, 0.8630203882309853, 0.8632645586619461, 0.8635087290929069, 0.8637528995238677, 0.8639970699548285, 0.8642412403857893, 0.8644854108167501, 0.8647295812477109, 0.8649737516786717, 0.8652179221096326, 0.8654620925405934, 0.8657062629715542, 0.865950433402515, 0.8661946038334758, 0.8664387742644366, 0.8666829446953974, 0.8669271151263582, 0.867171285557319, 0.8674154559882798, 0.8676596264192407, 0.8679037968502015, 0.8681479672811623, 0.8683921377121231, 0.8686363081430839, 0.8688804785740447, 0.8691246490050055, 0.8693688194359663, 0.8696129898669271, 0.869857160297888, 0.8701013307288488, 0.8703455011598096, 0.8705896715907704, 0.8708338420217312, 0.871078012452692, 0.8713221828836528, 0.8715663533146136, 0.8718105237455744, 0.8720546941765352, 0.8722988646074961, 0.8725430350384569, 0.8727872054694177, 0.8730313759003785, 0.8732755463313393, 0.8735197167623001, 0.8737638871932609, 0.8740080576242217, 0.8742522280551825, 0.8744963984861434, 0.8747405689171042, 0.874984739348065, 0.8752289097790258, 0.8754730802099866, 0.8757172506409474, 0.8759614210719082, 0.876205591502869, 0.8764497619338298, 0.8766939323647907, 0.8769381027957515, 0.8771822732267123, 0.8774264436576731, 0.8776706140886339, 0.8779147845195947, 0.8781589549505555, 0.8784031253815163, 0.8786472958124771, 0.878891466243438, 0.8791356366743988, 0.8793798071053596, 0.8796239775363204, 0.8798681479672812, 0.880112318398242, 0.8803564888292028, 0.8806006592601636, 0.8808448296911244, 0.8810890001220852, 0.881333170553046, 0.8815773409840069, 0.8818215114149677, 0.8820656818459285, 0.8823098522768893, 0.8825540227078501, 0.8827981931388109, 0.8830423635697717, 0.8832865340007325, 0.8835307044316933, 0.8837748748626542, 0.884019045293615, 0.8842632157245758, 0.8845073861555366, 0.8847515565864974, 0.8849957270174582, 0.885239897448419, 0.8854840678793798, 0.8857282383103406, 0.8859724087413015, 0.8862165791722623, 0.8864607496032231, 0.8867049200341839, 0.8869490904651447, 0.8871932608961055, 0.8874374313270663, 0.8876816017580271, 0.8879257721889879, 0.8881699426199487, 0.8884141130509096, 0.8886582834818704, 0.8889024539128312, 0.889146624343792, 0.8893907947747528, 0.8896349652057136, 0.8898791356366744, 0.8901233060676352, 0.890367476498596, 0.8906116469295569, 0.8908558173605177, 0.8910999877914785, 0.8913441582224393, 0.8915883286534001, 0.8918324990843609, 0.8920766695153217, 0.8923208399462825, 0.8925650103772433, 0.8928091808082042, 0.893053351239165, 0.8932975216701258, 0.8935416921010866, 0.8937858625320474, 0.8940300329630082, 0.894274203393969, 0.8945183738249298, 0.8947625442558906, 0.8950067146868514, 0.8952508851178123, 0.8954950555487731, 0.8957392259797339, 0.8959833964106947, 0.8962275668416555, 0.8964717372726163, 0.8967159077035771, 0.8969600781345379, 0.8972042485654987, 0.8974484189964596, 0.8976925894274204, 0.8979367598583812, 0.898180930289342, 0.8984251007203028, 0.8986692711512636, 0.8989134415822244, 0.8991576120131852, 0.899401782444146, 0.8996459528751068, 0.8998901233060677, 0.9001342937370285, 0.9003784641679893, 0.9006226345989501, 0.9008668050299109, 0.9011109754608717, 0.9013551458918325, 0.9015993163227933, 0.9018434867537541, 0.902087657184715, 0.9023318276156758, 0.9025759980466366, 0.9028201684775974, 0.9030643389085582, 0.903308509339519, 0.9035526797704798, 0.9037968502014406, 0.9040410206324014, 0.9042851910633622, 0.9045293614943231, 0.9047735319252839, 0.9050177023562447, 0.9052618727872055, 0.9055060432181663, 0.9057502136491271, 0.9059943840800879, 0.9062385545110487, 0.9064827249420095, 0.9067268953729704, 0.9069710658039312, 0.907215236234892, 0.9074594066658528, 0.9077035770968136, 0.9079477475277744, 0.9081919179587352, 0.908436088389696, 0.9086802588206568, 0.9089244292516176, 0.9091685996825785, 0.9094127701135393, 0.9096569405445001, 0.9099011109754609, 0.9101452814064217, 0.9103894518373825, 0.9106336222683433, 0.9108777926993041, 0.911121963130265, 0.9113661335612258, 0.9116103039921866, 0.9118544744231474, 0.9120986448541082, 0.912342815285069, 0.9125869857160298, 0.9128311561469906, 0.9130753265779514, 0.9133194970089122, 0.913563667439873, 0.9138078378708339, 0.9140520083017947, 0.9142961787327555, 0.9145403491637163, 0.9147845195946771, 0.9150286900256379, 0.9152728604565987, 0.9155170308875595, 0.9157612013185203, 0.9160053717494812, 0.916249542180442, 0.9164937126114028, 0.9167378830423636, 0.9169820534733244, 0.9172262239042852, 0.917470394335246, 0.9177145647662068, 0.9179587351971676, 0.9182029056281285, 0.9184470760590893, 0.9186912464900501, 0.9189354169210109, 0.9191795873519717, 0.9194237577829325, 0.9196679282138933, 0.9199120986448541, 0.9201562690758149, 0.9204004395067757, 0.9206446099377366, 0.9208887803686974, 0.9211329507996582, 0.921377121230619, 0.9216212916615798, 0.9218654620925406, 0.9221096325235014, 0.9223538029544622, 0.922597973385423, 0.9228421438163839, 0.9230863142473447, 0.9233304846783055, 0.9235746551092663, 0.9238188255402271, 0.9240629959711879, 0.9243071664021487, 0.9245513368331095, 0.9247955072640703, 0.9250396776950311, 0.925283848125992, 0.9255280185569528, 0.9257721889879136, 0.9260163594188744, 0.9262605298498352, 0.926504700280796, 0.9267488707117568, 0.9269930411427176, 0.9272372115736784, 0.9274813820046393, 0.9277255524356001, 0.9279697228665609, 0.9282138932975217, 0.9284580637284825, 0.9287022341594433, 0.9289464045904041, 0.9291905750213649, 0.9294347454523257, 0.9296789158832865, 0.9299230863142474, 0.9301672567452082, 0.930411427176169, 0.9306555976071298, 0.9308997680380906, 0.9311439384690514, 0.9313881089000122, 0.931632279330973, 0.9318764497619338, 0.9321206201928947, 0.9323647906238555, 0.9326089610548163, 0.9328531314857771, 0.9330973019167379, 0.9333414723476987, 0.9335856427786595, 0.9338298132096203, 0.9340739836405811, 0.934318154071542, 0.9345623245025028, 0.9348064949334636, 0.9350506653644244, 0.9352948357953852, 0.935539006226346, 0.9357831766573068, 0.9360273470882676, 0.9362715175192284, 0.9365156879501892, 0.9367598583811501, 0.9370040288121109, 0.9372481992430717, 0.9374923696740325, 0.9377365401049933, 0.9379807105359541, 0.9382248809669149, 0.9384690513978757, 0.9387132218288365, 0.9389573922597974, 0.9392015626907582, 0.939445733121719, 0.9396899035526798, 0.9399340739836406, 0.9401782444146014, 0.9404224148455622, 0.940666585276523, 0.9409107557074838, 0.9411549261384446, 0.9413990965694055, 0.9416432670003663, 0.9418874374313271, 0.9421316078622879, 0.9423757782932487, 0.9426199487242095, 0.9428641191551703, 0.9431082895861311, 0.9433524600170919, 0.9435966304480528, 0.9438408008790136, 0.9440849713099744, 0.9443291417409352, 0.944573312171896, 0.9448174826028568, 0.9450616530338176, 0.9453058234647784, 0.9455499938957392, 0.9457941643267, 0.9460383347576609, 0.9462825051886217, 0.9465266756195825, 0.9467708460505433, 0.9470150164815041, 0.9472591869124649, 0.9475033573434257, 0.9477475277743865, 0.9479916982053473, 0.9482358686363082, 0.948480039067269, 0.9487242094982298, 0.9489683799291906, 0.9492125503601514, 0.9494567207911122, 0.949700891222073, 0.9499450616530338, 0.9501892320839946, 0.9504334025149554, 0.9506775729459163, 0.9509217433768771, 0.9511659138078379, 0.9514100842387987, 0.9516542546697595, 0.9518984251007203, 0.9521425955316811, 0.9523867659626419, 0.9526309363936027, 0.9528751068245636, 0.9531192772555244, 0.9533634476864852, 0.953607618117446, 0.9538517885484068, 0.9540959589793676, 0.9543401294103284, 0.9545842998412892, 0.95482847027225, 0.9550726407032109, 0.9553168111341717, 0.9555609815651325, 0.9558051519960933, 0.9560493224270541, 0.9562934928580149, 0.9565376632889757, 0.9567818337199365, 0.9570260041508973, 0.9572701745818581, 0.957514345012819, 0.9577585154437798, 0.9580026858747406, 0.9582468563057014, 0.9584910267366622, 0.958735197167623, 0.9589793675985838, 0.9592235380295446, 0.9594677084605054, 0.9597118788914663, 0.9599560493224271, 0.9602002197533879, 0.9604443901843487, 0.9606885606153095, 0.9609327310462703, 0.9611769014772311, 0.9614210719081919, 0.9616652423391527, 0.9619094127701135, 0.9621535832010744, 0.9623977536320352, 0.962641924062996, 0.9628860944939568, 0.9631302649249176, 0.9633744353558784, 0.9636186057868392, 0.9638627762178, 0.9641069466487608, 0.9643511170797217, 0.9645952875106825, 0.9648394579416433, 0.9650836283726041, 0.9653277988035649, 0.9655719692345257, 0.9658161396654865, 0.9660603100964473, 0.9663044805274081, 0.966548650958369, 0.9667928213893298, 0.9670369918202906, 0.9672811622512514, 0.9675253326822122, 0.967769503113173, 0.9680136735441338, 0.9682578439750946, 0.9685020144060554, 0.9687461848370162, 0.968990355267977, 0.9692345256989379, 0.9694786961298987, 0.9697228665608595, 0.9699670369918203, 0.9702112074227811, 0.9704553778537419, 0.9706995482847027, 0.9709437187156635, 0.9711878891466244, 0.9714320595775852, 0.971676230008546, 0.9719204004395068, 0.9721645708704676, 0.9724087413014284, 0.9726529117323892, 0.97289708216335, 0.9731412525943108, 0.9733854230252716, 0.9736295934562325, 0.9738737638871933, 0.9741179343181541, 0.9743621047491149, 0.9746062751800757, 0.9748504456110365, 0.9750946160419973, 0.9753387864729581, 0.9755829569039189, 0.9758271273348798, 0.9760712977658406, 0.9763154681968014, 0.9765596386277622, 0.976803809058723, 0.9770479794896838, 0.9772921499206446, 0.9775363203516054, 0.9777804907825662, 0.978024661213527, 0.9782688316444879, 0.9785130020754487, 0.9787571725064095, 0.9790013429373703, 0.9792455133683311, 0.9794896837992919, 0.9797338542302527, 0.9799780246612135, 0.9802221950921743, 0.9804663655231352, 0.980710535954096, 0.9809547063850568, 0.9811988768160176, 0.9814430472469784, 0.9816872176779392, 0.9819313881089, 0.9821755585398608, 0.9824197289708216, 0.9826638994017824, 0.9829080698327433, 0.9831522402637041, 0.9833964106946649, 0.9836405811256257, 0.9838847515565865, 0.9841289219875473, 0.9843730924185081, 0.9846172628494689, 0.9848614332804297, 0.9851056037113906, 0.9853497741423514, 0.9855939445733122, 0.985838115004273, 0.9860822854352338, 0.9863264558661946, 0.9865706262971554, 0.9868147967281162, 0.987058967159077, 0.9873031375900378, 0.9875473080209987, 0.9877914784519595, 0.9880356488829203, 0.9882798193138811, 0.9885239897448419, 0.9887681601758027, 0.9890123306067635, 0.9892565010377243, 0.9895006714686851, 0.989744841899646, 0.9899890123306068, 0.9902331827615676, 0.9904773531925284, 0.9907215236234892, 0.99096569405445, 0.9912098644854108, 0.9914540349163716, 0.9916982053473324, 0.9919423757782933, 0.9921865462092541, 0.9924307166402149, 0.9926748870711757, 0.9929190575021365, 0.9931632279330973, 0.9934073983640581, 0.9936515687950189, 0.9938957392259797, 0.9941399096569405, 0.9943840800879014, 0.9946282505188622, 0.994872420949823, 0.9951165913807838, 0.9953607618117446, 0.9956049322427054, 0.9958491026736662, 0.996093273104627, 0.9963374435355878, 0.9965816139665487, 0.9968257843975095, 0.9970699548284703, 0.9973141252594311, 0.9975582956903919, 0.9978024661213527, 0.9980466365523135, 0.9982908069832743, 0.9985349774142351, 0.998779147845196, 0.9990233182761568, 0.9992674887071176, 0.9995116591380784, 0.9997558295690392, 1.0], "p2": [0.00041890315121742214, 0.00035115579176242523, 0.0003101641242502377, 0.00022933857851126333, 0.0002052860419312109, 0.0003886285598608251, 0.0003006021505972587, 0.00023931560504985474, 0.0003738116265102024, 0.0003438189650107739, 0.0004350862648875643, 0.0003101218548237902, 0.00021729993492067908, 0.0004054133970615657, 0.00031701447571300735, 0.00024847776873525887, 0.00027361049727266465, 0.00030711769366488907, 0.0003340069111079096, 0.0003131136497323696, 0.00029864913879229586, 0.00024667231044269946, 0.00024247797357784587, 0.0002784047379501866, 0.00036772685900269777, 0.00032712035467569097, 0.00026254998659911956, 0.00031066238686201623, 0.0003072953920237288, 0.00031254314803135495, 0.0003228670488648972, 0.0003167033061842032, 0.00030773596006258104, 0.000335596644206416, 0.00031461233684555755, 0.00032430027622068496, 0.0002767272607357711, 0.000284774566171586, 0.00032089883896924327, 0.0003512216047239093, 0.00034606159651249504, 0.0002608377411619295, 0.00023634249034667294, 0.0002844750074892707, 0.000280410937969595, 0.00030068727749539635, 0.00029332230450794284, 0.0002956801692887695, 0.0003081725947859461, 0.00032784226501901147, 0.00032196924333317844, 0.0002894854887134955, 0.000290023734331423, 0.0002718987137932625, 0.0003309430855717943, 0.0003566511763348697, 0.0003570359376699186, 0.0003255741154529577, 0.0002859169139037841, 0.0003291874562561372, 0.00028733261361061583, 0.00026691407371048356, 0.0003003359395274205, 0.00032505491651586653, 0.00031815005032007705, 0.000334326613307307, 0.0003289278415770933, 0.0003014719830944036, 0.0002879087442340323, 0.0003554190201629692, 0.000420512224583735, 0.00031723523152398935, 0.00030454283948147434, 0.0003324363712215852, 0.00036900031465537714, 0.0003628771082970617, 0.0003201177594849676, 0.0003842468522125992, 0.00036343386246525663, 0.0003313501966482459, 0.00029576409047697954, 0.0002644036298122146, 0.0003220453788757411, 0.00031755620049228747, 0.0002932761666569485, 0.0003035661352430463, 0.00035301949423146894, 0.00028778812485429577, 0.0002750441312771615, 0.00033788759571314926, 0.0003388138403645567, 0.0003279242248185801, 0.0003271777492762803, 0.00035725846260896773, 0.0002810125101307692, 0.0003737821937776038, 0.0003642620799597006, 0.00037546659150235727, 0.0003122936071234045, 0.00039342308179823805, 0.0003591087932272851, 0.0002922106734298078, 0.00029392519550883634, 0.000340785878489927, 0.0002791256541907673, 0.0003004984331676933, 0.00027354923412287955, 0.0002841201545119466, 0.00031966864782699, 0.00031291434119362746, 0.00030233278590163467, 0.0003181458825828553, 0.00034943275102412033, 0.00036647942984404416, 0.000362722901184617, 0.0003021494134044966, 0.00030972214829469907, 0.0003169083656621863, 0.0003122162458368429, 0.0003424357614416666, 0.0003816867286255862, 0.00036092231566970594, 0.000372049715209943, 0.00035315990093699663, 0.0003224025884750692, 0.0003081306558686506, 0.00026653585591181406, 0.0002744678364964947, 0.0003407694288992223, 0.0003232087874233778, 0.00032986508680526983, 0.00036151026657269756, 0.0003522190983004688, 0.0003780858190765221, 0.00034727710368783247, 0.0002934254290528696, 0.0002935195927953689, 0.0003950348528166929, 0.00030514414135704237, 0.0003106991511055885, 0.00033707477264278285, 0.0003588570917761246, 0.00039951729234617575, 0.00032277429992487314, 0.0003143362830503959, 0.0003530893766947811, 0.00026727291408747107, 0.0003323309996279007, 0.0003641279497199791, 0.0003219222231788778, 0.0002786666173144945, 0.00033068347957704726, 0.00031396138588918635, 0.00034433777655971026, 0.00034284904334996316, 0.0003393627476345608, 0.0003609022060106283, 0.00034351535060858976, 0.0004408223389322511, 0.00040758164162769554, 0.00035838108779646775, 0.0003053011800026591, 0.00035310802667714675, 0.0003750402465768403, 0.00031297641489447595, 0.000370830377318275, 0.00037033595817074485, 0.00034240624261811095, 0.00029930720801144695, 0.00028828124260478943, 0.00045296561919254495, 0.0003204312765093048, 0.00035455408440992873, 0.0003508337758809289, 0.00033090868206227817, 0.00031199275584509786, 0.0003216459055467918, 0.0003097133910867085, 0.0003584545127465223, 0.00032383285218360425, 0.00033766008772780775, 0.00032948699716311877, 0.00033668121814756026, 0.0003143135625722118, 0.0003198245895943655, 0.00036015707266828887, 0.0003522111014922765, 0.00038943589424862625, 0.00037841976257622, 0.0003436032116810141, 0.0002778626931307374, 0.0002799843897338489, 0.0003206778363863641, 0.00031160600792487194, 0.00036314300473051976, 0.0003741648403889491, 0.0004246871599685096, 0.0003644562529591815, 0.00023475957511368253, 0.0004527405614579307, 0.000338970286720575, 0.00032431833686200393, 0.00035666299342425924, 0.00032763774642163217, 0.0003790860407977675, 0.00033286070057172025, 0.00035635637210990333, 0.0003652612370842518, 0.0003361873664372753, 0.00033685678302907936, 0.0003542992056267299, 0.00026719224483239993, 0.00036045853493442, 0.0003350079125662957, 0.0003221845800500356, 0.00043817658429862313, 0.00040526070703500417, 0.00038431935274684003, 0.00036405233733236166, 0.0003677663862927914, 0.000366728187946398, 0.000414769906220039, 0.0003982345600409809, 0.0004117520809113382, 0.00041192396453391456, 0.00037608755439669293, 0.00030921337941730695, 0.00035298116111278765, 0.00039581502866147726, 0.0003520426458731292, 0.0003033280967731079, 0.0003141057187453067, 0.00032771796997152085, 0.0003568059424152108, 0.0003627259700480566, 0.0003715461232323891, 0.0003799982674464807, 0.00037790869659751116, 0.00036536563703142916, 0.00034382112644151916, 0.00033540119722270197, 0.00037707303897225, 0.0003287837994800462, 0.00036770742513479645, 0.00040828191190156216, 0.0004033822799410064, 0.00038663963236215747, 0.00033562196511923147, 0.000362467476698846, 0.00035746446874012684, 0.0003584534497421248, 0.0004050555208373799, 0.00040468609598157926, 0.0003420377313560229, 0.0003379595457258328, 0.0003490472611684392, 0.00043370860190283924, 0.00030360568566409254, 0.000395042038645601, 0.0003243214540517298, 0.0003235726218281673, 0.00036647039537296357, 0.0003718295252960944, 0.0003497421577893128, 0.0003425078717225406, 0.00038343482818666876, 0.00036188949314708714, 0.0003629708031467881, 0.0004088647835709337, 0.00039328801733225417, 0.00038296475988692906, 0.000362092786710858, 0.0003701649900068208, 0.0003767344214429017, 0.00037915444517438985, 0.0003949401139448249, 0.0003623102999893568, 0.00039799929765468303, 0.0003970004816828992, 0.0003700936047363052, 0.0003521922082848346, 0.00033947204280647424, 0.00036721281426940663, 0.00041402300853895314, 0.0004050171537463584, 0.0003941718972135609, 0.0003362925382251965, 0.00036803884176936727, 0.0003678957814409585, 0.00035286936203288236, 0.0004060225222219827, 0.00045513083330311514, 0.0003841446200694501, 0.0003444552374821137, 0.0003607038104912742, 0.00036689897877275273, 0.0003419205990795274, 0.00039322316366149104, 0.00037542514603421085, 0.00034175579895361714, 0.00034208532700233455, 0.000359650297119451, 0.0003917963058063425, 0.0004488508741850879, 0.0003771382756160769, 0.0003590856601912762, 0.0003472044250811693, 0.0003953033248389666, 0.0003882699013933551, 0.0003709228839783714, 0.00039605434325101617, 0.0004248492929330878, 0.0003914755047236595, 0.000386758066631186, 0.00040619431032031943, 0.0003614828158656857, 0.0003840057863623172, 0.0003882020576827927, 0.0003670472178835691, 0.0003570124073759302, 0.00033669556800475556, 0.00039946631646907963, 0.00043327195989967406, 0.00043938243920708855, 0.000402868562906578, 0.00036773134299514666, 0.00034029947452531527, 0.00039938717395780613, 0.00038404242858159607, 0.00034620104596264144, 0.00036622943086416046, 0.00035515267240277806, 0.0004493518803259246, 0.00040337350719492647, 0.0003562021235273848, 0.00040767397439455305, 0.00035415704967131905, 0.0003729214638688272, 0.0003894583297404511, 0.0003628073227851362, 0.0003967941850626958, 0.0003697946010138945, 0.000441731356945412, 0.00041562555164232604, 0.0003522388581566467, 0.0004028100179764515, 0.00038543449493661874, 0.00041202644808378916, 0.00030964957278193376, 0.0004283313415193343, 0.0003881406837888562, 0.00036795374126425887, 0.00037803500600787056, 0.00034547193842438017, 0.0004215232742922629, 0.0004027582060983868, 0.00037279739546357477, 0.00040099156899396854, 0.0004203716449276302, 0.000505686491299361, 0.0004627756654156064, 0.00040353693872026945, 0.0003892260596117778, 0.0003325355828502898, 0.0004066659447730812, 0.0004481944730389366, 0.00040703063563355774, 0.00037754673899813177, 0.00041799646246072115, 0.00040343293318793145, 0.00037247114432801377, 0.00039968616855123027, 0.0004050491079747436, 0.00035925654220675466, 0.0003746732755594698, 0.0004097733872965812, 0.00040412213196331384, 0.0003943507529427534, 0.0003822786073584446, 0.00037826950275386445, 0.00042445981548155633, 0.0004262218793942972, 0.0004150974278232295, 0.0004193972139953284, 0.0004601509698696235, 0.0004097657847300761, 0.0004203384826478935, 0.0004354276061056801, 0.0004312798251339943, 0.00035733580897260903, 0.0003626193316997307, 0.0004447875968904904, 0.00045395143702921996, 0.000390753432707932, 0.00040334981965480855, 0.0004293062546469113, 0.00037715222457365574, 0.00043694955173913567, 0.0003882191997354913, 0.000377613370484954, 0.0004192748106176989, 0.00039013760403963643, 0.0003658558622649106, 0.00041996022084594893, 0.0004682877410053019, 0.0004787560596671525, 0.0004470376764333646, 0.0004404164605313161, 0.00039555630397216605, 0.000394646860369188, 0.0004179467631203263, 0.0004761694273253218, 0.00039038448647287, 0.0004272819005690764, 0.0003820353349181521, 0.00043931014413013393, 0.0004585109491675656, 0.000421739534316244, 0.00038654191993869457, 0.0003887997561504286, 0.00035754783191198797, 0.00040070518354503703, 0.00040314972695926844, 0.00040192256733033774, 0.0005086106521877027, 0.000444980558781714, 0.00036381907341309655, 0.00041294416219098503, 0.00044031810735703633, 0.0004119951913823505, 0.00036528574644733794, 0.00046682733819612975, 0.0004076501097137324, 0.00038308763331813985, 0.00036988665769528353, 0.0004283348360260811, 0.00043747139614964194, 0.00045679995941670047, 0.00047676937109876314, 0.00045756301881934194, 0.0004773417556964096, 0.0004255405524580673, 0.00041520059823499904, 0.00038416133782187025, 0.00036239623191496414, 0.0004745208622350399, 0.0004404135141935857, 0.00044249979477075334, 0.0004332438603782126, 0.00047342676544700796, 0.0004033331493473495, 0.0004226122320202415, 0.00040190566018917566, 0.00040858829649622307, 0.00040515646654758, 0.00040151168814550126, 0.0004218087381073047, 0.000501885499504222, 0.00044950962725038955, 0.0004499263159172967, 0.0004448564204693911, 0.00042350856079533396, 0.00040279163074468483, 0.0003671950531279618, 0.0004037088080601136, 0.00043685539121289594, 0.00043700573839352793, 0.0004033356213070451, 0.00044226234803629235, 0.0004539166141486026, 0.0004182141481187214, 0.00040382081952140527, 0.00043037523233139044, 0.00043473941426323376, 0.00044820255315372083, 0.0004458630692771174, 0.0004474298560865762, 0.00040607173946125024, 0.0004521247418146404, 0.0004539082889199143, 0.0004123878555795578, 0.0004436708099322142, 0.0004410936785770617, 0.00045303388644001664, 0.0004477767165441893, 0.000443817110607893, 0.0004644398443803251, 0.00041887801142841136, 0.00042325336083796824, 0.0004305264013326069, 0.0004196762249174401, 0.00044376734299824127, 0.00047466924106044053, 0.00045266927236551377, 0.0004577572115584695, 0.00045499014325290043, 0.0004815292027175945, 0.0004346753009646418, 0.0004017301619185637, 0.0004484390441591062, 0.0004766578473282895, 0.00043663602634140536, 0.00046000712496572073, 0.0005295452073358402, 0.0004352922839738081, 0.00043772057733924114, 0.00041219870335050285, 0.0003828231655893359, 0.00041829309427249706, 0.0004896035008255575, 0.0005074585074298771, 0.0005152285558662264, 0.0004965911150065635, 0.00045073692569539667, 0.0004388463116781479, 0.00040121721670005763, 0.0004516176139583124, 0.0004145158349512327, 0.0004336532149273286, 0.0003933649750390664, 0.0005011317846824188, 0.0004569408067351895, 0.0004395873028156342, 0.0005073524604843084, 0.00047031661610334025, 0.00046199373626819155, 0.0004363030270050644, 0.00042871041609757063, 0.0004828237237522657, 0.00046050507091559707, 0.0005070420923430297, 0.0004578750257796641, 0.00044345871789291843, 0.000382665414452284, 0.00051059291343563, 0.0005596351117749808, 0.00047950021488648014, 0.00042258522805129693, 0.00044213775062789616, 0.00041936348818981476, 0.0004517182966175006, 0.00045419882702789696, 0.000467596770603114, 0.00048806025440759163, 0.00047689657757432494, 0.0005032861680563963, 0.0004316944983604557, 0.0004361930901179047, 0.0004899559239794333, 0.0004312337966200527, 0.00041475793107012624, 0.0004079013947903642, 0.00046061461791391424, 0.0004729471412151351, 0.0005385801737463859, 0.0005242089684987373, 0.0004903364720325906, 0.0004420035562553839, 0.0004627743760644397, 0.0004899237977536787, 0.00046257660727987273, 0.0004576872746085765, 0.00044392880485231637, 0.0004829931846151912, 0.0004960214691919756, 0.00042715658596243384, 0.00046519363915035577, 0.00046376195334404144, 0.00045992176820610893, 0.0004732348659290781, 0.00046418828398704203, 0.0004641619872765384, 0.0004888090006707644, 0.0005286426260582489, 0.000495733673575203, 0.0004637046968880047, 0.0004860810143924714, 0.00043083428224090334, 0.0004771886937131558, 0.00048671305990091084, 0.00047378920436299074, 0.0004968419766773685, 0.00048343732052770906, 0.00047834491927425943, 0.0004553496665880562, 0.0004314015535120443, 0.00042699062982583176, 0.00044674691863499103, 0.0004743614060635841, 0.0004937464327076025, 0.0004969944136757105, 0.0005084028986652525, 0.0005136787990388633, 0.0005030484574710563, 0.0004811424499238167, 0.0004854691921005911, 0.00046476761830802776, 0.0005138334507823871, 0.000505441756519652, 0.0004784975557444561, 0.0004677785549196019, 0.0004497907727708339, 0.0004482243111242779, 0.000478266768264789, 0.0004713712894474188, 0.00047361128703529124, 0.0005286037664843611, 0.000505397978809968, 0.0004893217353353276, 0.0005029966258315507, 0.0005633490621304938, 0.000512264068029042, 0.0004693495609241581, 0.0004915291576044074, 0.00048543108904599707, 0.0004676545255259895, 0.0005043062693269848, 0.0005009878570537406, 0.0004886481472292709, 0.0005451027902863823, 0.0005382584770016582, 0.0005001661800456432, 0.000470460435777655, 0.00046903627177474354, 0.00047864332644544197, 0.000470936166685153, 0.00047425834630762, 0.0005179163012647356, 0.0006032936517725326, 0.0004726071008658656, 0.0004141182322342951, 0.00046489429577777937, 0.0005888801259049599, 0.0004713403730980594, 0.00045725816541737055, 0.0004410264326365885, 0.0005868473709106342, 0.0004735840975611666, 0.0004875911910704784, 0.00044935228222132056, 0.0005180506108860589, 0.0005058450860085441, 0.000462611897614969, 0.0004973059579632789, 0.00044345596769743357, 0.0005291322078769533, 0.0005586417527503273, 0.0005388013320544484, 0.0005161315429522839, 0.0004957555306441869, 0.0005131248486927617, 0.0005146146819264792, 0.0005199446406283552, 0.0005581552952096491, 0.000534949547421101, 0.0004661600872275484, 0.0004913198532032155, 0.0005071541804020246, 0.0004894912889534447, 0.0005432809722376655, 0.0005341485437204355, 0.0004966029873747592, 0.0004964736616333126, 0.0005146034288384619, 0.0004927248076713464, 0.0005191214402061045, 0.0005288117657941074, 0.000510006893095783, 0.0005054911701870269, 0.0005093947166229089, 0.0005243541039030976, 0.0005258617819750534, 0.0005109152624703497, 0.00047364271027785967, 0.0004775975420592938, 0.0004802748571447981, 0.00047596290373745187, 0.0005206153995889223, 0.0005701756362664478, 0.0005038494491304631, 0.0004929179125543516, 0.0005041197848070366, 0.000547559688911743, 0.0004593813929944618, 0.0004977854655356827, 0.0005273469976666605, 0.0005808404234521455, 0.0005441269820644607, 0.0005253248782962019, 0.0005126362271648505, 0.0005221599856388985, 0.0005473992426235419, 0.0005252246507973011, 0.00047760710205113724, 0.0004684424268841463, 0.000552250538763662, 0.0005933328879102091, 0.0005099565852547197, 0.00048171889110028255, 0.000542154323295764, 0.0004973796888840858, 0.0005245838367644851, 0.000578835836193992, 0.0005832881747628878, 0.0005601509394887681, 0.0005509587321050373, 0.0005742198727052038, 0.0005396650436027054, 0.0005306225945764869, 0.0005549387035471363, 0.0005668376450741174, 0.000504736038270156, 0.0005206001561318941, 0.0005210050276436532, 0.0005006276074062177, 0.0005157754989312828, 0.0006457155540845287, 0.0005154511292481268, 0.0004645331158374679, 0.000506107433994721, 0.0005550698454712033, 0.0005389480824139892, 0.00038690637627208094, 0.0006667755840846363, 0.0004970670778842636, 0.0005821483391630108, 0.0005684660488846171, 0.0006131591279031464, 0.0005196148847876149, 0.0005971015610780066, 0.0005849569173589497, 0.0005676315694156645, 0.0005053077791436756, 0.00048526857033678926, 0.0005444118771078122, 0.0005521707049593395, 0.0005844195874629997, 0.0005848306471868665, 0.0005733740177994432, 0.0005519284538965916, 0.0005191532531159743, 0.0005425558947998457, 0.0005764423503243155, 0.0005797114074031053, 0.0005234796455114056, 0.0005275727397887948, 0.0005692207522139573, 0.0005325640046547525, 0.0005368264707322067, 0.0005415889528332504, 0.0006307768164011559, 0.0005343599050961917, 0.0005449128114340294, 0.0006314106041072833, 0.0005484103234655045, 0.0004994771127766792, 0.0005208652626499337, 0.000576831166493407, 0.0005443463261243065, 0.0005311762021832716, 0.0005505359918133914, 0.0005635804265861734, 0.0006004271101014589, 0.0006121043634878369, 0.0005435946950136052, 0.0005815887292482302, 0.0005962710591147723, 0.0005602704594846723, 0.0005390167076785141, 0.0005264299266675945, 0.0005415148003791986, 0.0005373918317316438, 0.0005667853199720001, 0.0005737948809575418, 0.0005366157477422991, 0.0005390958577397617, 0.0005993918954927573, 0.0006063391923276339, 0.0005982479080842239, 0.0005315743855304251, 0.0005674805174683382, 0.000573206158264335, 0.000574465856695992, 0.0005475058447517689, 0.000574870897593153, 0.0005766913448736834, 0.0005875916543720499, 0.0006387588825502636, 0.0006083283954232561, 0.0005748819611972615, 0.0005277937176243936, 0.0005022158005370963, 0.0005634381827485495, 0.0005782786369283187, 0.0006231896306576049, 0.0005391421133244948, 0.0006095558575661421, 0.0005569705081647124, 0.0006346980991590019, 0.0006409987399948728, 0.0005506741552112404, 0.0005706372087769334, 0.0005412806234651569, 0.0006135245520896278, 0.0006052519056440248, 0.0005387636304544819, 0.0005633160641352014, 0.0005306977486811466, 0.0005118776985951196, 0.0005938140626626109, 0.0005722454734305727, 0.0005594700067412364, 0.0007300551232252623, 0.0006557733498887687, 0.0005923647085708553, 0.0005340627730217207, 0.000521338920177671, 0.0006666877156722045, 0.0006175046700781293, 0.0005824994432509374, 0.0006428750290480875, 0.0006227726057350889, 0.0005541709294846867, 0.000567300378589139, 0.0006140801010819063, 0.0006475094397039895, 0.0006123908711785696, 0.0005675843453489225, 0.0005342962273087824, 0.0005804360796757987, 0.0005953881882396582, 0.0006146654431956403, 0.0006256293827475026, 0.0005810238038974444, 0.0005284148140130066, 0.0005823089430293288, 0.0006059548284563721, 0.0005834212938471809, 0.0005827031057523315, 0.0005935328176838557, 0.0005963956936843479, 0.0006219842840106279, 0.0006518928270103614, 0.0006021465891746475, 0.0006344338492994344, 0.0006455414297755586, 0.0005722935464738404, 0.0005933037287469735, 0.0006239035488585971, 0.0006450920714244372, 0.000589690986894921, 0.0005552778199767456, 0.0005434161165613632, 0.0005666483000395943, 0.000589778831893996, 0.0005587607281629542, 0.0006507970997603242, 0.000599084559538214, 0.0006693385418540796, 0.0005913615569280633, 0.000582996729618619, 0.0006265636631969442, 0.0006359635083951035, 0.0006413809137295149, 0.0006130765770550244, 0.0005813621515046425, 0.000579529018296831, 0.0006023133134384633, 0.0006818571218131381, 0.0006645225083986232, 0.000663080006740043, 0.000634188125088427, 0.0005519657471066056, 0.0005735119843101936, 0.0007045773353031567, 0.0006558640982231395, 0.0005843421361108926, 0.0006120857153104941, 0.0006016153652043465, 0.0006238980894781573, 0.0006634620721757805, 0.0006563252898513655, 0.0006026753173076137, 0.000579599524965398, 0.0006932426857563858, 0.0006726148477579762, 0.0006440821773622487, 0.0006764600100998063, 0.000592384647002954, 0.0005738161523800452, 0.0006459731376590991, 0.0006209354124741324, 0.0005992362750684122, 0.0005890257459611107, 0.0006097906096415366, 0.0006238599316010061, 0.0006450725727148596, 0.0006902054622775194, 0.0006921867959589085, 0.000624210137354204, 0.0006058125131193327, 0.0006551168206086278, 0.0006554101091961178, 0.0006185244162395622, 0.000625710462328654, 0.0006534470096305894, 0.0006552574605756992, 0.0006223184122606356, 0.0006119748149447699, 0.0006221562818411111, 0.0006529447400191171, 0.0006966723406473308, 0.0006805944597619649, 0.0006406002213429232, 0.0006210459540411201, 0.000638327620358099, 0.0006490565461196813, 0.0006311819649225494, 0.0006522277862808884, 0.0006573785190803978, 0.0006308117962382701, 0.0006609605832359898, 0.0007023475164571427, 0.0006505048367399843, 0.0006454623773497341, 0.0006553120956275314, 0.0006647922780219646, 0.0006292220331539022, 0.0006119039551483738, 0.0007093118208524971, 0.0006573054298545569, 0.0006525578584151329, 0.0006542135492763752, 0.0006533217227024447, 0.0006067344802350212, 0.0006296428486185778, 0.0006796385321739492, 0.0006411767991474861, 0.0006330910619109328, 0.0006707395206026121, 0.0006986375454005215, 0.0007174037872601517, 0.0006907006051606444, 0.0006563261560425293, 0.0006267812219753733, 0.0006595973435713323, 0.0006946468082637803, 0.000706853349646064, 0.0006602732059923064, 0.0006687407918006525, 0.0006930192156740756, 0.0006586065247250917, 0.0006421866978576839, 0.0005969157465002786, 0.0006113537084649867, 0.0006611609870763504, 0.0006211837580212604, 0.0006701335676173886, 0.0006767082874079876, 0.0006929144269038262, 0.0006564779197162995, 0.0006583711277412627, 0.0006864014835432164, 0.0006881385954637734, 0.0006600547253298617, 0.0006837421892932568, 0.0006759687716634586, 0.0006850406018314724, 0.0007343979639047978, 0.000675767342792844, 0.0006806678364750789, 0.0006673106204258248, 0.0006212911006959302, 0.000628558010485003, 0.0006826438176963676, 0.0006334424552095416, 0.0008078056618307652, 0.0007944199315148649, 0.0006958903048709505, 0.0006706077985030621, 0.000640666707352479, 0.0006954047536081272, 0.0007189617581466815, 0.0007085918263272938, 0.0007183192186431015, 0.0006678872442824934, 0.000674835596001708, 0.0006621906765585107, 0.0006818815651304831, 0.0006227701217868156, 0.0007035312551517908, 0.0007045938552985952, 0.00067183507698708, 0.000738414217625714, 0.0007202177160297361, 0.0007464473226589248, 0.0006552643574068722, 0.0007103071116178888, 0.0006687907672618089, 0.0007006433550088408, 0.0006562069272194473, 0.0006634792378522933, 0.0006641946295254246, 0.0007372289431101953, 0.0007361142627082667, 0.0006944296552474344, 0.0006793680055449434, 0.0006948935791329686, 0.0006939750731047764, 0.0006762966939896, 0.0006864407730153753, 0.000693355556212893, 0.0007070156779801575, 0.0007043186845998128, 0.0007017121135730427, 0.0007391963342914193, 0.0007864004112323039, 0.0007021221459428933, 0.0007647279120070125, 0.0006155045434800975, 0.0007123179987565972, 0.0006399978221181531, 0.0006494197281684338, 0.0007021960632690221, 0.0006857926274661201, 0.0007042914994362333, 0.0006743421067166587, 0.0007140405573641379, 0.0007736400576772444, 0.0008187330188913206, 0.0007705761587239848, 0.0007388799433573131, 0.0006915142872102063, 0.0006755346024184139, 0.0006641698373501144, 0.0006947272338336862, 0.0007391614558513692, 0.0007387312570962805, 0.0007305184222878488, 0.00079375447958915, 0.0007841464973393904, 0.0007540463721208342, 0.0007202690609617672, 0.000722729446771071, 0.0007160602040352111, 0.0007278459695636646, 0.000783434777404854, 0.0006654190838644035, 0.0007820805452412134, 0.000701994327860192, 0.0007863607130615771, 0.0007547963091765447, 0.0008143255529696933, 0.0007491495716464602, 0.0007162076789168599, 0.0006788169633747045, 0.0007745164573728689, 0.0008005556464944619, 0.0007396233399328344, 0.0007417032968727232, 0.0007945372715052518, 0.0007332010189524425, 0.0006682581364345111, 0.0007402973666238882, 0.0007738428881314675, 0.0007416349607682481, 0.0007699572743462174, 0.0007385530879410046, 0.0007762094416122594, 0.0007395713197952894, 0.0007458640011781688, 0.0007117847491854687, 0.0007320391338830748, 0.0007605114703370253, 0.0008093028906233433, 0.0007663681382660682, 0.0007663572075759389, 0.0007145509360664389, 0.0007255382756221127, 0.0007823785625667826, 0.0007642168783001257, 0.0007304670997320976, 0.0007204401448817659, 0.000721592827372425, 0.000753642113293148, 0.000733259000335982, 0.0007110091890606217, 0.0007306333762131595, 0.0008586399766946266, 0.000830523016749631, 0.0008130793223008626, 0.0008095055371770003, 0.0007597725024902159, 0.000747860342096074, 0.0006965955145005092, 0.000734515555561791, 0.0007165178409221236, 0.0007886528133299954, 0.0008355514255858051, 0.0008169129529719205, 0.0007782410085202978, 0.0007128991178846286, 0.0007450328330398484, 0.0008496820842907507, 0.000753503621593279, 0.0007605351406520587, 0.0007653327028670838, 0.0007854944061668544, 0.0007995546086969755, 0.0007704495982841405, 0.0007198547936293737, 0.0007994696817867848, 0.0008522136471452497, 0.000738864108084503, 0.0008081182397885468, 0.0008160795451450932, 0.0007907885942445183, 0.000807126379680211, 0.0008020150802211995, 0.0007303793689010584, 0.0007506424990862611, 0.0007848752971885357, 0.0007752419620783007, 0.0007754803205512518, 0.0007861622436791953, 0.0007982908019902332, 0.0008260525032190256, 0.0008040740729725285, 0.0007992488157337875, 0.0008191171518373121, 0.0007861559414818533, 0.0008588486841940186, 0.0008563652850144114, 0.0006998023207790171, 0.0007787866878791313, 0.0007685018645776997, 0.0008031372055295349, 0.0007581322719901857, 0.0008216863900327709, 0.0008496186632513361, 0.0008414280206438738, 0.0008061410347250678, 0.000827084561339413, 0.0007907448188537035, 0.0008115096256961687, 0.0007244147743908511, 0.0008318522056605719, 0.0007990321287103746, 0.000769183241914737, 0.0008186298825389273, 0.0007217792060672895, 0.000840924036286444, 0.0008277929252154358, 0.0008336135453856292, 0.0007982337052275813, 0.0007603341184557506, 0.0007737164395502404, 0.0007072310593711629, 0.000866989004874832, 0.0009334255100537208, 0.0007888391698742193, 0.000873406061310059, 0.0008591495055504763, 0.0007993896877864201, 0.0007397572626528888, 0.0008327003368375398, 0.0008651383166616824, 0.0008550481911641044, 0.0007536990469425459, 0.0008047828242022187, 0.0008191420064326987, 0.000865181842081642, 0.0009012686410095005, 0.0008722649333673812, 0.0008597741083304102, 0.0007691337718641211, 0.0007131556436240658, 0.0008492548610486236, 0.0009272122267949786, 0.0008625444151591841, 0.0009112914763397366, 0.000788225395286528, 0.0009611320514449854, 0.0008163101433713018, 0.0008030523851221471, 0.0008379128796444784, 0.000822114827367997, 0.0007617477922445697, 0.0008016863295374224, 0.0008796002993511545, 0.0008018848846569276, 0.0007704791396540236, 0.0009293888744229331, 0.0008344325233444673, 0.0007557192097249549, 0.0007234921521545655, 0.0009274856791190917, 0.0008845817798809666, 0.0008835407130043833, 0.0009325718096864893, 0.0008727373269386533, 0.0008306875409558218, 0.0009136805955072198, 0.0008918482427151586, 0.0007893713641753607, 0.0007579008562123089, 0.0007849447191576327, 0.000899678041344632, 0.0008362945565431508, 0.0008709160507334606, 0.0009119492267183756, 0.0008376964703304105, 0.0008532169270115634, 0.000882421363558153, 0.0008898439922300644, 0.0008635101719447923, 0.0008312619161202806, 0.0008573292899437713, 0.0009458292407975873, 0.000968698222268514, 0.0009082547860205104, 0.0008545767066664443, 0.0008123948075541091, 0.0008666802883538899, 0.0009129322916043812, 0.0008561235498444355, 0.0008722023935030972, 0.0008906195839205245, 0.000970510233783243, 0.0008760980035278577, 0.0008259209375774222, 0.0009107419847183889, 0.000873316278584004, 0.0008734894671694593, 0.0008335517048427303, 0.0008637272271100606, 0.0009721652825033977, 0.0009216341881078978, 0.0009843420586391164, 0.0008908153563455498, 0.0009534318780066309, 0.0007707106447770269, 0.0008784206580233575, 0.0008564914819277615, 0.0009159208415310505, 0.0009184268265676399, 0.0008539700102151447, 0.0008409693063182579, 0.0009628936258121585, 0.0008834739073888064, 0.0008962888453088616, 0.0008975924298733047, 0.000862326307840188, 0.0008989283487557564, 0.0008767554118106216, 0.000878517434232525, 0.000901345341679131, 0.0009122225109728409, 0.0009693351517690598, 0.0009198157924327315, 0.0008933163858551329, 0.0008966567352915226, 0.0009855824581781216, 0.0008911814883732389, 0.0008552491828350203, 0.0010176413312048545, 0.0009723124969468887, 0.0008854914801695495, 0.0008763215403634582, 0.0009457155464618084, 0.000960295644872958, 0.0009343175560241568, 0.0009424608909289427, 0.0009190978449884305, 0.0009030827725210548, 0.0009017704039521777, 0.0009272338114695106, 0.0009933708346122176, 0.0009769508776104818, 0.0009534840873372226, 0.0009089593753110277, 0.0009169768620176066, 0.0009175493428247239, 0.0009794074657138215, 0.000933461728583695, 0.0008686872370866116, 0.0009071192238395301, 0.0009064310782786205, 0.000998854120945795, 0.0009934567870135914, 0.0009023197857667012, 0.0008721312849155693, 0.000894342875989482, 0.0009278287883814644, 0.0009847548000154124, 0.0009463841206283249, 0.000959055995573428, 0.0009686695412841913, 0.0009547053235019745, 0.0009879507294440198, 0.0009936836163910283, 0.0008935316334098064, 0.0009080852403429715, 0.0009354173413241631, 0.0009067875705067066, 0.0009101758393764426, 0.00097682747838946, 0.0009989508867271272, 0.0009829024865477265, 0.000950234231316725, 0.0009141308203243466, 0.0009060656418258815, 0.0009758099000921165, 0.0009530018943948515, 0.0009255111603388309, 0.0009030122032672303, 0.0009341911116324997, 0.0009720511981099729, 0.0009972303655921627, 0.0010084147087224091, 0.000860053245488998, 0.0010743460981769927, 0.0009635079492716192, 0.0009865885719193377, 0.0009700011063876616, 0.0009938403518878695, 0.0009837169445103468, 0.0010109941619470173, 0.0009303637832112257, 0.0009983269514507477, 0.0009650089093626618, 0.0009670063718216292, 0.0010183863719963324, 0.0009915680379993317, 0.0009514602242544366, 0.0009712510139348758, 0.0010316256344895733, 0.0010324411321079037, 0.0010030386683489967, 0.0010215216065087406, 0.0010690647580564661, 0.0008657701707971976, 0.0009070730759089998, 0.0010139657724148317, 0.00094503675048248, 0.0009865334116700075, 0.0009961469638005423, 0.0010926539568039705, 0.001032028353082425, 0.000989905670628462, 0.0009799293233779857, 0.0009828032332877615, 0.001024522213611343, 0.001016369525859863, 0.001009245174974757, 0.0010182374104507545, 0.0009685710501836567, 0.0009715603994158708, 0.0010143461725087145, 0.0010454392193804524, 0.000985030932076938, 0.0010781295771316105, 0.0010228904415329138, 0.0010410810994272745, 0.0010084365597516833, 0.0010214827471161495, 0.0009997079254070883, 0.0009911307049157317, 0.0010572483575384572, 0.0011459880779088076, 0.001014079788373531, 0.000975747135355762, 0.0010440584997350527, 0.0009847097636543416, 0.0010253939501919755, 0.0011324996471443673, 0.0010704588010324804, 0.0009535601040063079, 0.0009225355994955766, 0.0010088741831382377, 0.001065584317344037, 0.0010389191481753317, 0.0009744123180634263, 0.001009537843141499, 0.0011180597625963858, 0.00103260426867717, 0.0009428931358519952, 0.0011274475845156433, 0.00103028852764844, 0.0010454708847538396, 0.001028352295615097, 0.00118917230511014, 0.0010409651538552801, 0.0010996053757710486, 0.001142000183564235, 0.0009457547961642872, 0.001068580321992132, 0.0010105645566341284, 0.0010920918534602776, 0.0011029920575220773, 0.0010387150336090664, 0.0010043614873536057, 0.0009978970405391692, 0.0012028255053826177, 0.0010666989440871173, 0.001000277847447514, 0.0011106771047668784, 0.0010291293549607777, 0.0010111351720450384, 0.0010582635835494154, 0.0011481851278853463, 0.0010890587497963463, 0.0010168054232398038, 0.0010192011428746387, 0.0010838076332384144, 0.0011066758334363131, 0.0010737033641132784, 0.001104331366036491, 0.0010913180945333885, 0.001076995069048631, 0.0011148853543649889, 0.0010778904610370527, 0.0011019900571086494, 0.001054681774464716, 0.0010390024585311452, 0.001116403003972422, 0.0011394984363438463, 0.0011246853813727212, 0.0010564372133364938, 0.0011097446522086534, 0.0011858274685353917, 0.001136087146806213, 0.0010464038947894019, 0.0010630411153500418, 0.0010820119540734287, 0.0010682610026224555, 0.0011075631262288629, 0.0010663027829828807, 0.0010555864669488945, 0.0011188919155845085, 0.0010862948843336836, 0.0011378556728905524, 0.0011106330952721714, 0.001121281356905171, 0.0011467858199191076, 0.0011399965029801396, 0.0011643559907709557, 0.0011589741313752767, 0.0011135463908928463, 0.0010599189585153177, 0.0010828366406347213, 0.001134054896645854, 0.0011407021175083394, 0.0010800393065471957, 0.0010597458252670602, 0.0011092053290886327, 0.0011116085719842595, 0.0011959587789239876, 0.001136099896647188, 0.0011276345311882474, 0.0011225537535657923, 0.0011055866161656918, 0.0011973312539081003, 0.0011291834534744357, 0.001094378508570526, 0.0010594450988113133, 0.001115432319314607, 0.001149454437070541, 0.0012334651767109163, 0.0011956747727014743, 0.0011714854567303242, 0.0011125475755638095, 0.0011450604118076113, 0.0011503971932898397, 0.001181620143609754, 0.0011594384132962287, 0.0011861922038531288, 0.0012314198370170352, 0.0012690117241142532, 0.0011531888499435098, 0.0011299672193825316, 0.001148468748613441, 0.001104225248471118, 0.001105955067569691, 0.001208302988105178, 0.0012158608277838838, 0.0011404459351195073, 0.0011639938815754577, 0.0011910109685508697, 0.0011816522242550493, 0.0012242323683653816, 0.0011971536291862836, 0.0011995390986147417, 0.001120947516389295, 0.0010985672831878817, 0.0010544246281625773, 0.0011555839050910455, 0.0012151470052384863, 0.0011414438028715783, 0.001230694844795864, 0.0012741389484789162, 0.0011885711711111075, 0.0011882782479608687, 0.001169230868747465, 0.0011291925844517802, 0.0011269803217877064, 0.0012621768652047122, 0.0012300137840366625, 0.001192838849355398, 0.001126102663234142, 0.001265248065416873, 0.001279984963868228, 0.0012260513783144721, 0.001177406650990344, 0.0011881583988631495, 0.0012349189258421204, 0.001251896420810399, 0.0011790583469000041, 0.001140834440272745, 0.0011261629403667818, 0.0012427213837654272, 0.0012374420822795845, 0.0012497110166919767, 0.0012312097369622762, 0.0012127919883866615, 0.0012613741728627588, 0.0012087307914870652, 0.0011333497462866634, 0.0012300167739323622, 0.001288950747507611, 0.0011894576922203035, 0.0011543453786318934, 0.0011380254969025705, 0.0012454663366255761, 0.0012166219134474021, 0.001168001679748295, 0.0012501763022877905, 0.0013795272922368326, 0.0013252069470791037, 0.0011854492122631525, 0.0011953702987759808, 0.001215698628920785, 0.0012610535435542934, 0.0012849884785493336, 0.0012796136991668258, 0.0012005461590297703, 0.0013400637547674994, 0.001244177412174895, 0.001232729659296365, 0.0011623247173584794, 0.001327010392903786, 0.0011815770131298484, 0.0012289611417619208, 0.0011457363717641087, 0.0011692740766468934, 0.0013554697804955133, 0.0014394256059284175, 0.0014921043794641447, 0.0011993672689270623, 0.0011273805053321094, 0.0013832002788891282, 0.001388693893980792, 0.0013652278276476673, 0.0010291231337960195, 8.101643918774365e-05, 1.1179391732762882e-07, 2.0384841768768783e-08, 1.4630999880655014e-08, 1.0466138769827456e-08, 8.347526062562046e-09, 6.982085167824587e-09, 5.835617235440514e-09, 5.181037211012936e-09, 4.585479202821017e-09, 4.056712914266301e-09, 4.121205944291958e-09, 3.5984254133100922e-09, 3.106452794289696e-09, 2.6349025699733583e-09, 2.182269958573638e-09, 1.7391984968656504e-09, 1.3145748540801122e-09, 9.45265272804197e-10, 6.597065653684897e-10, 4.5497678995125304e-10, 2.93343910501426e-10, 1.7245757219524436e-10, 9.054329296683368e-11, 6.050705156915319e-11, 5.660488039764035e-11, 5.3396510725787216e-11, 5.0472060452840894e-11, 4.7671395836600945e-11, 4.5369972765927866e-11, 4.306854969525478e-11, 4.0767126624581715e-11, 3.846570355390868e-11, 3.6164280483235653e-11, 3.398876335562955e-11, 3.230784220117576e-11, 3.097756421041424e-11, 2.9857272423048396e-11, 2.901391828545999e-11, 2.8580680695980043e-11, 2.8494028444625314e-11, 2.8464735206172436e-11, 2.8435441967719554e-11, 2.840614872926667e-11, 2.8376855490813795e-11, 2.834756225236091e-11, 2.8318269013908032e-11, 2.828897577545515e-11, 2.8259682537002272e-11, 2.8230389298549397e-11, 2.8201096060096513e-11, 2.8171802821643638e-11, 2.8142509583190753e-11, 2.8113216344737872e-11, 2.8083923106284994e-11, 2.8054629867832112e-11, 2.802533662937923e-11, 2.7996043390926346e-11, 2.796675015247347e-11, 2.7937456914020593e-11, 2.7908163675567712e-11, 2.7878870437114834e-11, 2.7849577198661952e-11, 2.7820283960209074e-11, 2.7790990721756196e-11, 2.7761697483303315e-11, 2.7732404244850436e-11, 2.7703111006397555e-11, 2.767381776794467e-11, 2.7644524529491796e-11, 2.7615231291038917e-11, 2.7585938052586036e-11, 2.755664481413315e-11, 2.752735157568028e-11, 2.7498058337227398e-11, 2.746876509877452e-11, 2.7439471860321632e-11, 2.7410178621868757e-11, 2.738088538341588e-11, 2.7351592144962998e-11, 2.732229890651012e-11, 2.7293005668057235e-11, 2.7263712429604354e-11, 2.7234419191151482e-11, 2.72051259526986e-11, 2.7175832714245722e-11, 2.7146539475792835e-11, 2.7117246237339956e-11, 2.7087952998887075e-11, 2.7058659760434194e-11, 2.702936652198131e-11, 2.7000073283528434e-11, 2.6970780045075556e-11, 2.6941486806622674e-11, 2.691219356816979e-11, 2.6882900329716918e-11, 2.6853607091264037e-11, 2.682431385281116e-11, 2.679502061435828e-11, 2.67657273759054e-11, 2.673643413745252e-11, 2.6707140898999633e-11, 2.6677847660546758e-11, 2.664855442209388e-11, 2.6619261183641e-11, 2.658996794518812e-11, 2.656067470673524e-11, 2.653138146828236e-11, 2.6502088229829483e-11, 2.64727949913766e-11, 2.6443501752923723e-11, 2.6414208514470835e-11, 2.638491527601796e-11, 2.6355622037565082e-11, 2.6326328799112204e-11, 2.6297035560659323e-11, 2.6267742322206438e-11, 2.6238449083753563e-11, 2.6209155845300685e-11, 2.6179862606847804e-11, 2.615056936839492e-11, 2.6121276129942038e-11, 2.6091982891489156e-11, 2.6062689653036278e-11, 2.60333964145834e-11, 2.600410317613052e-11, 2.5974809937677637e-11, 2.594551669922476e-11, 2.591622346077188e-11, 2.5886930222319006e-11, 2.585763698386612e-11, 2.582834374541324e-11, 2.5799050506960362e-11, 2.5769757268507483e-11, 2.5740464030054602e-11, 2.5711170791601724e-11, 2.5681877553148843e-11, 2.5652584314695964e-11, 2.5623291076243083e-11, 2.5593997837790205e-11, 2.5564704599337323e-11, 2.5535411360884445e-11, 2.5506118122431564e-11, 2.5476824883978686e-11, 2.5447531645525804e-11, 2.5418238407072923e-11, 2.5388945168620045e-11, 2.5359651930167167e-11, 2.5330358691714285e-11, 2.5301065453261407e-11, 2.5271772214808526e-11, 2.5242478976355648e-11, 2.521318573790276e-11, 2.518389249944988e-11, 2.5154599260997007e-11, 2.5125306022544122e-11, 2.5096012784091247e-11, 2.5066719545638362e-11, 2.503742630718548e-11, 2.5008133068732603e-11, 2.4978839830279728e-11, 2.4949546591826843e-11, 2.492025335337397e-11, 2.4890960114921084e-11, 2.486166687646821e-11, 2.4832373638015324e-11, 2.480308039956245e-11, 2.4773787161109565e-11, 2.4744493922656687e-11, 2.4715200684203805e-11, 2.4685907445750924e-11, 2.4656614207298046e-11, 2.4627320968845167e-11, 2.4598027730392286e-11, 2.4568734491939408e-11, 2.4539441253486527e-11, 2.4510148015033648e-11, 2.4480854776580767e-11, 2.4451561538127886e-11, 2.4422268299675007e-11, 2.439297506122213e-11, 2.4363681822769248e-11, 2.4334388584316366e-11, 2.4305095345863495e-11, 2.4275802107410607e-11, 2.424650886895773e-11, 2.4217215630504847e-11, 2.4187922392051963e-11, 2.4158629153599085e-11, 2.412933591514621e-11, 2.4100042676693325e-11, 2.4070749438240444e-11, 2.4041456199787565e-11, 2.401216296133469e-11, 2.3982869722881806e-11, 2.395357648442893e-11, 2.3924283245976046e-11, 2.389499000752317e-11, 2.3865696769070293e-11, 2.383640353063831e-11, 2.380711029218543e-11, 2.3777817053732548e-11, 2.374852381527967e-11, 2.3719230576826792e-11, 2.368993733837391e-11, 2.3660644099921033e-11, 2.363135086146815e-11, 2.3602057623015273e-11, 2.357276438456239e-11, 2.354347114610951e-11, 2.3514177907656632e-11, 2.348488466920375e-11, 2.345559143075087e-11, 2.3426298192297994e-11, 2.339700495384511e-11, 2.3367711715392235e-11, 2.333841847693935e-11, 2.3309125238486472e-11, 2.3279832000033587e-11, 2.325053876158071e-11, 2.322124552312783e-11, 2.319195228467495e-11, 2.316265904622207e-11, 2.313336580776919e-11, 2.3104072569316312e-11, 2.3074779330863434e-11, 2.304548609241055e-11, 2.3016192853957674e-11, 2.2986899615504793e-11, 2.2957606377051915e-11, 2.2928313138599033e-11, 2.2899019900146152e-11, 2.2869726661693277e-11, 2.2840433423240392e-11, 2.2811140184787514e-11, 2.2781846946334633e-11, 2.275255370788175e-11, 2.2723260469428873e-11, 2.2693967230975995e-11, 2.2664673992523114e-11, 2.2635380754070236e-11, 2.260608751561735e-11, 2.2576794277164476e-11, 2.2547501038711595e-11, 2.2518207800258713e-11, 2.2488914561805832e-11, 2.2459621323352957e-11, 2.2430328084900076e-11, 2.240103484644719e-11, 2.2371741607994316e-11, 2.2342448369541435e-11, 2.2313155131088553e-11, 2.2283861892635672e-11, 2.225456865418279e-11, 2.222527541572992e-11, 2.2195982177277034e-11, 2.216668893882416e-11, 2.2137395700371275e-11, 2.2108102461918396e-11, 2.2078809223465518e-11, 2.2049515985012637e-11, 2.202022274655976e-11, 2.1990929508106877e-11, 2.1961636269653996e-11, 2.1932343031201118e-11, 2.1903049792748236e-11, 2.1873756554295358e-11, 2.1844463315842477e-11, 2.1815170077389595e-11, 2.178587683893672e-11, 2.1756583600483836e-11, 2.1727290362030958e-11, 2.1697997123578076e-11, 2.1668703885125198e-11, 2.1639410646672317e-11, 2.1610117408219435e-11, 2.1580824169766557e-11, 2.155153093131368e-11, 2.1522237692860794e-11, 2.149294445440792e-11, 2.1463651215955035e-11, 2.1434357977502157e-11, 2.1405064739049275e-11, 2.1375771500596397e-11, 2.134647826214352e-11, 2.1317185023690634e-11, 2.1287891785237756e-11, 2.1258598546784875e-11, 2.1229305308331997e-11, 2.1200012069879122e-11, 2.117071883142624e-11, 2.114142559297336e-11, 2.1112132354520478e-11, 2.10828391160676e-11, 2.105354587761472e-11, 2.102425263916184e-11, 2.099495940070896e-11, 2.096566616225608e-11, 2.0936372923803205e-11, 2.090707968535032e-11, 2.087778644689744e-11, 2.084849320844456e-11, 2.081919996999168e-11, 2.0789906731538802e-11, 2.076061349308592e-11, 2.073132025463304e-11, 2.070202701618016e-11, 2.067273377772728e-11, 2.0643440539274404e-11, 2.061414730082152e-11, 2.0584854062368642e-11, 2.055556082391576e-11, 2.0526267585462882e-11, 2.049697434701e-11, 2.046768110855712e-11, 2.0438387870104238e-11, 2.040909463165136e-11, 2.0379801393198482e-11, 2.03505081547456e-11, 2.032121491629272e-11, 2.0291921677839844e-11, 2.026262843938696e-11, 2.0233335200934084e-11, 2.0204041962481206e-11, 2.017474872402832e-11, 2.0145455485575443e-11, 2.0116162247122562e-11, 2.0086869008669684e-11, 2.0057575770216806e-11, 2.002828253176392e-11, 1.9998989293311043e-11, 1.996969605485816e-11, 1.9940402816405283e-11, 1.9911109577952405e-11, 1.9881816339499524e-11, 1.9852523101046646e-11, 1.9823229862593764e-11, 1.9793936624140883e-11, 1.9764643385688005e-11, 1.9735350147235123e-11, 1.9706056908782245e-11, 1.967676367032936e-11, 1.9647470431876486e-11, 1.9629947522676743e-11, 1.9618309778103566e-11, 1.9606672033530392e-11, 1.9595034288957215e-11, 1.958339654438404e-11, 1.9571758799810864e-11, 1.956012105523769e-11, 1.9548483310664516e-11, 1.953684556609134e-11, 1.952520782151817e-11, 1.951357007694499e-11, 1.9501932332371815e-11, 1.949029458779864e-11, 1.9478656843225467e-11, 1.9467019098652293e-11, 1.9455381354079113e-11, 1.944374360950594e-11, 1.9432105864932765e-11, 1.942046812035959e-11, 1.9408830375786418e-11, 1.9397192631213237e-11, 1.9385554886640067e-11, 1.937391714206689e-11, 1.9362279397493716e-11, 1.9350641652920542e-11, 1.9339003908347362e-11, 1.932736616377419e-11, 1.9315728419201014e-11, 1.930409067462784e-11, 1.9292452930054667e-11, 1.9280815185481487e-11, 1.9269177440908316e-11, 1.925753969633514e-11, 1.9245901951761962e-11, 1.9234264207188788e-11, 1.9222626462615614e-11, 1.9210988718042437e-11, 1.9199350973469263e-11, 1.9187713228896086e-11, 1.9176075484322913e-11, 1.916443773974974e-11, 1.9152799995176565e-11, 1.9141162250603388e-11, 1.9129524506030214e-11, 1.911788676145704e-11, 1.9106249016883863e-11, 1.909461127231069e-11, 1.9082973527737512e-11, 1.907133578316434e-11, 1.9059698038591165e-11, 1.9048060294017988e-11, 1.9036422549444814e-11, 1.9024784804871637e-11, 1.9013147060298463e-11, 1.900150931572529e-11, 1.8989871571152112e-11, 1.897823382657894e-11, 1.8966596082005765e-11, 1.8954958337432588e-11, 1.8943320592859414e-11, 1.8931682848286237e-11, 1.8920045103713063e-11, 1.890840735913989e-11, 1.8896769614566712e-11, 1.888513186999354e-11, 1.8873494125420365e-11, 1.8861856380847184e-11, 1.8850218636274014e-11, 1.8838580891700837e-11, 1.882694314712766e-11, 1.881530540255449e-11, 1.880366765798131e-11, 1.8792029913408138e-11, 1.878039216883496e-11, 1.8768754424261784e-11, 1.8757116679688614e-11, 1.8745478935115437e-11, 1.8733841190542263e-11, 1.8722203445969086e-11, 1.8710565701395912e-11, 1.8698927956822738e-11, 1.868729021224956e-11, 1.8675652467676387e-11, 1.866401472310321e-11, 1.8652376978530036e-11, 1.8640739233956863e-11, 1.8629101489383686e-11, 1.8617463744810512e-11, 1.8605826000237335e-11, 1.859418825566416e-11, 1.8582550511090987e-11, 1.857091276651781e-11, 1.8559275021944636e-11, 1.854763727737146e-11, 1.8535999532798286e-11, 1.8524361788225112e-11, 1.8512724043651935e-11, 1.850108629907876e-11, 1.8489448554505584e-11, 1.847781080993241e-11, 1.8466173065359236e-11, 1.845453532078606e-11, 1.8442897576212885e-11, 1.8431259831639708e-11, 1.8419622087066535e-11, 1.840798434249336e-11, 1.8396346597920184e-11, 1.838470885334701e-11, 1.8373071108773833e-11, 1.8361433364200662e-11, 1.8349795619627485e-11, 1.8338157875054308e-11, 1.8326520130481134e-11, 1.8314882385907957e-11, 1.8303244641334787e-11, 1.829160689676161e-11, 1.8279969152188433e-11, 1.826833140761526e-11, 1.8256693663042082e-11, 1.824505591846891e-11, 1.8233418173895734e-11, 1.8221780429322557e-11, 1.8210142684749383e-11, 1.819850494017621e-11, 1.8186867195603036e-11, 1.817522945102986e-11, 1.8163591706456682e-11, 1.8151953961883508e-11, 1.8140316217310334e-11, 1.8128678472737157e-11, 1.8117040728163983e-11, 1.810540298359081e-11, 1.8093765239017633e-11, 1.808212749444446e-11, 1.8070489749871285e-11, 1.8058852005298108e-11, 1.8047214260724937e-11, 1.8035576516151757e-11, 1.8023938771578583e-11, 1.801230102700541e-11, 1.8000663282432232e-11, 1.7989025537859062e-11, 1.797738779328588e-11, 1.7965750048712708e-11, 1.7954112304139534e-11, 1.7942474559566357e-11, 1.7930836814993186e-11, 1.7919199070420006e-11, 1.7907561325846832e-11, 1.789592358127366e-11, 1.788428583670048e-11, 1.787264809212731e-11, 1.786101034755413e-11, 1.784937260298096e-11, 1.7837734858407783e-11, 1.7826097113834606e-11, 1.7814459369261435e-11, 1.7802821624688255e-11, 1.7791183880115085e-11, 1.7779546135541907e-11, 1.776790839096873e-11, 1.775627064639556e-11, 1.774463290182238e-11, 1.773299515724921e-11, 1.7721357412676032e-11, 1.7709719668102855e-11, 1.7698081923529684e-11, 1.7686444178956507e-11, 1.7674806434383334e-11, 1.7663168689810157e-11, 1.765153094523698e-11, 1.763989320066381e-11, 1.7628255456090632e-11, 1.7616617711517458e-11, 1.760497996694428e-11, 1.7593342222371107e-11, 1.7581704477797933e-11, 1.7570066733224756e-11, 1.7558428988651583e-11, 1.7546791244078406e-11, 1.7535153499505232e-11, 1.7523515754932058e-11, 1.751187801035888e-11, 1.7500240265785707e-11, 1.748860252121253e-11, 1.7476964776639356e-11, 1.7465327032066182e-11, 1.7453689287493005e-11, 1.7442051542919832e-11, 1.7430413798346655e-11, 1.741877605377348e-11, 1.7407138309200307e-11, 1.739550056462713e-11, 1.7383862820053956e-11, 1.7372225075480782e-11, 1.7360587330907605e-11, 1.734894958633443e-11, 1.7337311841761258e-11, 1.732567409718808e-11, 1.7314036352614907e-11, 1.730239860804173e-11, 1.7290760863468556e-11, 1.7279123118895382e-11, 1.7267485374322205e-11, 1.725584762974903e-11, 1.7244209885175854e-11, 1.723257214060268e-11, 1.7220934396029507e-11, 1.720929665145633e-11, 1.7197658906883156e-11, 1.718602116230998e-11, 1.7174383417736805e-11, 1.716274567316363e-11, 1.7151107928590454e-11, 1.713947018401728e-11, 1.7127832439444103e-11, 1.711619469487093e-11, 1.7104556950297756e-11, 1.709291920572458e-11, 1.7081281461151408e-11, 1.7069643716578228e-11, 1.7058005972005054e-11, 1.704636822743188e-11, 1.7034730482858703e-11, 1.7023092738285533e-11, 1.7011454993712352e-11, 1.699981724913918e-11, 1.6988179504566005e-11, 1.6976541759992828e-11, 1.6964904015419657e-11, 1.6953266270846477e-11, 1.6941628526273303e-11, 1.692999078170013e-11, 1.691835303712695e-11, 1.6906715292553782e-11, 1.68950775479806e-11, 1.6883439803407428e-11, 1.6871802058834254e-11, 1.6860164314261077e-11, 1.6848526569687906e-11, 1.6836888825114726e-11, 1.6825251080541555e-11, 1.6813613335968378e-11, 1.68019755913952e-11, 1.679033784682203e-11, 1.677870010224885e-11, 1.676706235767568e-11, 1.6755424613102503e-11, 1.6743786868529326e-11, 1.6732149123956155e-11, 1.6720511379382975e-11, 1.6708873634809804e-11, 1.6697235890236627e-11, 1.668559814566345e-11, 1.667396040109028e-11, 1.66623226565171e-11, 1.665068491194393e-11, 1.6639047167370752e-11, 1.6627409422797575e-11, 1.66157716782244e-11, 1.6604133933651227e-11, 1.6592496189078053e-11, 1.6580858444504876e-11, 1.6569220699931703e-11, 1.6557582955358526e-11, 1.6545945210785352e-11, 1.6534307466212178e-11, 1.6522669721639e-11, 1.6511031977065827e-11, 1.649939423249265e-11, 1.6487756487919476e-11, 1.6476118743346302e-11, 1.6464480998773125e-11, 1.6452843254199952e-11, 1.6441205509626775e-11, 1.64295677650536e-11, 1.6417930020480427e-11, 1.640629227590725e-11, 1.6394654531334076e-11, 1.63830167867609e-11, 1.6371379042187725e-11, 1.635974129761455e-11, 1.6348103553041378e-11, 1.63364658084682e-11, 1.6324828063895024e-11, 1.6313190319321853e-11, 1.6301552574748676e-11, 1.6289914830175502e-11, 1.6278277085602325e-11, 1.6266639341029148e-11, 1.6255001596455978e-11, 1.62433638518828e-11, 1.6231726107309627e-11, 1.622008836273645e-11, 1.6208450618163273e-11, 1.6196812873590102e-11, 1.6185175129016922e-11, 1.6173537384443748e-11, 1.6161899639870574e-11, 1.6150261895297397e-11, 1.6138624150724227e-11, 1.6126986406151046e-11, 1.6115348661577873e-11, 1.61037109170047e-11, 1.6092073172431525e-11, 1.608043542785835e-11, 1.606879768328517e-11, 1.6057159938712e-11, 1.6045522194138823e-11, 1.603388444956565e-11, 1.6022246704992476e-11, 1.6010608960419295e-11, 1.5998971215846125e-11, 1.5987333471272948e-11, 1.5975695726699774e-11, 1.59640579821266e-11, 1.595242023755342e-11, 1.594078249298025e-11, 1.5929144748407072e-11, 1.59175070038339e-11, 1.5905869259260725e-11, 1.5894231514687544e-11, 1.5882593770114374e-11, 1.5870956025541197e-11, 1.5859318280968023e-11, 1.584768053639485e-11, 1.5836042791821672e-11, 1.58244050472485e-11, 1.581276730267532e-11, 1.5801129558102148e-11, 1.5789491813528974e-11, 1.5777854068955797e-11, 1.5766216324382623e-11, 1.5754578579809446e-11, 1.5742940835236272e-11, 1.5731303090663098e-11, 1.571966534608992e-11, 1.5708027601516747e-11, 1.569638985694357e-11, 1.5684752112370397e-11, 1.5673114367797223e-11, 1.5661476623224046e-11, 1.5649838878650872e-11, 1.5638201134077695e-11, 1.562656338950452e-11, 1.5614925644931347e-11, 1.560328790035817e-11, 1.5591650155784996e-11, 1.5580012411211823e-11, 1.5568374666638646e-11, 1.5556736922065472e-11, 1.5545099177492298e-11, 1.553346143291912e-11, 1.5521823688345947e-11, 1.551018594377277e-11, 1.5498548199199596e-11, 1.5486910454626423e-11, 1.5475272710053245e-11, 1.5463634965480072e-11, 1.5451997220906895e-11, 1.544035947633372e-11, 1.5428721731760547e-11, 1.541708398718737e-11, 1.5405446242614196e-11, 1.539380849804102e-11, 1.5382170753467845e-11, 1.537053300889467e-11, 1.5358895264321495e-11, 1.534725751974832e-11, 1.5335619775175144e-11, 1.532398203060197e-11, 1.5312344286028796e-11, 1.530070654145562e-11, 1.528906879688245e-11, 1.5277431052309268e-11, 1.5265793307736094e-11, 1.525415556316292e-11, 1.5242517818589744e-11, 1.5230880074016573e-11, 1.5219242329443393e-11, 1.520760458487022e-11, 1.5195966840297045e-11, 1.5184329095723868e-11, 1.5172691351150698e-11, 1.5161053606577517e-11, 1.5149415862004343e-11, 1.513777811743117e-11, 1.5126140372857993e-11, 1.5114502628284822e-11, 1.5102864883711642e-11, 1.5091227139138468e-11, 1.5079589394565294e-11, 1.5067951649992117e-11, 1.5056313905418947e-11, 1.504467616084577e-11, 1.5033038416272592e-11, 1.502140067169942e-11, 1.5009762927126242e-11, 1.499812518255307e-11, 1.4986487437979894e-11, 1.4974849693406717e-11, 1.4963211948833543e-11, 1.4951574204260366e-11, 1.4939936459687196e-11, 1.492829871511402e-11, 1.491666097054084e-11, 1.4905023225967668e-11, 1.489338548139449e-11, 1.488174773682132e-11, 1.4870109992248143e-11, 1.4858472247674966e-11, 1.4846834503101792e-11, 1.4835196758528615e-11, 1.4823559013955445e-11, 1.4811921269382268e-11, 1.480028352480909e-11, 1.478864578023592e-11, 1.477700803566274e-11, 1.476537029108957e-11, 1.4753732546516392e-11, 1.4742094801943218e-11, 1.4730457057370044e-11, 1.4718819312796864e-11, 1.4707181568223694e-11, 1.4695543823650517e-11, 1.4683906079077343e-11, 1.467226833450417e-11, 1.4660630589930992e-11, 1.4648992845357818e-11, 1.463735510078464e-11, 1.4625717356211467e-11, 1.4614079611638294e-11, 1.4602441867065116e-11, 1.4590804122491943e-11, 1.4579166377918766e-11, 1.4567528633345592e-11, 1.4555890888772418e-11, 1.4544253144199241e-11, 1.4532615399626066e-11, 1.452097765505289e-11, 1.4509339910479716e-11, 1.4497702165906541e-11, 1.4486064421333369e-11, 1.447442667676019e-11, 1.4462788932187015e-11, 1.4451151187613841e-11, 1.4439513443040665e-11, 1.4427875698467493e-11, 1.4416237953894315e-11, 1.4404600209321142e-11, 1.4392962464747965e-11, 1.438132472017479e-11, 1.4369686975601618e-11, 1.4358049231028442e-11, 1.4346411486455267e-11, 1.433477374188209e-11, 1.4323135997308915e-11, 1.4311498252735742e-11, 1.4299860508162567e-11, 1.428822276358939e-11, 1.4276585019016214e-11, 1.4264947274443039e-11, 1.4253309529869867e-11, 1.4241671785296691e-11, 1.4230034040723514e-11, 1.4218396296150339e-11, 1.4206758551577164e-11, 1.4195120807003991e-11, 1.4183483062430816e-11, 1.4171845317857639e-11, 1.4160207573284463e-11, 1.4148569828711291e-11, 1.4136932084138116e-11, 1.412529433956494e-11, 1.4113656594991763e-11, 1.4102018850418591e-11, 1.4090381105845413e-11, 1.407874336127224e-11, 1.4067105616699065e-11, 1.4055467872125888e-11, 1.4043830127552716e-11, 1.4032192382979537e-11, 1.4020554638406365e-11, 1.400891689383319e-11, 1.3997279149260012e-11, 1.398564140468684e-11, 1.3974003660113665e-11, 1.396236591554049e-11, 1.3950728170967314e-11, 1.3939090426394137e-11, 1.3927452681820965e-11, 1.391581493724779e-11, 1.3904177192674614e-11, 1.3892539448101439e-11, 1.3880901703528261e-11, 1.386926395895509e-11, 1.3857626214381914e-11, 1.3845988469808738e-11, 1.3834350725235563e-11, 1.3822712980662386e-11, 1.3811075236089214e-11, 1.3799437491516038e-11, 1.3787799746942863e-11, 1.3776162002369688e-11, 1.3764524257796514e-11, 1.3752886513223338e-11, 1.3741248768650163e-11, 1.3729611024076987e-11, 1.3717973279503814e-11, 1.3706335534930638e-11, 1.3694697790357463e-11, 1.3683060045784287e-11, 1.3671422301211112e-11, 1.3659784556637938e-11, 1.3648146812064763e-11, 1.3636509067491587e-11, 1.3624871322918412e-11, 1.3613233578345237e-11, 1.3601595833772063e-11, 1.3589958089198887e-11, 1.3578320344625712e-11, 1.3566682600052536e-11, 1.3555044855479361e-11, 1.3543407110906187e-11, 1.3531769366333012e-11, 1.3520131621759836e-11, 1.3508493877186663e-11, 1.3496856132613486e-11, 1.3485218388040312e-11, 1.3473580643467136e-11, 1.3461942898893963e-11, 1.3450305154320787e-11, 1.343866740974761e-11, 1.3427029665174436e-11, 1.3415391920601261e-11, 1.3403754176028087e-11, 1.3392116431454912e-11, 1.3380478686881736e-11, 1.336884094230856e-11, 1.3357203197735385e-11, 1.3345565453162212e-11, 1.3333927708589036e-11, 1.332228996401586e-11, 1.3310652219442685e-11, 1.329901447486951e-11, 1.3287376730296336e-11, 1.327573898572316e-11, 1.3264101241149985e-11, 1.325246349657681e-11, 1.3240825752003634e-11, 1.322918800743046e-11, 1.3217550262857285e-11, 1.320591251828411e-11, 1.3194274773710934e-11, 1.3182637029137759e-11, 1.3170999284564585e-11, 1.315936153999141e-11, 1.3147723795418234e-11, 1.3136086050845059e-11, 1.3124448306271887e-11, 1.311281056169871e-11, 1.3101172817125534e-11, 1.3089535072552359e-11, 1.3077897327979187e-11, 1.3066259583406011e-11, 1.3054621838832834e-11, 1.3042984094259659e-11, 1.3031346349686483e-11, 1.3019708605113311e-11, 1.3008070860540134e-11, 1.2996433115966959e-11, 1.2984795371393783e-11, 1.2973157626820608e-11, 1.2961519882247436e-11, 1.2949882137674259e-11, 1.2938244393101083e-11, 1.2926606648527908e-11, 1.2914968903954732e-11, 1.290333115938156e-11, 1.2891693414808383e-11, 1.2880055670235208e-11, 1.2868417925662032e-11, 1.2856780181088857e-11, 1.2845142436515685e-11, 1.2833504691942508e-11, 1.2821866947369335e-11, 1.2810229202796157e-11, 1.2798591458222981e-11, 1.278695371364981e-11, 1.2775315969076632e-11, 1.276367822450346e-11, 1.2752040479930281e-11, 1.2740402735357109e-11, 1.2728764990783934e-11, 1.2717127246210757e-11, 1.2705489501637584e-11, 1.2693851757064409e-11, 1.2682214012491234e-11, 1.2670576267918058e-11, 1.2658938523344881e-11, 1.2647300778771709e-11, 1.2635663034198534e-11, 1.2624025289625358e-11, 1.2612387545052183e-11, 1.2600749800479006e-11, 1.2589112055905834e-11, 1.2577474311332658e-11, 1.2565836566759483e-11, 1.2554198822186307e-11, 1.254256107761313e-11, 1.2530923333039958e-11, 1.2519285588466783e-11, 1.2507647843893607e-11, 1.2496010099320432e-11, 1.2484372354747258e-11, 1.2472734610174083e-11, 1.2461096865600907e-11, 1.2449459121027732e-11, 1.2437821376454558e-11, 1.2426183631881383e-11, 1.2414545887308207e-11, 1.2402908142735032e-11, 1.2391270398161856e-11, 1.2379632653588682e-11, 1.2367994909015507e-11, 1.2356357164442332e-11, 1.2344719419869156e-11, 1.233308167529598e-11, 1.2321443930722807e-11, 1.2309806186149632e-11, 1.2298168441576456e-11, 1.228653069700328e-11, 1.2274892952430105e-11, 1.2263255207856931e-11, 1.2251617463283756e-11, 1.223997971871058e-11, 1.2228341974137405e-11, 1.221670422956423e-11, 1.2205066484991056e-11, 1.219342874041788e-11, 1.2181790995844705e-11, 1.217015325127153e-11, 1.2158515506698354e-11, 1.214687776212518e-11, 1.2135240017552005e-11, 1.212360227297883e-11, 1.2111964528405654e-11, 1.210032678383248e-11, 1.2088689039259305e-11, 1.207705129468613e-11, 1.2065413550112954e-11, 1.205377580553978e-11, 1.2042138060966605e-11, 1.203050031639343e-11, 1.2018862571820254e-11, 1.2007224827247079e-11, 1.1995587082673905e-11, 1.198394933810073e-11, 1.1972311593527554e-11, 1.1960673848954379e-11, 1.1949036104381203e-11, 1.193739835980803e-11, 1.1925760615234854e-11, 1.1914122870676452e-11, 1.1902485126103276e-11, 1.18908473815301e-11, 1.1879209636956927e-11, 1.1867571892383753e-11, 1.1855934147810576e-11, 1.1844296403237402e-11, 1.1832658658664225e-11, 1.1821020914091051e-11, 1.1809383169517878e-11, 1.1797745424944702e-11, 1.1786107680371527e-11, 1.177446993579835e-11, 1.1762832191225176e-11, 1.1751194446652e-11, 1.1739556702078827e-11, 1.1727918957505651e-11, 1.1716281212932476e-11, 1.17046434683593e-11, 1.1693005723786125e-11, 1.1681367979212951e-11, 1.1669730234639776e-11, 1.16580924900666e-11, 1.1646454745493425e-11, 1.163481700092025e-11, 1.1623179256347076e-11, 1.16115415117739e-11, 1.1599903767200725e-11, 1.1588266022627551e-11, 1.1576628278054374e-11, 1.15649905334812e-11, 1.1553352788908025e-11, 1.1541715044334851e-11, 1.1530077299761676e-11, 1.1518439555188499e-11, 1.1506801810615325e-11, 1.149516406604215e-11, 1.1483526321468976e-11, 1.14718885768958e-11, 1.1460250832322626e-11, 1.144861308774945e-11, 1.1436975343176274e-11, 1.14253375986031e-11, 1.1413699854029926e-11, 1.1402062109456751e-11, 1.1390424364883574e-11, 1.1378786620310398e-11, 1.1367148875737225e-11, 1.135551113116405e-11, 1.1343873386590875e-11, 1.1332235642017698e-11, 1.1320597897444523e-11, 1.1308960152871349e-11, 1.1297322408298175e-11, 1.1285684663725e-11, 1.1274046919151823e-11, 1.1262409174578647e-11, 1.1250771430005474e-11, 1.12391336854323e-11, 1.1227495940859124e-11, 1.1215858196285949e-11, 1.1204220451712774e-11, 1.1192582707139598e-11, 1.1180944962566424e-11, 1.1169307217993249e-11, 1.1157669473420075e-11, 1.1146031728846898e-11, 1.1134393984273723e-11, 1.1122756239700549e-11, 1.1111118495127373e-11, 1.10994807505542e-11, 1.1087843005981023e-11, 1.1076205261407847e-11, 1.1064567516834673e-11, 1.1052929772261498e-11, 1.1041292027688324e-11, 1.1029654283115149e-11, 1.1018016538541973e-11, 1.1006378793968798e-11, 1.0994741049395622e-11, 1.0983103304822449e-11, 1.0971465560249273e-11, 1.0959827815676098e-11, 1.0948190071102922e-11, 1.0936552326529747e-11, 1.0924914581956573e-11, 1.0913276837383398e-11, 1.0901639092810224e-11, 1.0890001348237047e-11, 1.0878363603663871e-11, 1.0866725859090698e-11, 1.0855088114517522e-11, 1.0843450369944348e-11, 1.0831812625371171e-11, 1.0820174880797996e-11, 1.0808537136224822e-11, 1.0796899391651647e-11, 1.0785261647078473e-11, 1.0773623902505298e-11, 1.0761986157932122e-11, 1.0750348413358947e-11, 1.0738710668785771e-11, 1.0727072924212597e-11, 1.0715435179639422e-11, 1.0703797435066247e-11, 1.0692159690493071e-11, 1.0680521945919896e-11, 1.0668884201346722e-11, 1.0657246456773547e-11, 1.0645608712200373e-11, 1.0633970967627197e-11, 1.062233322305402e-11, 1.0610695478480845e-11, 1.0599057733907671e-11, 1.0587419989334497e-11, 1.057578224476132e-11, 1.0564144500188145e-11, 1.055250675561497e-11, 1.0540869011041796e-11, 1.0529231266468622e-11, 1.0517593521895448e-11, 1.0505955777322271e-11, 1.0494318032749094e-11, 1.048268028817592e-11, 1.0471042543602746e-11, 1.0459404799029571e-11, 1.0447767054456395e-11, 1.0436129309883218e-11, 1.0424491565310045e-11, 1.0412853820736871e-11, 1.0401216076163695e-11, 1.038957833159052e-11, 1.0377940587017345e-11, 1.0366302842444169e-11, 1.0354665097870995e-11, 1.034302735329782e-11, 1.0331389608724645e-11, 1.0319751864151469e-11, 1.0308114119578294e-11, 1.029647637500512e-11, 1.0284838630431944e-11, 1.0273200885858769e-11, 1.0265435823994258e-11, 1.026154344483841e-11, 1.0257651065682562e-11, 1.0253758686526718e-11, 1.0249866307370871e-11, 1.0245973928215025e-11, 1.0242081549059177e-11, 1.023818916990333e-11, 1.0234296790747484e-11, 1.0230404411591638e-11, 1.0226512032435792e-11, 1.0222619653279947e-11, 1.0218727274124099e-11, 1.0214834894968251e-11, 1.0210942515812406e-11, 1.020705013665656e-11, 1.0203157757500714e-11, 1.0199265378344866e-11, 1.019537299918902e-11, 1.0191480620033173e-11, 1.0187588240877327e-11, 1.018369586172148e-11, 1.0179803482565636e-11, 1.0175911103409788e-11, 1.017201872425394e-11, 1.0168126345098095e-11, 1.0164233965942249e-11, 1.0160341586786402e-11, 1.0156449207630554e-11, 1.0152556828474708e-11, 1.0148664449318862e-11, 1.0144772070163016e-11, 1.0140879691007169e-11, 1.0136987311851324e-11, 1.0133094932695477e-11, 1.0129202553539629e-11, 1.0125310174383784e-11, 1.0121417795227938e-11, 1.0117525416072091e-11, 1.0113633036916243e-11, 1.0109740657760397e-11, 1.010584827860455e-11, 1.0101955899448704e-11, 1.0098063520292858e-11, 1.0094171141137012e-11, 1.0090278761981165e-11, 1.0086386382825317e-11, 1.0082494003669473e-11, 1.0078601624513626e-11, 1.007470924535778e-11, 1.0070816866201932e-11, 1.0066924487046086e-11, 1.006303210789024e-11, 1.0059139728734393e-11, 1.0055247349578547e-11, 1.00513549704227e-11, 1.0047462591266854e-11, 1.0043570212111006e-11, 1.0039677832955161e-11, 1.0035785453799315e-11, 1.0031893074643469e-11, 1.002800069548762e-11, 1.0024108316331774e-11, 1.0020215937175928e-11, 1.0016323558020082e-11, 1.0012431178864235e-11, 1.0008538799708389e-11, 1.0004646420552543e-11, 1.0000754041396695e-11, 9.99686166224085e-12, 9.992969283085004e-12, 9.989076903929157e-12, 9.98518452477331e-12, 9.981292145617463e-12, 9.977399766461617e-12, 9.97350738730577e-12, 9.969615008149924e-12, 9.965722628994078e-12, 9.961830249838232e-12, 9.957937870682384e-12, 9.954045491526539e-12, 9.950153112370693e-12, 9.946260733214846e-12, 9.942368354058998e-12, 9.938475974903152e-12, 9.934583595747306e-12, 9.93069121659146e-12, 9.926798837435613e-12, 9.922906458279767e-12, 9.91901407912392e-12, 9.915121699968072e-12, 9.911229320812228e-12, 9.907336941656381e-12, 9.903444562500535e-12, 9.899552183344687e-12, 9.89565980418884e-12, 9.891767425032994e-12, 9.887875045877148e-12, 9.883982666721302e-12, 9.880090287565455e-12, 9.876197908409609e-12, 9.872305529253761e-12, 9.868413150097916e-12, 9.86452077094207e-12, 9.860628391786224e-12, 9.856736012630376e-12, 9.85284363347453e-12, 9.848951254318683e-12, 9.845058875162837e-12, 9.84116649600699e-12, 9.837274116851144e-12, 9.833381737695298e-12, 9.82948935853945e-12, 9.825596979383605e-12, 9.821704600227759e-12, 9.817812221071913e-12, 9.813919841916065e-12, 9.810027462760218e-12, 9.806135083604372e-12, 9.802242704448526e-12, 9.79835032529268e-12, 9.794457946136833e-12, 9.790565566980987e-12, 9.786673187825139e-12, 9.782780808669294e-12, 9.778888429513448e-12, 9.774996050357601e-12, 9.771103671201753e-12, 9.767211292045907e-12, 9.76331891289006e-12, 9.759426533734214e-12, 9.755534154578368e-12, 9.751641775422522e-12, 9.747749396266675e-12, 9.743857017110827e-12, 9.739964637954983e-12, 9.736072258799136e-12, 9.73217987964329e-12, 9.728287500487442e-12, 9.724395121331596e-12, 9.72050274217575e-12, 9.716610363019903e-12, 9.712717983864057e-12, 9.70882560470821e-12, 9.704933225552364e-12, 9.701040846396516e-12, 9.697148467240672e-12, 9.693256088084825e-12, 9.689363708928979e-12, 9.685471329773131e-12, 9.681578950617285e-12, 9.677686571461438e-12, 9.673794192305592e-12, 9.669901813149746e-12, 9.6660094339939e-12, 9.662117054838053e-12, 9.658224675682205e-12, 9.65433229652636e-12, 9.650439917370514e-12, 9.646547538214668e-12, 9.64265515905882e-12, 9.638762779902973e-12, 9.634870400747127e-12, 9.63097802159128e-12, 9.627085642435434e-12, 9.623193263279588e-12, 9.619300884123742e-12, 9.615408504967894e-12, 9.611516125812049e-12, 9.607623746656203e-12, 9.603731367500356e-12, 9.599838988344508e-12, 9.595946609188662e-12, 9.592054230032816e-12, 9.58816185087697e-12, 9.584269471721123e-12, 9.580377092565277e-12, 9.57648471340943e-12, 9.572592334253583e-12, 9.568699955097738e-12, 9.564807575941891e-12, 9.560915196786045e-12, 9.557022817630197e-12, 9.553130438474351e-12, 9.549238059318505e-12, 9.545345680162658e-12, 9.541453301006812e-12, 9.537560921850966e-12, 9.53366854269512e-12, 9.529776163539271e-12, 9.525883784383427e-12, 9.52199140522758e-12, 9.518099026071734e-12, 9.514206646915886e-12, 9.51031426776004e-12, 9.506421888604193e-12, 9.502529509448347e-12, 9.4986371302925e-12, 9.494744751136654e-12, 9.490852371980808e-12, 9.48695999282496e-12, 9.483067613669115e-12, 9.479175234513269e-12, 9.475282855357423e-12, 9.471390476201575e-12, 9.467498097045728e-12, 9.463605717889882e-12, 9.459713338734036e-12, 9.45582095957819e-12, 9.451928580422343e-12, 9.448036201266497e-12, 9.444143822110649e-12, 9.440251442954804e-12, 9.436359063798958e-12, 9.432466684643111e-12, 9.428574305487263e-12, 9.424681926331417e-12, 9.420789547175571e-12, 9.416897168019724e-12, 9.413004788863878e-12, 9.409112409708032e-12, 9.405220030552186e-12, 9.401327651396338e-12, 9.397435272240493e-12, 9.393542893084647e-12, 9.3896505139288e-12, 9.385758134772952e-12, 9.381865755617106e-12, 9.37797337646126e-12, 9.374080997305413e-12, 9.370188618149567e-12, 9.36629623899372e-12, 9.362403859837874e-12, 9.358511480682026e-12, 9.354619101526182e-12, 9.350726722370335e-12, 9.346834343214489e-12, 9.342941964058641e-12, 9.339049584902795e-12, 9.335157205746948e-12, 9.331264826591102e-12, 9.327372447435256e-12, 9.32348006827941e-12, 9.319587689123563e-12, 9.315695309967715e-12, 9.31180293081187e-12, 9.307910551656024e-12, 9.304018172500178e-12, 9.30012579334433e-12, 9.296233414188483e-12, 9.292341035032637e-12, 9.28844865587679e-12, 9.284556276720944e-12, 9.280663897565098e-12, 9.276771518409252e-12, 9.272879139253404e-12, 9.268986760097559e-12, 9.265094380941713e-12, 9.261202001785866e-12, 9.257309622630019e-12, 9.253417243474172e-12, 9.249524864318326e-12, 9.24563248516248e-12, 9.241740106006633e-12, 9.237847726850787e-12, 9.23395534769494e-12, 9.230062968539093e-12, 9.226170589383248e-12, 9.222278210227402e-12, 9.218385831071555e-12, 9.214493451915707e-12, 9.210601072759861e-12, 9.206708693604015e-12, 9.202816314448168e-12, 9.198923935292322e-12, 9.195031556136476e-12, 9.19113917698063e-12, 9.187246797824781e-12, 9.183354418668937e-12, 9.17946203951309e-12, 9.175569660357244e-12, 9.171677281201396e-12, 9.16778490204555e-12, 9.163892522889703e-12, 9.160000143733857e-12, 9.15610776457801e-12, 9.152215385422164e-12, 9.148323006266318e-12, 9.14443062711047e-12, 9.140538247954625e-12, 9.136645868798779e-12, 9.132753489642933e-12, 9.128861110487085e-12, 9.124968731331239e-12, 9.121076352175392e-12, 9.117183973019546e-12, 9.1132915938637e-12, 9.109399214707853e-12, 9.105506835552007e-12, 9.101614456396159e-12, 9.097722077240314e-12, 9.093829698084468e-12, 9.089937318928622e-12, 9.086044939772774e-12, 9.082152560616927e-12, 9.078260181461081e-12, 9.074367802305235e-12, 9.070475423149388e-12, 9.066583043993542e-12, 9.062690664837696e-12, 9.058798285681848e-12, 9.054905906526003e-12, 9.051013527370157e-12, 9.04712114821431e-12, 9.043228769058462e-12, 9.039336389902616e-12, 9.03544401074677e-12, 9.031551631590923e-12, 9.027659252435077e-12, 9.02376687327923e-12, 9.019874494123384e-12, 9.015982114967536e-12, 9.012089735811692e-12, 9.008197356655845e-12, 9.004304977499999e-12, 9.000412598344151e-12, 8.996520219188305e-12, 8.992627840032458e-12, 8.988735460876612e-12, 8.984843081720766e-12, 8.98095070256492e-12, 8.977058323409073e-12, 8.973165944253225e-12, 8.96927356509738e-12, 8.965381185941534e-12, 8.961488806785688e-12, 8.95759642762984e-12, 8.953704048473994e-12, 8.949811669318147e-12, 8.945919290162301e-12, 8.942026911006455e-12, 8.938134531850608e-12, 8.934242152694762e-12, 8.930349773538914e-12, 8.92645739438307e-12, 8.922565015227223e-12, 8.918672636071375e-12, 8.914780256915529e-12, 8.910887877759682e-12, 8.906995498603836e-12, 8.90310311944799e-12, 8.899210740292143e-12, 8.895318361136297e-12, 8.89142598198045e-12, 8.887533602824603e-12, 8.883641223668758e-12, 8.879748844512912e-12, 8.875856465357064e-12, 8.871964086201217e-12, 8.868071707045371e-12, 8.864179327889523e-12, 8.860286948733677e-12, 8.85639456957783e-12, 8.852502190421984e-12, 8.848609811266138e-12, 8.844717432110291e-12, 8.840825052954445e-12, 8.836932673798597e-12, 8.833040294642751e-12, 8.829147915486906e-12, 8.825255536331058e-12, 8.821363157175212e-12, 8.817470778019366e-12, 8.81357839886352e-12, 8.809686019707673e-12, 8.805793640551827e-12, 8.80190126139598e-12, 8.798008882240134e-12, 8.794116503084286e-12, 8.79022412392844e-12, 8.786331744772595e-12, 8.782439365616747e-12, 8.7785469864609e-12, 8.774654607305054e-12, 8.770762228149208e-12, 8.766869848993362e-12, 8.762977469837515e-12, 8.759085090681669e-12, 8.755192711525823e-12, 8.751300332369975e-12, 8.747407953214128e-12, 8.743515574058284e-12, 8.739623194902436e-12, 8.73573081574659e-12, 8.731838436590743e-12, 8.727946057434897e-12, 8.72405367827905e-12, 8.720161299123204e-12, 8.716268919967358e-12, 8.712376540811511e-12, 8.708484161655664e-12, 8.704591782499817e-12, 8.700699403343972e-12, 8.696807024188125e-12, 8.692914645032278e-12, 8.689022265876432e-12, 8.685129886720586e-12, 8.68123750756474e-12, 8.677345128408893e-12, 8.673452749253047e-12, 8.6695603700972e-12, 8.665667990941352e-12, 8.661775611785506e-12, 8.657883232629661e-12, 8.653990853473813e-12, 8.650098474317967e-12, 8.64620609516212e-12, 8.642313716006274e-12, 8.638421336850428e-12, 8.634528957694582e-12, 8.630636578538735e-12, 8.626744199382889e-12, 8.622851820227041e-12, 8.618959441071195e-12, 8.61506706191535e-12, 8.611174682759502e-12, 8.607282303603656e-12, 8.60338992444781e-12, 8.599497545291963e-12, 8.595605166136117e-12, 8.59171278698027e-12, 8.587820407824424e-12, 8.583928028668578e-12, 8.58003564951273e-12, 8.576143270356883e-12, 8.572250891201039e-12, 8.568358512045191e-12, 8.564466132889344e-12, 8.560573753733498e-12, 8.556681374577652e-12, 8.552788995421806e-12, 8.548896616265959e-12, 8.545004237110113e-12, 8.541111857954267e-12, 8.537219478798419e-12, 8.533327099642572e-12, 8.529434720486728e-12, 8.52554234133088e-12, 8.521649962175033e-12, 8.517757583019187e-12, 8.51386520386334e-12, 8.509972824707494e-12, 8.506080445551648e-12, 8.502188066395802e-12, 8.498295687239955e-12, 8.494403308084107e-12, 8.490510928928261e-12, 8.486618549772416e-12, 8.482726170616568e-12, 8.478833791460722e-12, 8.474941412304876e-12, 8.47104903314903e-12, 8.467156653993183e-12, 8.463264274837337e-12, 8.45937189568149e-12, 8.455479516525644e-12, 8.451587137369796e-12, 8.44769475821395e-12, 8.443802379058105e-12, 8.439909999902257e-12, 8.43601762074641e-12, 8.432125241590564e-12, 8.428232862434718e-12, 8.424340483278872e-12, 8.420448104123025e-12, 8.416555724967179e-12, 8.412663345811333e-12, 8.408770966655485e-12, 8.404878587499639e-12, 8.400986208343794e-12, 8.397093829187946e-12, 8.3932014500321e-12, 8.389309070876253e-12, 8.385416691720407e-12, 8.38152431256456e-12, 8.377631933408714e-12, 8.373739554252868e-12, 8.369847175097022e-12, 8.365954795941174e-12, 8.362062416785327e-12, 8.358170037629483e-12, 8.354277658473635e-12, 8.350385279317788e-12, 8.346492900161942e-12, 8.342600521006096e-12, 8.33870814185025e-12, 8.334815762694403e-12, 8.330923383538557e-12, 8.32703100438271e-12, 8.323138625226862e-12, 8.319246246071016e-12, 8.315353866915171e-12, 8.311461487759323e-12, 8.307569108603477e-12, 8.30367672944763e-12, 8.299784350291784e-12, 8.295891971135938e-12, 8.291999591980092e-12, 8.288107212824245e-12, 8.284214833668399e-12, 8.280322454512551e-12, 8.276430075356705e-12, 8.27253769620086e-12, 8.268645317045012e-12, 8.264752937889166e-12, 8.26086055873332e-12, 8.256968179577473e-12, 8.253075800421627e-12, 8.249183421265779e-12, 8.245291042109934e-12, 8.241398662954088e-12, 8.23750628379824e-12, 8.233613904642394e-12, 8.229721525486549e-12, 8.225829146330701e-12, 8.221936767174855e-12, 8.218044388019008e-12, 8.214152008863162e-12, 8.210259629707316e-12, 8.206367250551468e-12, 8.202474871395623e-12, 8.198582492239777e-12, 8.194690113083929e-12, 8.190797733928082e-12, 8.186905354772238e-12, 8.18301297561639e-12, 8.179120596460543e-12, 8.175228217304697e-12, 8.17133583814885e-12, 8.167443458993004e-12, 8.163551079837156e-12, 8.159658700681312e-12, 8.155766321525465e-12, 8.151873942369617e-12, 8.147981563213771e-12, 8.144089184057926e-12, 8.140196804902078e-12, 8.136304425746232e-12, 8.132412046590386e-12, 8.12851966743454e-12, 8.124627288278693e-12, 8.120734909122845e-12, 8.116842529967e-12, 8.112950150811154e-12, 8.109057771655306e-12, 8.10516539249946e-12, 8.101273013343615e-12, 8.097380634187767e-12, 8.093488255031921e-12, 8.089595875876075e-12, 8.085703496720228e-12, 8.081811117564382e-12, 8.077918738408534e-12, 8.07402635925269e-12, 8.070133980096843e-12, 8.066241600940995e-12, 8.062349221785149e-12, 8.058456842629304e-12, 8.054564463473456e-12, 8.05067208431761e-12, 8.046779705161763e-12, 8.042887326005917e-12, 8.03899494685007e-12, 8.035102567694223e-12, 8.031210188538378e-12, 8.02731780938253e-12, 8.023425430226684e-12, 8.019533051070837e-12, 8.015640671914993e-12, 8.011748292759145e-12, 8.007855913603298e-12, 8.003963534447452e-12, 8.000071155291606e-12, 7.99617877613576e-12, 7.992286396979911e-12, 7.988394017824067e-12, 7.984501638668219e-12, 7.980609259512373e-12, 7.976716880356526e-12, 7.972824501200681e-12, 7.968932122044834e-12, 7.965039742888987e-12, 7.961147363733141e-12, 7.957254984577295e-12, 7.953362605421448e-12, 7.9494702262656e-12, 7.945577847109756e-12, 7.941685467953908e-12, 7.937793088798061e-12, 7.933900709642215e-12, 7.93000833048637e-12, 7.926115951330522e-12, 7.922223572174676e-12, 7.91833119301883e-12, 7.914438813862983e-12, 7.910546434707137e-12, 7.906654055551289e-12, 7.902761676395444e-12, 7.898869297239596e-12, 7.89497691808375e-12, 7.891084538927904e-12, 7.887192159772059e-12, 7.883299780616211e-12, 7.879407401460365e-12, 7.875515022304518e-12, 7.871622643148672e-12, 7.867730263992826e-12, 7.863837884836978e-12, 7.859945505681133e-12, 7.856053126525285e-12, 7.852160747369439e-12, 7.848268368213592e-12, 7.844375989057748e-12, 7.8404836099019e-12, 7.836591230746053e-12, 7.832698851590207e-12, 7.828806472434361e-12, 7.824914093278514e-12, 7.821021714122667e-12, 7.817129334966822e-12, 7.813236955810974e-12, 7.809344576655128e-12, 7.805452197499281e-12, 7.801559818343437e-12, 7.797667439187589e-12, 7.793775060031742e-12, 7.789882680875896e-12, 7.78599030172005e-12, 7.782097922564203e-12, 7.778205543408355e-12, 7.77431316425251e-12, 7.770420785096663e-12, 7.766528405940816e-12, 7.762636026784972e-12, 7.758743647629125e-12, 7.754851268473277e-12, 7.750958889317431e-12, 7.747066510161585e-12, 7.743174131005738e-12, 7.739281751849892e-12, 7.735389372694044e-12, 7.7314969935382e-12, 7.727604614382351e-12, 7.723712235226505e-12, 7.71981985607066e-12, 7.715927476914814e-12, 7.712035097758966e-12, 7.70814271860312e-12, 7.704250339447273e-12, 7.700357960291427e-12, 7.69646558113558e-12, 7.692573201979733e-12, 7.688680822823888e-12, 7.68478844366804e-12, 7.680896064512194e-12, 7.677003685356349e-12, 7.673111306200503e-12, 7.669218927044655e-12, 7.665326547888809e-12, 7.661434168732962e-12, 7.657541789577116e-12, 7.65364941042127e-12, 7.649757031265423e-12, 7.645864652109577e-12, 7.641972272953729e-12, 7.638079893797883e-12, 7.634187514642038e-12, 7.630295135486192e-12, 7.626402756330344e-12, 7.622510377174497e-12, 7.618617998018651e-12, 7.614725618862805e-12, 7.610833239706958e-12, 7.606940860551112e-12, 7.603048481395266e-12, 7.599156102239418e-12, 7.595263723083571e-12, 7.591371343927727e-12, 7.58747896477188e-12, 7.583586585616032e-12, 7.579694206460186e-12, 7.57580182730434e-12, 7.571909448148493e-12, 7.568017068992647e-12, 7.5641246898368e-12, 7.560232310680954e-12, 7.556339931525106e-12, 7.55244755236926e-12, 7.548555173213415e-12, 7.544662794057569e-12, 7.540770414901721e-12, 7.536878035745875e-12, 7.532985656590028e-12, 7.529093277434182e-12, 7.525200898278336e-12, 7.52130851912249e-12, 7.517416139966643e-12, 7.513523760810795e-12, 7.509631381654949e-12, 7.505739002499104e-12, 7.501846623343258e-12, 7.49795424418741e-12, 7.494061865031564e-12, 7.490169485875717e-12, 7.486277106719871e-12, 7.482384727564025e-12, 7.478492348408178e-12, 7.474599969252332e-12, 7.470707590096484e-12, 7.466815210940638e-12, 7.462922831784793e-12, 7.459030452628947e-12, 7.455138073473099e-12, 7.451245694317252e-12, 7.447353315161406e-12, 7.44346093600556e-12, 7.439568556849713e-12, 7.435676177693867e-12, 7.43178379853802e-12, 7.427891419382174e-12, 7.423999040226326e-12, 7.420106661070482e-12, 7.416214281914635e-12, 7.412321902758787e-12, 7.408429523602941e-12, 7.404537144447095e-12, 7.400644765291248e-12, 7.396752386135402e-12, 7.392860006979556e-12, 7.38896762782371e-12, 7.385075248667863e-12, 7.381182869512015e-12, 7.37729049035617e-12, 7.373398111200324e-12, 7.369505732044476e-12, 7.36561335288863e-12, 7.361720973732784e-12, 7.357828594576937e-12, 7.353936215421091e-12, 7.350043836265245e-12, 7.346151457109398e-12, 7.34225907795355e-12, 7.338366698797704e-12, 7.33447431964186e-12, 7.330581940486013e-12, 7.326689561330165e-12, 7.322797182174319e-12, 7.318904803018472e-12, 7.315012423862626e-12, 7.31112004470678e-12, 7.307227665550933e-12, 7.303335286395087e-12, 7.299442907239239e-12, 7.295550528083393e-12, 7.291658148927548e-12, 7.287765769771702e-12, 7.283873390615854e-12, 7.279981011460007e-12, 7.276088632304161e-12, 7.272196253148315e-12, 7.2683038739924684e-12, 7.264411494836621e-12, 7.260519115680775e-12, 7.256626736524928e-12, 7.252734357369082e-12, 7.248841978213236e-12, 7.24494959905739e-12, 7.2410572199015425e-12, 7.237164840745697e-12, 7.233272461589849e-12, 7.2293800824340035e-12, 7.225487703278157e-12, 7.22159532412231e-12, 7.217702944966464e-12, 7.2138105658106166e-12, 7.209918186654771e-12, 7.206025807498925e-12, 7.202133428343078e-12, 7.198241049187231e-12, 7.194348670031386e-12, 7.190456290875538e-12, 7.186563911719692e-12, 7.182671532563846e-12, 7.178779153407999e-12, 7.1748867742521525e-12, 7.170994395096305e-12, 7.16710201594046e-12, 7.1632096367846135e-12, 7.159317257628767e-12, 7.15542487847292e-12, 7.1515324993170745e-12, 7.1476401201612266e-12, 7.143747741005381e-12, 7.139855361849535e-12, 7.1359629826936876e-12, 7.132070603537841e-12, 7.128178224381994e-12, 7.1242858452261486e-12, 7.120393466070302e-12, 7.116501086914457e-12, 7.112608707758609e-12, 7.108716328602763e-12, 7.104823949446915e-12, 7.10093157029107e-12, 7.0970391911352235e-12, 7.093146811979376e-12, 7.08925443282353e-12, 7.085362053667683e-12, 7.081469674511837e-12, 7.077577295355991e-12, 7.0736849162001455e-12, 7.0697925370442976e-12, 7.065900157888452e-12, 7.062007778732604e-12, 7.0581153995767586e-12, 7.054223020420912e-12, 7.050330641265065e-12, 7.046438262109219e-12, 7.042545882953372e-12, 7.038653503797526e-12, 7.03476112464168e-12, 7.030868745485834e-12, 7.026976366329986e-12, 7.023083987174141e-12, 7.019191608018293e-12, 7.015299228862447e-12, 7.011406849706601e-12, 7.007514470550754e-12, 7.0036220913949075e-12, 6.99972971223906e-12, 6.995837333083215e-12, 6.9919449539273686e-12, 6.9880525747715214e-12, 6.984160195615675e-12, 6.9802678164598296e-12, 6.976375437303982e-12, 6.972483058148136e-12, 6.96859067899229e-12, 6.964698299836443e-12, 6.960805920680597e-12, 6.956913541524749e-12, 6.953021162368904e-12, 6.949128783213057e-12, 6.94523640405721e-12, 6.941344024901364e-12, 6.937451645745518e-12, 6.93355926658967e-12, 6.929666887433825e-12, 6.9257745082779785e-12, 6.921882129122131e-12, 6.917989749966286e-12, 6.914097370810438e-12, 6.9102049916545924e-12, 6.906312612498746e-12, 6.902420233342899e-12, 6.898527854187053e-12, 6.894635475031207e-12, 6.890743095875359e-12, 6.886850716719514e-12, 6.882958337563667e-12, 6.87906595840782e-12, 6.875173579251975e-12, 6.871281200096127e-12, 6.867388820940281e-12, 6.863496441784435e-12, 6.859604062628588e-12, 6.855711683472741e-12, 6.851819304316896e-12, 6.847926925161049e-12, 6.844034546005202e-12, 6.840142166849356e-12, 6.836249787693509e-12, 6.832357408537663e-12, 6.8284650293818155e-12, 6.82457265022597e-12, 6.820680271070124e-12, 6.8167878919142765e-12, 6.81289551275843e-12, 6.809003133602585e-12, 6.8051107544467375e-12, 6.801218375290891e-12, 6.797325996135045e-12, 6.793433616979198e-12, 6.789541237823352e-12, 6.785648858667504e-12, 6.781756479511659e-12, 6.777864100355812e-12, 6.773971721199965e-12, 6.770079342044119e-12, 6.766186962888273e-12, 6.762294583732426e-12, 6.75840220457658e-12, 6.7545098254207336e-12, 6.7506174462648865e-12, 6.746725067109041e-12, 6.742832687953193e-12, 6.7389403087973475e-12, 6.735047929641501e-12, 6.731155550485654e-12, 6.727263171329808e-12, 6.723370792173962e-12, 6.719478413018115e-12, 6.715586033862269e-12, 6.711693654706422e-12, 6.707801275550575e-12, 6.70390889639473e-12, 6.700016517238882e-12, 6.696124138083036e-12, 6.69223175892719e-12, 6.688339379771343e-12, 6.6844470006154964e-12, 6.680554621459651e-12, 6.676662242303804e-12, 6.6727698631479574e-12, 6.668877483992111e-12, 6.664985104836264e-12, 6.6610927256804185e-12, 6.6572003465245705e-12, 6.653307967368725e-12, 6.649415588212879e-12, 6.6455232090570315e-12, 6.641630829901185e-12, 6.63773845074534e-12, 6.6338460715894925e-12, 6.629953692433646e-12, 6.6260613132778e-12, 6.622168934121953e-12, 6.618276554966107e-12, 6.614384175810259e-12, 6.610491796654414e-12, 6.6065994174985674e-12, 6.60270703834272e-12, 6.598814659186874e-12, 6.5949222800310284e-12, 6.591029900875181e-12, 6.587137521719335e-12, 6.583245142563489e-12, 6.5793527634076415e-12, 6.575460384251796e-12, 6.571568005095948e-12, 6.5676756259401025e-12, 6.563783246784256e-12, 6.559890867628409e-12, 6.555998488472563e-12, 6.552106109316717e-12, 6.54821373016087e-12, 6.544321351005024e-12, 6.5404289718491774e-12, 6.53653659269333e-12, 6.532644213537485e-12, 6.528751834381637e-12, 6.524859455225791e-12, 6.520967076069945e-12, 6.517074696914098e-12, 6.5131823177582515e-12, 6.509289938602406e-12, 6.505397559446559e-12, 6.5015051802907125e-12, 6.497612801134866e-12, 6.493720421979019e-12, 6.4898280428231735e-12, 6.4859356636673256e-12, 6.48204328451148e-12, 6.478150905355634e-12, 6.4742585261997866e-12, 6.47036614704394e-12, 6.466473767888095e-12, 6.4625813887322476e-12, 6.458689009576401e-12, 6.454796630420555e-12, 6.450904251264708e-12, 6.447011872108862e-12, 6.443119492953014e-12, 6.439227113797169e-12, 6.4353347346413225e-12, 6.431442355485475e-12, 6.427549976329629e-12, 6.4236575971737835e-12, 6.419765218017936e-12, 6.41587283886209e-12, 6.411980459706244e-12, 6.4080880805503966e-12, 6.404195701394551e-12, 6.400303322238703e-12, 6.3964109430828576e-12, 6.392518563927011e-12, 6.388626184771164e-12, 6.384733805615318e-12, 6.380841426459472e-12, 6.376949047303625e-12, 6.373056668147779e-12, 6.3691642889919325e-12, 6.365271909836085e-12, 6.36137953068024e-12, 6.357487151524392e-12, 6.353594772368546e-12, 6.3497023932127e-12, 6.345810014056853e-12, 6.3419176349010065e-12, 6.338025255745161e-12, 6.334132876589314e-12, 6.3302404974334676e-12, 6.326348118277621e-12, 6.322455739121774e-12, 6.3185633599659286e-12, 6.314670980810081e-12, 6.310778601654235e-12, 6.306886222498389e-12, 6.302993843342542e-12, 6.299101464186695e-12, 6.29520908503085e-12, 6.291316705875003e-12, 6.287424326719156e-12, 6.28353194756331e-12, 6.279639568407463e-12, 6.275747189251617e-12, 6.271854810095769e-12, 6.267962430939924e-12, 6.2640700517840775e-12, 6.26017767262823e-12, 6.256285293472384e-12, 6.2523929143165386e-12, 6.2485005351606914e-12, 6.244608156004845e-12, 6.240715776848999e-12, 6.236823397693152e-12, 6.232931018537306e-12, 6.229038639381458e-12, 6.225146260225613e-12, 6.221253881069766e-12, 6.217361501913919e-12, 6.213469122758073e-12, 6.209576743602227e-12, 6.20568436444638e-12, 6.201791985290534e-12, 6.1978996061346875e-12, 6.19400722697884e-12, 6.190114847822995e-12, 6.186222468667147e-12, 6.182330089511301e-12, 6.178437710355455e-12, 6.174545331199608e-12, 6.170652952043762e-12, 6.166760572887916e-12, 6.162868193732069e-12, 6.158975814576223e-12, 6.155083435420376e-12, 6.151191056264529e-12, 6.147298677108684e-12, 6.143406297952836e-12, 6.13951391879699e-12, 6.135621539641144e-12, 6.131729160485297e-12, 6.12783678132945e-12, 6.123944402173605e-12, 6.120052023017758e-12, 6.116159643861911e-12, 6.112267264706065e-12, 6.108374885550218e-12, 6.104482506394372e-12, 6.1005901272385244e-12, 6.096697748082679e-12, 6.0928053689268326e-12, 6.0889129897709855e-12, 6.085020610615139e-12, 6.081128231459294e-12, 6.0772358523034465e-12, 6.0733434731476e-12, 6.069451093991754e-12, 6.065558714835907e-12, 6.061666335680061e-12, 6.057773956524213e-12, 6.053881577368368e-12, 6.049989198212521e-12, 6.046096819056674e-12, 6.042204439900828e-12, 6.038312060744982e-12, 6.034419681589135e-12, 6.030527302433289e-12, 6.0266349232774426e-12, 6.0227425441215954e-12, 6.01885016496575e-12, 6.014957785809902e-12, 6.0110654066540565e-12, 6.00717302749821e-12, 6.003280648342363e-12, 5.999388269186517e-12, 5.995495890030671e-12, 5.991603510874824e-12, 5.987711131718978e-12, 5.983818752563131e-12, 5.979926373407284e-12, 5.976033994251439e-12, 5.972141615095591e-12, 5.968249235939745e-12, 5.964356856783899e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12, 5.960464477628052e-12], "t": 62601.404603004456}

==> svg-inkscape/cutoff-asymptotic_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cutoff-asymptotic_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cutoff-asymptotic_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/cutoff_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cutoff_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cutoff_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/efficiency_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'efficiency_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{efficiency_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/equilibria_rbar_corr_C=0_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'equilibria_rbar_corr_C=0_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{equilibria_rbar_corr_C=0_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/equilibria_rbar_corr_C=1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'equilibria_rbar_corr_C=1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{equilibria_rbar_corr_C=1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/equilibria_rbar_u_C_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'equilibria_rbar_u_C_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{equilibria_rbar_u_C_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/equilibria_rbar_u_tau_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'equilibria_rbar_u_tau_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{equilibria_rbar_u_tau_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/equilibria_u_corr_C=0_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'equilibria_u_corr_C=0_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{equilibria_u_corr_C=0_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/equilibria_u_corr_C=1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'equilibria_u_corr_C=1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{equilibria_u_corr_C=1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/linear-dmax-no-shift_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'linear-dmax-no-shift_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{437.490669bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65910341)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{linear-dmax-no-shift_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/linear-dmax-shift_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'linear-dmax-shift_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{437.490669bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65910341)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{linear-dmax-shift_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/linear-lambda-no-shift_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'linear-lambda-no-shift_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{437.490669bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65910341)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{linear-lambda-no-shift_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/linear-lambda-shift_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'linear-lambda-shift_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{437.490669bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65910341)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{linear-lambda-shift_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/nash-0_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nash-0_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nash-0_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/nash-1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nash-1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nash-1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/regret_matching_methods_nashconv_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'regret_matching_methods_nashconv_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{regret_matching_methods_nashconv_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/regret_matching_methods_quasinashconv_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'regret_matching_methods_quasinashconv_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{regret_matching_methods_quasinashconv_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/regret_matching_sizes_nashconv_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'regret_matching_sizes_nashconv_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{regret_matching_sizes_nashconv_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/regret_matching_sizes_quasinashconv_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'regret_matching_sizes_quasinashconv_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{regret_matching_sizes_quasinashconv_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/reward_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'reward_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{reward_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/rm_sol_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rm_sol_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{433.6687505bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66410134)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rm_sol_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/solution-multiple-0_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'solution-multiple-0_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{solution-multiple-0_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/solution-multiple-1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'solution-multiple-1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{solution-multiple-1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

